On a procedure to derive $\epsilon$-factorised differential equations beyond polylogarithms

In this manuscript, we elaborate on a procedure to derive $\epsilon$-factorised differential equations for multi-scale, multi-loop classes of Feynman integrals that evaluate to special functions beyond multiple polylogarithms. We demonstrate the applicability of our approach to diverse classes of problems, by working out $\epsilon$-factorised differential equations for single- and multi-scale problems of increasing complexity. To start we are reconsidering the well-studied equal-mass two-loop sunrise case, and move then to study other elliptic two-, three- and four-point problems depending on multiple different scales. Finally, we showcase how the same approach allows us to obtain $\epsilon$-factorised differential equations also for Feynman integrals that involve geometries beyond a single elliptic curve.

==> AncillaryFiles/DoubleBoxBasis.txt <==
{\[Epsilon]^2*Subscript[INT, 0, 0, 0, 0, 2, 0, 2, 0, 0], 
 -(M2*\[Epsilon]^2*Subscript[INT, 0, 2, 0, 0, 0, 1, 2, 0, 0]), 
 -1/2*(m2*\[Epsilon]^2*(Subscript[INT, 0, 2, 0, 0, 0, 1, 2, 0, 0] + 
    2*Subscript[INT, 0, 2, 0, 0, 0, 2, 1, 0, 0])*r[5][M2, m2]*r[6][M2, m2]), 
 -(s*\[Epsilon]^2*Subscript[INT, 0, 2, 2, 0, 0, 1, 0, 0, 0]), 
 -1/2*(m2*\[Epsilon]^2*(2*Subscript[INT, 0, 2, 1, 0, 0, 2, 0, 0, 0] + 
    Subscript[INT, 0, 2, 2, 0, 0, 1, 0, 0, 0])*r[1][s, m2]*r[2][s, m2]), 
 -(m2*\[Epsilon]^2*Subscript[INT, 0, 0, 2, 1, 2, 0, 0, 0, 0]*r[1][s, m2]*
   r[2][s, m2]), -(m2*\[Epsilon]^2*Subscript[INT, 0, 0, 0, 2, 2, 0, 1, 0, 0]*
   r[5][M2, m2]*r[6][M2, m2]), 
 -((M2 - s)*\[Epsilon]^3*Subscript[INT, 1, 1, 0, 0, 0, 1, 2, 0, 0]), 
 m2*(M2 - s)*\[Epsilon]^2*Subscript[INT, 1, 1, 0, 0, 0, 1, 3, 0, 0], 
 -1/4*(m2*\[Epsilon]^2*(2*s*\[Epsilon]*Subscript[INT, 1, 1, 0, 0, 0, 1, 2, 0, 
       0] + M2*(Subscript[INT, 0, 2, 0, 0, 0, 1, 2, 0, 0] + 
       2*\[Epsilon]*Subscript[INT, 1, 1, 0, 0, 0, 1, 2, 0, 0] + 
       4*m2*Subscript[INT, 1, 1, 0, 0, 0, 1, 3, 0, 0]) + 
     4*s*(m2*Subscript[INT, 1, 1, 0, 0, 0, 1, 3, 0, 0] + 
       Subscript[INT, 2, 1, 0, 0, 0, 1, 2, 0, -1]))*r[1][s, m2]*r[2][s, m2])/
   s, -(t*\[Epsilon]^2*Subscript[INT, 0, 0, 0, 0, 2, 1, 2, 0, 0]), 
 -1/2*(m2*\[Epsilon]^2*(Subscript[INT, 0, 0, 0, 0, 2, 1, 2, 0, 0] + 
    2*Subscript[INT, 0, 0, 0, 0, 2, 2, 1, 0, 0])*r[3][t, m2]*r[4][t, m2]), 
 -((M2 - s)*\[Epsilon]^3*Subscript[INT, 2, 0, 0, 1, 0, 1, 1, 0, 0]), 
 m2*(M2 - s)*\[Epsilon]^2*Subscript[INT, 3, 0, 0, 1, 0, 1, 1, 0, 0], 
 -1/4*(m2*\[Epsilon]^2*(s*(4*m2*M2 - M2*s + s^2)*Subscript[INT, 0, 2, 2, 0, 
       0, 1, 0, 0, 0] - 4*M2*(M2*(m2 - s) + s^2)*Subscript[INT, 2, 0, -1, 2, 
       0, 1, 1, 0, 0] + 2*(M2 - s)*(-s^2 + M2*(2*m2 + s))*\[Epsilon]*
      Subscript[INT, 2, 0, 0, 1, 0, 1, 1, 0, 0] + 
     4*m2*(M2 - s)^2*s*Subscript[INT, 3, 0, 0, 1, 0, 1, 1, 0, 0])*
    r[5][M2, m2]*r[6][M2, m2])/(M2*(M2 - s)*(-2*m2 + s)), 
 -(t*\[Epsilon]^3*Subscript[INT, 1, 0, 0, 0, 1, 1, 2, 0, 0]), 
 -((M2 - s)*\[Epsilon]^3*Subscript[INT, 0, 2, 1, 0, 0, 1, 1, 0, 0]), 
 -(s*\[Epsilon]^3*Subscript[INT, 0, 1, 2, 0, 1, 1, 0, 0, 0]), 
 -(s*\[Epsilon]^3*Subscript[INT, 0, 0, 1, 1, 2, 1, 0, 0, 0]), 
 m2*s*\[Epsilon]^2*Subscript[INT, 0, 0, 1, 1, 3, 1, 0, 0, 0], 
 -1/2*(m2*\[Epsilon]^2*(\[Epsilon]*Subscript[INT, 0, 0, 1, 1, 2, 1, 0, 0, 
      0] + 2*(m2*Subscript[INT, 0, 0, 1, 1, 3, 1, 0, 0, 0] + 
      Subscript[INT, 0, 0, 2, 1, 2, 1, 0, -1, 0]))*r[1][s, m2]*r[2][s, m2]), 
 -((M2 - t)*\[Epsilon]^3*Subscript[INT, 0, 0, 0, 1, 2, 1, 1, 0, 0]), 
 m2*(M2 - t)*\[Epsilon]^2*Subscript[INT, 0, 0, 0, 1, 3, 1, 1, 0, 0], 
 -1/4*(m2*\[Epsilon]^2*(2*M2*\[Epsilon]*Subscript[INT, 0, 0, 0, 1, 2, 1, 1, 
       0, 0] + t*(Subscript[INT, 0, 0, 0, 0, 2, 1, 2, 0, 0] + 
       2*\[Epsilon]*Subscript[INT, 0, 0, 0, 1, 2, 1, 1, 0, 0] + 
       4*m2*Subscript[INT, 0, 0, 0, 1, 3, 1, 1, 0, 0]) + 
     4*M2*(m2*Subscript[INT, 0, 0, 0, 1, 3, 1, 1, 0, 0] + 
       Subscript[INT, 0, 0, 0, 2, 2, 1, 1, -1, 0]))*r[5][M2, m2]*
    r[6][M2, m2])/M2, -((M2 - s)*\[Epsilon]^3*Subscript[INT, 0, 0, 1, 1, 2, 
    0, 1, 0, 0]), (4*m2 - s)*s*\[Epsilon]^2*Subscript[INT, 2, 1, 2, 1, 0, 0, 
   0, 0, 0], m2^2*\[Epsilon]^2*Subscript[INT, 2, 1, 0, 2, 0, 0, 1, 0, 0]*
  r[1][s, m2]*r[2][s, m2]*r[5][M2, m2]*r[6][M2, m2], 
 m2*s*\[Epsilon]^3*Subscript[INT, 1, 1, 2, 1, 1, 0, 0, 0, 0]*r[1][s, m2]*
  r[2][s, m2], -(s*\[Epsilon]^3*Subscript[INT, 1, 1, 0, 0, 1, 0, 2, 0, 0]), 
 m2*(M2 - s)*\[Epsilon]^3*Subscript[INT, 2, 1, 1, 1, 0, 0, 1, 0, 0]*
  r[1][s, m2]*r[2][s, m2], 
 -((M2 - s)*\[Epsilon]^4*Subscript[INT, 1, 1, 1, 0, 0, 1, 1, 0, 0]), 
 m2*(M2 - s)*\[Epsilon]^3*Subscript[INT, 1, 2, 1, 0, 0, 1, 1, 0, 0]*
  r[1][s, m2]*r[2][s, m2], m2*s*\[Epsilon]^3*Subscript[INT, 1, 1, 0, 2, 1, 0, 
   1, 0, 0]*r[5][M2, m2]*r[6][M2, m2], 
 -(t*\[Epsilon]^4*Subscript[INT, 1, 0, 1, 0, 1, 1, 1, 0, 0]), 
 -(s*\[Epsilon]^4*Subscript[INT, 1, 0, 1, 1, 1, 1, 0, 0, 0]), 
 m2*s*\[Epsilon]^3*Subscript[INT, 1, 0, 1, 2, 1, 1, 0, 0, 0]*r[1][s, m2]*
  r[2][s, m2], -((M2 - s)*\[Epsilon]^4*Subscript[INT, 1, 1, 0, 1, 0, 1, 1, 0, 
    0]), m2*(M2 - s)*\[Epsilon]^3*Subscript[INT, 2, 1, 0, 1, 0, 1, 1, 0, 0]*
  r[1][s, m2]*r[2][s, m2], m2*(M2 - s)*\[Epsilon]^3*
  Subscript[INT, 1, 1, 0, 1, 0, 1, 2, 0, 0]*r[5][M2, m2]*r[6][M2, m2], 
 \[Epsilon]^2*(-(M2*(M2 - s)*\[Epsilon]*Subscript[INT, 1, 1, 0, 1, 0, 1, 2, 
      0, 0]) - s*(-M2 + s)*\[Epsilon]*Subscript[INT, 2, 1, 0, 1, 0, 1, 1, 0, 
     0] - m2*(M2 - s)^2*Subscript[INT, 2, 1, 0, 1, 0, 1, 2, 0, 0] - 
   2*(2*m2*M2 + 2*m2*s - M2*s)*Subscript[INT, 2, 1, 0, 2, 0, 0, 1, 0, 0]), 
 -((M2 - t)*\[Epsilon]^4*Subscript[INT, 0, 1, 0, 1, 1, 1, 1, 0, 0]), 
 m2*(M2 - t)*\[Epsilon]^3*Subscript[INT, 0, 1, 0, 1, 1, 1, 2, 0, 0]*
  r[5][M2, m2]*r[6][M2, m2], 
 -(s*(-M2 + s)*\[Epsilon]^4*Subscript[INT, 1, 1, 1, 1, 1, 0, 1, 0, 0]), 
 \[Epsilon]^3*Subscript[INT, 0, 0, 1, 1, 2, 1, 1, 0, 0]*r[9][s, t, M2, m2], 
 m2*\[Epsilon]^2*(\[Epsilon]*Subscript[INT, 0, 0, 1, 1, 2, 1, 1, 0, 0] + 
   m2*Subscript[INT, 0, 0, 1, 1, 3, 1, 1, 0, 0])*r[1][s, m2]*r[3][t, m2]*
  r[7][s, t, M2, m2], -((M2 - s)*\[Epsilon]^3*Subscript[INT, 0, 0, 1, 1, 2, 
    1, 1, -1, 0]), -((M2 - s - t)*\[Epsilon]^4*Subscript[INT, 0, 1, 1, 0, 1, 
    1, 1, 0, 0]), m2*\[Epsilon]^3*Subscript[INT, 0, 1, 1, 0, 1, 2, 1, 0, 0]*
  r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2], 
 -1/2*((M2 - s - t)*\[Epsilon]^3*
    (-(t*(2*m2 + t*(-1 + 3*\[Epsilon]))*Subscript[INT, 0, 0, 0, 0, 2, 1, 2, 
        0, 0]) - 2*(4*m2 - t)*t*\[Epsilon]*Subscript[INT, 0, 0, 0, 0, 2, 2, 
       1, 0, 0] - 2*m2*(M2 - t)*(M2 - s - t)*(-1 + \[Epsilon])*
      Subscript[INT, 0, 1, 1, 0, 2, 1, 1, 0, 0] - 
     2*\[Epsilon]*(-(s*t*(-1 + \[Epsilon])) + m2*M2*(-1 + 2*\[Epsilon]) - 
       m2*(s + t)*(-1 + 2*\[Epsilon]))*Subscript[INT, 0, 1, 2, 0, 1, 1, 0, 0, 
       0] + M2*(2*m2 + M2*(-1 + 3*\[Epsilon]))*Subscript[INT, 0, 2, 0, 0, 0, 
       1, 2, 0, 0] - 2*M2*(-4*m2 + M2)*\[Epsilon]*Subscript[INT, 0, 2, 0, 0, 
       0, 2, 1, 0, 0] - 2*(M2 - s)*\[Epsilon]*(m2 + M2 - 2*m2*\[Epsilon] - 
       M2*\[Epsilon])*Subscript[INT, 0, 2, 1, 0, 0, 1, 1, 0, 0] - 
     2*(4*m2 - s)*(M2 - t)*\[Epsilon]*Subscript[INT, 0, 2, 1, 0, 0, 2, 0, 0, 
       0] - (M2 - t)*(2*m2 + s*(-1 + 3*\[Epsilon]))*Subscript[INT, 0, 2, 2, 
       0, 0, 1, 0, 0, 0] + 2*t*\[Epsilon]*(m2 + t - 2*m2*\[Epsilon] - 
       t*\[Epsilon])*Subscript[INT, 1, 0, 0, 0, 1, 1, 2, 0, 0]))/
   ((M2 - s)*(M2 - t)*(-1 + \[Epsilon])), 
 -1/2*((M2 - s - t)*\[Epsilon]^3*
    (-((M2 - s)*(2*m2 + t*(-1 + 3*\[Epsilon]))*Subscript[INT, 0, 0, 0, 0, 2, 
        1, 2, 0, 0]) - 2*(M2 - s)*(4*m2 - t)*\[Epsilon]*
      Subscript[INT, 0, 0, 0, 0, 2, 2, 1, 0, 0] + 2*m2*(M2 - s)*(M2 - s - t)*
      (-1 + \[Epsilon])*Subscript[INT, 0, 1, 1, 0, 1, 1, 2, 0, 0] + 
     2*(M2 - s)*s*(-1 + \[Epsilon])*\[Epsilon]*Subscript[INT, 0, 1, 2, 0, 1, 
       1, 0, 0, 0] + M2*(2*m2 + M2*(-1 + 3*\[Epsilon]))*
      Subscript[INT, 0, 2, 0, 0, 0, 1, 2, 0, 0] - 
     2*M2*(-4*m2 + M2)*\[Epsilon]*Subscript[INT, 0, 2, 0, 0, 0, 2, 1, 0, 0] - 
     2*(M2 - s)*\[Epsilon]*(m2 + M2 - 2*m2*\[Epsilon] - M2*\[Epsilon])*
      Subscript[INT, 0, 2, 1, 0, 0, 1, 1, 0, 0] - 2*(4*m2 - s)*s*\[Epsilon]*
      Subscript[INT, 0, 2, 1, 0, 0, 2, 0, 0, 0] - 
     s*(2*m2 + s*(-1 + 3*\[Epsilon]))*Subscript[INT, 0, 2, 2, 0, 0, 1, 0, 0, 
       0] + 2*(M2 - s)*\[Epsilon]*(m2 + t - 2*m2*\[Epsilon] - t*\[Epsilon])*
      Subscript[INT, 1, 0, 0, 0, 1, 1, 2, 0, 0]))/
   ((M2 - s)*s*(-1 + \[Epsilon])), 
 \[Epsilon]^3*Subscript[INT, 1, 1, 0, 0, 1, 1, 2, 0, 0]*r[1][s, m2]*
  r[8][s, t, M2, m2], 
 -(m2*\[Epsilon]^2*(\[Epsilon]*Subscript[INT, 1, 1, 0, 0, 1, 1, 2, 0, 0] + 
    m2*Subscript[INT, 1, 1, 0, 0, 1, 1, 3, 0, 0])*r[1][s, m2]*r[3][t, m2]*
   r[7][s, t, M2, m2]), -(s*\[Epsilon]^3*Subscript[INT, 1, 1, 0, 0, 1, 1, 2, 
    0, -1]), m2*\[Epsilon]^4*Subscript[INT, 0, 1, 1, 1, 1, 1, 1, 0, 0]*
  r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2], 
 \[Epsilon]^4*((2*M2 - 2*s - t)*Subscript[INT, 0, 1, 1, 0, 1, 1, 1, 0, 0] - 
   (M2 - s)*Subscript[INT, 0, 1, 1, 1, 1, 1, 1, -1, 0] + 
   m2*(M2 - s)*Subscript[INT, 0, 1, 1, 1, 1, 1, 1, 0, 0]), 
 \[Epsilon]^2*(2*(M2 + s)*\[Epsilon]*Subscript[INT, 0, 0, 0, 1, 2, 1, 1, 0, 
     0] + 2*m2*(M2 + s)*Subscript[INT, 0, 0, 0, 1, 3, 1, 1, 0, 0] - 
   (s + t)*\[Epsilon]*Subscript[INT, 1, 0, -1, 1, 1, 2, 1, 0, 0]), 
 -((s + t)*\[Epsilon]^4*Subscript[INT, 1, 0, 0, 1, 1, 1, 1, 0, 0]), 
 m2*\[Epsilon]^3*(-(t*Subscript[INT, 1, 0, 0, 1, 1, 1, 2, 0, 0]) + 
   s*Subscript[INT, 1, 0, 0, 2, 1, 1, 1, 0, 0])*r[5][M2, m2]*r[6][M2, m2], 
 m2*\[Epsilon]^3*Subscript[INT, 1, 0, 0, 1, 1, 2, 1, 0, 0]*r[1][s, m2]*
  r[3][t, m2]*r[7][s, t, M2, m2], 
 (\[Epsilon]^3*((-(M2*t) + 2*m2*(s + t))*Subscript[INT, 1, 0, 0, 1, 1, 1, 2, 
      0, 0] + (-(M2*s) + 2*m2*(s + t))*Subscript[INT, 1, 0, 0, 2, 1, 1, 1, 0, 
      0]))/2, m2*\[Epsilon]^4*Subscript[INT, 1, 0, 1, 1, 1, 1, 1, 0, 0]*
  r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2], 
 \[Epsilon]^4*(-((M2 + t)*Subscript[INT, 1, 0, 0, 1, 1, 1, 1, 0, 0]) + 
   (M2 - s)*Subscript[INT, 1, 0, 1, 1, 1, 1, 1, -1, 0] - 
   m2*(M2 - s)*Subscript[INT, 1, 0, 1, 1, 1, 1, 1, 0, 0]), 
 m2*\[Epsilon]^4*Subscript[INT, 1, 1, 1, 0, 1, 1, 1, 0, 0]*r[1][s, m2]*
  r[3][t, m2]*r[7][s, t, M2, m2], 
 \[Epsilon]^4*((M2 - t)*Subscript[INT, 0, 1, 1, 0, 1, 1, 1, 0, 0] - 
   s*Subscript[INT, 1, 1, 1, 0, 1, 1, 1, 0, -1] + 
   m2*s*Subscript[INT, 1, 1, 1, 0, 1, 1, 1, 0, 0]), 
 \[Epsilon]^4*Subscript[INT, 1, 1, 0, 1, 1, 1, 1, 0, 0], 
 \[Epsilon]^4*Subscript[INT, 2, 1, 0, 1, 1, 1, 1, 0, 0], 
 \[Epsilon]^3*Subscript[INT, 1, 1, 0, 2, 1, 1, 1, 0, 0], 
 s*\[Epsilon]^4*Subscript[INT, 1, 1, 0, 1, 1, 1, 1, 0, -1], 
 -(m2*s*\[Epsilon]^4*Subscript[INT, 1, 1, 1, 1, 1, 1, 1, 0, 0]*r[2][s, m2]*
   r[3][t, m2]*r[7][s, t, M2, m2]), m2*\[Epsilon]^4*
  ((4*m2*(-M2 + s)*Subscript[INT, 1, 1, 0, 1, 1, 1, 1, 0, 0])/(4*m2 - s) - 
   t*Subscript[INT, 1, 1, 1, 0, 1, 1, 1, 0, 0] + 
   (M2 - s)*Subscript[INT, 1, 1, 1, 1, 1, 1, 1, -1, 0] + 
   m2*(-M2 + s)*Subscript[INT, 1, 1, 1, 1, 1, 1, 1, 0, 0])*r[1][s, m2]*
  r[2][s, m2], m2*\[Epsilon]^4*
  (-((M2 - t)*Subscript[INT, 0, 1, 1, 1, 1, 1, 1, 0, 0]) + 
   t*Subscript[INT, 1, 0, 1, 1, 1, 1, 1, 0, 0] + 
   s*Subscript[INT, 1, 1, 1, 1, 1, 1, 1, 0, -1] - 
   m2*s*Subscript[INT, 1, 1, 1, 1, 1, 1, 1, 0, 0])*r[1][s, m2]*r[2][s, m2], 
 (\[Epsilon]^3*(2*s*(M2 - t)*\[Epsilon]*Subscript[INT, 0, 1, 1, 1, 1, 1, 1, 
      0, 0] - 2*s*t*\[Epsilon]*Subscript[INT, 1, 0, 1, 1, 1, 1, 1, 0, 0] + 
    2*s^2*Subscript[INT, 1, 0, 1, 2, 1, 1, 0, 0, 0] - 
    8*m2*(s + t)*\[Epsilon]*Subscript[INT, 1, 1, 0, 1, 1, 1, 1, 0, 0] - 
    2*s*t*\[Epsilon]*Subscript[INT, 1, 1, 1, 0, 1, 1, 1, 0, 0] - 
    4*s*\[Epsilon]*Subscript[INT, 1, 1, 1, 1, 1, 1, 1, -1, -1] + 
    2*(2*m2 + M2 - s)*s*\[Epsilon]*Subscript[INT, 1, 1, 1, 1, 1, 1, 1, -1, 
      0] + 2*(2*m2 - s)*s*\[Epsilon]*Subscript[INT, 1, 1, 1, 1, 1, 1, 1, 0, 
      -1] - 2*m2*(2*m2 + M2 - 2*s)*s*\[Epsilon]*Subscript[INT, 1, 1, 1, 1, 1, 
      1, 1, 0, 0] - 2*s^2*Subscript[INT, 1, 1, 2, 1, 1, 0, 0, 0, 0] + 
    s*(-M2 + s)*Subscript[INT, 1, 2, 1, 0, 0, 1, 1, 0, 0] + 
    s*(-M2 + s)*Subscript[INT, 2, 1, 0, 1, 0, 1, 1, 0, 0] - 
    2*s*(-M2 + s)*Subscript[INT, 2, 1, 1, 1, 0, 0, 1, 0, 0]))/4}


==> AncillaryFiles/GMDBm.txt <==
{{(-2*\[Epsilon])/m2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0}, {0, (-3*\[Epsilon])/m2, (2*M2*\[Epsilon])/
   (m2^2*r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0}, {-((\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/(-4*m2 + M2)), 
  (-3*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/(-4*m2 + M2), 
  (2*(2*m2 + M2)*\[Epsilon])/(m2*(-4*m2 + M2)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, (-3*\[Epsilon])/m2, 
  (2*s*\[Epsilon])/(m2^2*r[1][s, m2]*r[2][s, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0}, {(\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2 - s), 
  0, 0, (-3*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(-4*m2 + s), 
  (-2*(2*m2 + s)*\[Epsilon])/(m2*(4*m2 - s)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0}, {-((\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2 - s)), 
  0, 0, 0, 0, ((-8*m2 + s)*\[Epsilon])/(m2*(4*m2 - s)), 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0}, {(\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/
   (-4*m2 + M2), 0, 0, 0, 0, 0, -(((-8*m2 + M2)*\[Epsilon])/
    (m2*(-4*m2 + M2))), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, (-3*M2*(M2 - s)*\[Epsilon])/(4*m2*(M2^2 + m2*s - M2*s)), 0, 0, 0, 0, 0, 
  (-3*(M2^2 + 2*m2*s - M2*s)*\[Epsilon])/(2*m2*(M2^2 + m2*s - M2*s)), 
  -((M2*(M2 - s)*\[Epsilon])/(m2*(M2^2 + m2*s - M2*s))), 
  ((-2*m2 + M2)*(M2 - s)*s*\[Epsilon])/(m2^2*(M2^2 + m2*s - M2*s)*r[1][s, m2]*
    r[2][s, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, (-3*M2*(M2 - s)*\[Epsilon])/(4*m2*(M2^2 + m2*s - M2*s)), 
  (M2*\[Epsilon])/(2*m2^2*r[5][M2, m2]*r[6][M2, m2]), 0, 0, 
  (s*\[Epsilon])/(2*m2^2*r[1][s, m2]*r[2][s, m2]), 0, 
  (-3*s*\[Epsilon])/(2*(M2^2 + m2*s - M2*s)), 
  -(((2*M2^2 + m2*s - 2*M2*s)*\[Epsilon])/(m2*(M2^2 + m2*s - M2*s))), 
  (s*(-2*M2 + s)*\[Epsilon])/(m2*(M2^2 + m2*s - M2*s)*r[1][s, m2]*
    r[2][s, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, (3*(2*m2*M2 + 3*M2^2 + 2*m2*s - 3*M2*s)*\[Epsilon]*r[1][s, m2]*
    r[2][s, m2])/(8*(4*m2 - s)*(M2^2 + m2*s - M2*s)), 
  -((M2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(m2*(4*m2 - s)*r[5][M2, m2]*
     r[6][M2, m2])), 0, 0, -1/2*\[Epsilon]/m2, 0, 
  (-3*M2*(2*m2 + M2 - s)*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
   (4*(4*m2 - s)*(M2^2 + m2*s - M2*s)), 
  ((2*m2*M2 + 3*M2^2 + 2*m2*s - 3*M2*s)*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
   (2*(4*m2 - s)*(M2^2 + m2*s - M2*s)), 
  -1/2*((M2^2*(12*m2 - s) + 8*m2^2*s + M2*s*(-12*m2 + s))*\[Epsilon])/
    (m2*(4*m2 - s)*(M2^2 + m2*s - M2*s)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-3*\[Epsilon])/m2, 
  (2*t*\[Epsilon])/(m2^2*r[3][t, m2]*r[4][t, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {(\[Epsilon]*r[3][t, m2]*r[4][t, m2])/(4*m2 - t), 0, 0, 0, 0, 0, 0, 0, 
  0, 0, (-3*\[Epsilon]*r[3][t, m2]*r[4][t, m2])/(-4*m2 + t), 
  (-2*(2*m2 + t)*\[Epsilon])/(m2*(4*m2 - t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, (-3*(M2 - s)*s*\[Epsilon])/(4*m2*(M2*(m2 - s) + s^2)), 0, 0, 0, 0, 
  0, 0, 0, 0, (-3*(2*m2*M2 - M2*s + s^2)*\[Epsilon])/
   (2*m2*(M2*(m2 - s) + s^2)), ((M2 - s)*s*\[Epsilon])/
   (m2*(M2*(m2 - s) + s^2)), (M2*(M2 - s)*(-2*m2 + s)*\[Epsilon])/
   (m2^2*(M2*(m2 - s) + s^2)*r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, (-3*(M2 - s)*s*\[Epsilon])/(4*m2*(M2*(m2 - s) + s^2)), 
  -1/2*(s*\[Epsilon])/(m2^2*r[1][s, m2]*r[2][s, m2]), 0, 
  -1/2*(M2*\[Epsilon])/(m2^2*r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 0, 0, 
  (-3*M2*\[Epsilon])/(2*(M2*(m2 - s) + s^2)), 
  -(((M2*(m2 - 2*s) + 2*s^2)*\[Epsilon])/(m2*(M2*(m2 - s) + s^2))), 
  -((M2*(M2 - 2*s)*\[Epsilon])/(m2*(M2*(m2 - s) + s^2)*r[5][M2, m2]*
     r[6][M2, m2])), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, (-3*(2*m2*M2 + 2*m2*s - 3*M2*s + 3*s^2)*\[Epsilon]*r[5][M2, m2]*
    r[6][M2, m2])/(8*(-4*m2 + M2)*(M2*(m2 - s) + s^2)), 
  (s*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/(m2*(-4*m2 + M2)*r[1][s, m2]*
    r[2][s, m2]), 0, -1/2*\[Epsilon]/m2, 0, 0, 0, 0, 0, 
  (3*(-2*m2 + M2 - s)*s*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/
   (4*(-4*m2 + M2)*(M2*(m2 - s) + s^2)), 
  ((2*m2*M2 + 2*m2*s - 3*M2*s + 3*s^2)*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/
   (2*(-4*m2 + M2)*(M2*(m2 - s) + s^2)), 
  ((M2^2*s + 12*m2*s^2 + M2*(8*m2^2 - 12*m2*s - s^2))*\[Epsilon])/
   (2*m2*(-4*m2 + M2)*(M2*(m2 - s) + s^2)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(\[Epsilon]/m2), 0, 0, 0, 0, 
  (-2*\[Epsilon])/m2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, -(\[Epsilon]/m2), 0, 
  \[Epsilon]/m2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*\[Epsilon])/m2, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0}, {0, 0, 0, -(\[Epsilon]/m2), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, (-2*\[Epsilon])/m2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, (-3*\[Epsilon])/m2, 0, 
  (-2*s*\[Epsilon])/(m2^2*r[1][s, m2]*r[2][s, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, -1/2*(s*\[Epsilon])/(m2^2*r[1][s, m2]*r[2][s, m2]), 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, (-3*\[Epsilon])/(2*m2), -(\[Epsilon]/m2), 
  -((s*\[Epsilon])/(m2^2*r[1][s, m2]*r[2][s, m2])), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, -1/2*\[Epsilon]/m2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(-4*m2 + s), 
  (-4*\[Epsilon])/(4*m2 - s), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (-3*(M2 - t)*t*\[Epsilon])/(4*m2*(M2*(m2 - t) + t^2)), 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, (-3*(2*m2*M2 - M2*t + t^2)*\[Epsilon])/(2*m2*(M2*(m2 - t) + t^2)), 
  ((M2 - t)*t*\[Epsilon])/(m2*(M2*(m2 - t) + t^2)), 
  (M2*(M2 - t)*(-2*m2 + t)*\[Epsilon])/(m2^2*(M2*(m2 - t) + t^2)*r[5][M2, m2]*
    r[6][M2, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 
  -1/2*(M2*\[Epsilon])/(m2^2*r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 
  (-3*(M2 - t)*t*\[Epsilon])/(4*m2*(M2*(m2 - t) + t^2)), 
  -1/2*(t*\[Epsilon])/(m2^2*r[3][t, m2]*r[4][t, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, (-3*M2*\[Epsilon])/(2*(M2*(m2 - t) + t^2)), 
  -(((M2*(m2 - 2*t) + 2*t^2)*\[Epsilon])/(m2*(M2*(m2 - t) + t^2))), 
  -((M2*(M2 - 2*t)*\[Epsilon])/(m2*(M2*(m2 - t) + t^2)*r[5][M2, m2]*
     r[6][M2, m2])), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, -1/2*\[Epsilon]/m2, 0, 0, 0, 
  (-3*(2*m2*M2 + 2*m2*t - 3*M2*t + 3*t^2)*\[Epsilon]*r[5][M2, m2]*
    r[6][M2, m2])/(8*(-4*m2 + M2)*(M2*(m2 - t) + t^2)), 
  (t*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/(m2*(-4*m2 + M2)*r[3][t, m2]*
    r[4][t, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (3*(-2*m2 + M2 - t)*t*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/
   (4*(-4*m2 + M2)*(M2*(m2 - t) + t^2)), 
  ((2*m2*M2 + 2*m2*t - 3*M2*t + 3*t^2)*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/
   (2*(-4*m2 + M2)*(M2*(m2 - t) + t^2)), 
  ((M2^2*t + 12*m2*t^2 + M2*(8*m2^2 - 12*m2*t - t^2))*\[Epsilon])/
   (2*m2*(-4*m2 + M2)*(M2*(m2 - t) + t^2)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, (s*\[Epsilon])/(m2^2*r[1][s, m2]*r[2][s, m2]), 
  -((M2*\[Epsilon])/(m2^2*r[5][M2, m2]*r[6][M2, m2])), 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*\[Epsilon])/m2, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, (-2*s*\[Epsilon])/(m2^2*r[1][s, m2]*r[2][s, m2]), 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-8*\[Epsilon])/(4*m2 - s), 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, (\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/(-4*m2 + M2), 
  -((\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2 - s)), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-4*(-8*m2 + M2 + s)*\[Epsilon])/
   ((-4*m2 + M2)*(4*m2 - s)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, -((\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2 - s)), 0, 
  ((-8*m2 + s)*\[Epsilon])/(m2*(4*m2 - s)), 
  -((\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2 - s)), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 
  -((s*\[Epsilon])/(m2^2*r[1][s, m2]*r[2][s, m2])), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*\[Epsilon])/m2, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -((\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2 - s)), 
  (\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2 - s), 
  -((M2*\[Epsilon])/(m2^2*r[5][M2, m2]*r[6][M2, m2])), 0, 0, 
  ((-8*m2 + s)*\[Epsilon])/(m2*(4*m2 - s)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, -1/2*\[Epsilon]/m2, 0, 0, 0, 0, 0, 
  0, 0, 0, -1/2*\[Epsilon]/m2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (-2*\[Epsilon])/m2, -1/2*(s*\[Epsilon])/(m2^2*r[1][s, m2]*r[2][s, m2]), 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, -1/4*((6*m2*M2 + 5*M2^2 + 2*m2*s - 5*M2*s)*\[Epsilon]*r[1][s, m2]*
     r[2][s, m2])/((4*m2 - s)*(M2^2 + m2*s - M2*s)), 0, 
  (-2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(-4*m2 + s), 0, 0, 0, 
  (-3*(-2*m2 + M2)*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
   (2*(4*m2 - s)*(M2^2 + m2*s - M2*s)), 
  ((-2*m2 + M2)*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
   ((4*m2 - s)*(M2^2 + m2*s - M2*s)), (M2*(M2 - s)*\[Epsilon])/
   (m2*(M2^2 + m2*s - M2*s)), 0, 0, 0, 0, 0, 0, 
  -((\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2 - s)), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, ((-8*m2 + s)*\[Epsilon])/(m2*(4*m2 - s)), 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -((s*\[Epsilon])/(m2^2*r[1][s, m2]*r[2][s, m2])), 0, 
  (\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/(-4*m2 + M2), 0, 0, 0, 
  -(((-8*m2 + M2)*\[Epsilon])/(m2*(-4*m2 + M2))), 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -(\[Epsilon]/m2), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (-2*\[Epsilon])/m2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1/2*\[Epsilon]/m2, 
  -1/2*\[Epsilon]/m2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (-2*\[Epsilon])/m2, -1/2*(s*\[Epsilon])/(m2^2*r[1][s, m2]*r[2][s, m2]), 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, (-2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2 - s), 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, -((\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2 - s)), 
  (-3*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2 - s), 
  (-2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(-4*m2 + s), 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, ((-8*m2 + s)*\[Epsilon])/(m2*(4*m2 - s)), 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, -1/2*\[Epsilon]/m2, 0, 0, 0, 
  0, -1/2*\[Epsilon]/m2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, (-2*\[Epsilon])/m2, 
  -1/2*(s*\[Epsilon])/(m2^2*r[1][s, m2]*r[2][s, m2]), 
  -1/2*(M2*\[Epsilon])/(m2^2*r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {0, (-3*(-2*m2 + M2)*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
   (4*(4*m2 - s)*(M2^2 + m2*s - M2*s)), 0, 0, 0, 0, 0, 
  -1/2*((6*m2*M2 + 7*M2^2 + 4*m2*s - 7*M2*s)*\[Epsilon]*r[1][s, m2]*
     r[2][s, m2])/((4*m2 - s)*(M2^2 + m2*s - M2*s)), 
  ((2*m2*M2 + 3*M2^2 + 2*m2*s - 3*M2*s)*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
   ((4*m2 - s)*(M2^2 + m2*s - M2*s)), 
  -((M2*(M2 - s)*\[Epsilon])/(m2*(M2^2 + m2*s - M2*s))), 0, 0, 
  (\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2 - s), 
  (-4*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2 - s), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, (-2*M2*\[Epsilon])/(m2^2*r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 
  0, 0, 0, 0, 0, 0, (-2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2 - s), 
  ((-8*m2 + s)*\[Epsilon])/(m2*(4*m2 - s)), 
  (-2*M2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(m2*(4*m2 - s)*r[5][M2, m2]*
    r[6][M2, m2]), (\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(-4*m2 + s), 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0}, {0, 0, 0, (3*(M2 - s)*(-2*m2 + s)*\[Epsilon]*r[5][M2, m2]*
    r[6][M2, m2])/(4*(-4*m2 + M2)*(M2*(m2 - s) + s^2)), 0, 0, 0, 
  -((\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/(-4*m2 + M2)), 
  (4*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/(-4*m2 + M2), 0, 0, 0, 
  ((4*m2*M2 + 6*m2*s - 7*M2*s + 7*s^2)*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/
   (2*(-4*m2 + M2)*(M2*(m2 - s) + s^2)), 
  -(((2*m2*M2 + 2*m2*s - 3*M2*s + 3*s^2)*\[Epsilon]*r[5][M2, m2]*
     r[6][M2, m2])/((-4*m2 + M2)*(M2*(m2 - s) + s^2))), 
  -(((M2 - s)*s*\[Epsilon])/(m2*(M2*(m2 - s) + s^2))), 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, (2*s*\[Epsilon])/(m2^2*r[1][s, m2]*r[2][s, m2]), 0, 0, 0, 0, 0, 
  0, 0, 0, 0, (2*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/(-4*m2 + M2), 
  (2*s*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/(m2*(-4*m2 + M2)*r[1][s, m2]*
    r[2][s, m2]), -(((-8*m2 + M2)*\[Epsilon])/(m2*(-4*m2 + M2))), 
  -((\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/(-4*m2 + M2)), 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {0, (3*M2*(M2 - s)*\[Epsilon])/(4*m2*(M2^2 + m2*s - M2*s)), 
  (-2*M2*\[Epsilon])/(m2^2*r[5][M2, m2]*r[6][M2, m2]), 
  (-3*(M2 - s)*s*\[Epsilon])/(4*m2*(M2*(m2 - s) + s^2)), 
  (-2*s*\[Epsilon])/(m2^2*r[1][s, m2]*r[2][s, m2]), 0, 0, 
  (-3*M2*(M2 - s)*\[Epsilon])/(2*m2*(M2^2 + m2*s - M2*s)), 
  (M2*(M2 - s)*\[Epsilon])/(m2*(M2^2 + m2*s - M2*s)), 
  (s*(2*m2*M2 + 3*M2^2 + 2*m2*s - 3*M2*s)*\[Epsilon])/
   (m2^2*(M2^2 + m2*s - M2*s)*r[1][s, m2]*r[2][s, m2]), 0, 0, 
  (3*s*(-M2 + s)*\[Epsilon])/(2*m2*(M2*(m2 - s) + s^2)), 
  ((M2 - s)*s*\[Epsilon])/(m2*(M2*(m2 - s) + s^2)), 
  (M2*(2*m2*M2 + 2*m2*s - 3*M2*s + 3*s^2)*\[Epsilon])/
   (m2^2*(M2*(m2 - s) + s^2)*r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, (4*M2*s*\[Epsilon])/(m2^3*r[1][s, m2]*r[2][s, m2]*r[5][M2, m2]*
    r[6][M2, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (s*\[Epsilon])/(m2^2*r[1][s, m2]*r[2][s, m2]), 
  -((M2*\[Epsilon])/(m2^2*r[5][M2, m2]*r[6][M2, m2])), (-2*\[Epsilon])/m2, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  \[Epsilon]/(2*m2), -1/2*\[Epsilon]/m2, -1/2*\[Epsilon]/m2, 0, 0, 0, 
  -1/2*\[Epsilon]/m2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (-2*\[Epsilon])/m2, -1/2*(M2*\[Epsilon])/(m2^2*r[5][M2, m2]*r[6][M2, m2]), 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0}, {0, (2*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/(-4*m2 + M2), 
  0, 0, 0, 0, 0, 0, 0, 0, -1/4*((2*m2*M2 + 6*m2*t - 5*M2*t + 5*t^2)*
     \[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/((-4*m2 + M2)*
     (M2*(m2 - t) + t^2)), 0, 0, 0, 0, 
  -((\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/(-4*m2 + M2)), 
  (\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/(-4*m2 + M2), 
  (\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/(-4*m2 + M2), 0, 0, 0, 
  (-3*(M2 - t)*(-2*m2 + t)*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/
   (2*(-4*m2 + M2)*(M2*(m2 - t) + t^2)), 
  ((M2 - t)*(-2*m2 + t)*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/
   ((-4*m2 + M2)*(M2*(m2 - t) + t^2)), ((M2 - t)*t*\[Epsilon])/
   (m2*(M2*(m2 - t) + t^2)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, -(((-8*m2 + M2)*\[Epsilon])/(m2*(-4*m2 + M2))), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, (s*\[Epsilon])/(m2^2*r[1][s, m2]*r[2][s, m2]), 0, 
  -((s*\[Epsilon])/(m2^2*r[1][s, m2]*r[2][s, m2])), 0, 0, 
  -((M2*\[Epsilon])/(m2^2*r[5][M2, m2]*r[6][M2, m2])), 0, 0, 0, 0, 0, 0, 0, 
  0, 0, (-2*\[Epsilon])/m2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -1/4*((m2*M2^2*(4*m2 - t) - s*t^2*(7*m2 + 5*t) + 
      M2*(-4*m2^2*s + 5*s*t^2 + m2*t*(-s + t)))*\[Epsilon]*
     r[9][s, t, M2, m2])/(m2*(M2*(m2 - t) + t^2)*
     (m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
      s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)))), 0, 0, 0, 0, 
  ((m2*M2 + s*(-m2 + t))*\[Epsilon]*r[9][s, t, M2, m2])/
   (m2*(m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
     s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)))), 0, 0, 
  (3*s*t*\[Epsilon]*r[9][s, t, M2, m2])/
   (m2*(m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
     s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)))), 
  (-2*s*t*\[Epsilon]*r[9][s, t, M2, m2])/
   (m2*(m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
     s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)))), 
  -((s*(-(m2*M2) - 3*s*t + m2*(s + 4*t))*\[Epsilon]*r[9][s, t, M2, m2])/
    (m2^2*(m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
      s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)))*r[1][s, m2]*r[2][s, m2])), 
  (-3*(m2*M2 + s*(m2 - t))*(M2 - t)*t*\[Epsilon]*r[9][s, t, M2, m2])/
   (2*m2*(M2*(m2 - t) + t^2)*(m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
     s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)))), 
  ((m2*M2 + s*(m2 - t))*(M2 - t)*t*\[Epsilon]*r[9][s, t, M2, m2])/
   (m2*(M2*(m2 - t) + t^2)*(m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
     s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)))), 
  -((M2*(m2^2*M2^2 + 2*s*t*(-m2^2 + t^2) - 
      M2*(-3*m2*s*t + 2*s*t^2 + m2^2*(s + 2*t)))*\[Epsilon]*
     r[9][s, t, M2, m2])/(m2^2*(M2*(m2 - t) + t^2)*
     (m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
      s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)))*r[5][M2, m2]*r[6][M2, m2])), 
  ((m2*M2 + s*(-m2 + t))*\[Epsilon]*r[9][s, t, M2, m2])/
   (2*m2*(m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
     s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)))), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, (-5*\[Epsilon])/(2*m2), 
  (s*t*(3*m2*M2 - 3*m2*s - 4*m2*t + 3*s*t)*\[Epsilon]*r[9][s, t, M2, m2])/
   (m2^2*(m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
     s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)))*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2]), (-3*(m2*M2 + s*(-m2 + t))*\[Epsilon]*
    r[9][s, t, M2, m2])/(2*m2*(m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
     s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)))), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, -((s*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (m2*(4*m2*M2 + s*t - 4*m2*(s + t))*r[2][s, m2])), 
  (M2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (m2*(4*m2*M2 + s*t - 4*m2*(s + t))*r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 
  -((\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (8*m2*M2 + 2*s*t - 8*m2*(s + t))), 
  (t*\[Epsilon]*r[1][s, m2]*r[7][s, t, M2, m2])/
   (m2*(4*m2*M2 + s*t - 4*m2*(s + t))*r[4][t, m2]), 0, 0, 0, 
  (\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (8*m2*M2 + 2*s*t - 8*m2*(s + t)), 0, 0, 
  (3*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (8*m2*M2 + 2*s*t - 8*m2*(s + t)), 
  (-2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (4*m2*M2 + s*t - 4*m2*(s + t)), 
  (2*s*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (m2*(4*m2*M2 + s*t - 4*m2*(s + t))*r[2][s, m2]), 
  (-3*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (8*m2*M2 + 2*s*t - 8*m2*(s + t)), 
  (2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (4*m2*M2 + s*t - 4*m2*(s + t)), (-2*M2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/(m2*(4*m2*M2 + s*t - 4*m2*(s + t))*r[5][M2, m2]*
    r[6][M2, m2]), (\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (4*m2*M2 + s*t - 4*m2*(s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, -1/2*((3*m2*M2 - 3*m2*s - 4*m2*t + 3*s*t)*\[Epsilon]*
     r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((4*m2*M2 + s*t - 4*m2*(s + t))*r[9][s, t, M2, m2]), 
  (2*(-2*m2*M2 + s*t + 2*m2*(s + t))*\[Epsilon])/
   (m2*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (-3*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (8*m2*M2 + 2*s*t - 8*m2*(s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, (s*\[Epsilon])/(m2^2*r[1][s, m2]*r[2][s, m2]), 
  0, 0, -((M2*\[Epsilon])/(m2^2*r[5][M2, m2]*r[6][M2, m2])), 
  -1/2*\[Epsilon]/m2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -1/2*((m2*M2 + s*(-m2 + t))*\[Epsilon])/(m2*r[9][s, t, M2, m2]), 
  (s*t*\[Epsilon])/(m2^2*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2]), 
  (-3*\[Epsilon])/(2*m2), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, -(\[Epsilon]/m2), -(\[Epsilon]/m2), 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, (4*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (4*m2*M2 + s*t - 4*m2*(s + t)), (-2*M2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/(m2*(4*m2*M2 + s*t - 4*m2*(s + t))*r[5][M2, m2]*
    r[6][M2, m2]), (-4*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (4*m2*M2 + s*t - 4*m2*(s + t)), 
  (2*s*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (m2*(4*m2*M2 + s*t - 4*m2*(s + t))*r[2][s, m2]), 0, 0, 0, 0, 0, 
  (-4*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (4*m2*M2 + s*t - 4*m2*(s + t)), 
  (2*t*\[Epsilon]*r[1][s, m2]*r[7][s, t, M2, m2])/
   (m2*(4*m2*M2 + s*t - 4*m2*(s + t))*r[4][t, m2]), 0, 0, 0, 
  (4*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (4*m2*M2 + s*t - 4*m2*(s + t)), (-4*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/(4*m2*M2 + s*t - 4*m2*(s + t)), 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (-12*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (4*m2*M2 + s*t - 4*m2*(s + t)), (2*(-2*m2*M2 + s*t + 2*m2*(s + t))*
    \[Epsilon])/(m2*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (6*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (4*m2*M2 + s*t - 4*m2*(s + t)), (6*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/(4*m2*M2 + s*t - 4*m2*(s + t)), 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, -1/2*\[Epsilon]/m2, 0, \[Epsilon]/(2*m2), 0, 0, 0, 0, 0, 0, 
  \[Epsilon]/(2*m2), 0, 0, 0, 0, -1/2*\[Epsilon]/m2, \[Epsilon]/(2*m2), 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, (3*\[Epsilon])/m2, -1/2*(s*t*\[Epsilon])/
    (m2^2*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2]), (-3*\[Epsilon])/m2, 
  (-2*\[Epsilon])/m2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0}, {0, -1/2*\[Epsilon]/m2, 0, \[Epsilon]/(2*m2), 0, 0, 0, 0, 0, 
  0, \[Epsilon]/(2*m2), 0, 0, 0, 0, -1/2*\[Epsilon]/m2, \[Epsilon]/(2*m2), 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, (3*\[Epsilon])/m2, 
  -1/2*(s*t*\[Epsilon])/(m2^2*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2]), 
  (-2*\[Epsilon])/m2, (-3*\[Epsilon])/m2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, -1/4*((2*m2*s*(2*m2 + t) + M2^2*(m2 + 5*t) - M2*(m2*(s - 6*t) + 5*s*t))*
     \[Epsilon]*r[1][s, m2]*r[8][s, t, M2, m2])/(m2*(M2^2 + m2*s - M2*s)*
     (m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)), 0, 0, 0, 0, 0, 
  (-3*(M2 - s)*(-2*m2*t + M2*(m2 + t))*\[Epsilon]*r[1][s, m2]*
    r[8][s, t, M2, m2])/(2*m2*(M2^2 + m2*s - M2*s)*
    (m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)), 
  ((M2 - s)*(-2*m2*t + M2*(m2 + t))*\[Epsilon]*r[1][s, m2]*
    r[8][s, t, M2, m2])/(m2*(M2^2 + m2*s - M2*s)*
    (m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)), 
  -((s*(-2*M2^2*t - 2*M2*(m2^2 - s*t) + m2*(-3*s*t + m2*(s + 4*t)))*
     \[Epsilon]*r[8][s, t, M2, m2])/(m2^2*(M2^2 + m2*s - M2*s)*
     (m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*r[2][s, m2])), 
  ((2*m2 + t)*\[Epsilon]*r[1][s, m2]*r[8][s, t, M2, m2])/
   (m2*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)), 0, 0, 0, 0, 
  (-2*(m2 - t)*\[Epsilon]*r[1][s, m2]*r[8][s, t, M2, m2])/
   (m2*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)), 
  ((m2 - t)*\[Epsilon]*r[1][s, m2]*r[8][s, t, M2, m2])/
   (m2*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)), 
  ((m2 - t)*\[Epsilon]*r[1][s, m2]*r[8][s, t, M2, m2])/
   (m2*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, ((m2 - t)*\[Epsilon]*r[1][s, m2]*r[8][s, t, M2, m2])/
   (2*m2*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-5*\[Epsilon])/(2*m2), 
  (t*(-4*m2*M2 + 3*m2*s + 4*m2*t - 3*s*t)*\[Epsilon]*r[8][s, t, M2, m2])/
   (m2^2*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*r[3][t, m2]*
    r[7][s, t, M2, m2]), (-3*(m2 - t)*\[Epsilon]*r[1][s, m2]*
    r[8][s, t, M2, m2])/(2*m2*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)), 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, -((\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (8*m2*M2 + 2*s*t - 8*m2*(s + t))), 
  (M2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (m2*(4*m2*M2 + s*t - 4*m2*(s + t))*r[5][M2, m2]*r[6][M2, m2]), 0, 0, 
  (s*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (m2*(4*m2*M2 + s*t - 4*m2*(s + t))*r[2][s, m2]), 0, 
  (3*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (8*m2*M2 + 2*s*t - 8*m2*(s + t)), 
  (-2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (4*m2*M2 + s*t - 4*m2*(s + t)), 
  (-2*s*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (m2*(4*m2*M2 + s*t - 4*m2*(s + t))*r[2][s, m2]), 
  (\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (4*m2*M2 + s*t - 4*m2*(s + t)), 
  -((t*\[Epsilon]*r[1][s, m2]*r[7][s, t, M2, m2])/
    (m2*(4*m2*M2 + s*t - 4*m2*(s + t))*r[4][t, m2])), 0, 0, 0, 
  -((\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (4*m2*M2 + s*t - 4*m2*(s + t))), 
  (\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (8*m2*M2 + 2*s*t - 8*m2*(s + t)), 
  (\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (8*m2*M2 + 2*s*t - 8*m2*(s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (4*m2*M2 + s*t - 4*m2*(s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, ((4*m2*M2 - 3*m2*s - 4*m2*t + 3*s*t)*\[Epsilon]*
    r[3][t, m2]*r[7][s, t, M2, m2])/(2*(4*m2*M2 + s*t - 4*m2*(s + t))*
    r[8][s, t, M2, m2]), (2*(-2*m2*M2 + s*t + 2*m2*(s + t))*\[Epsilon])/
   (m2*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (-3*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (8*m2*M2 + 2*s*t - 8*m2*(s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -((s*\[Epsilon])/(m2^2*r[1][s, m2]*r[2][s, m2])), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1/2*\[Epsilon]/m2, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -1/2*(s*(m2 - t)*\[Epsilon])/(m2*r[1][s, m2]*r[8][s, t, M2, m2]), 
  (s*t*\[Epsilon])/(m2^2*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2]), 
  (-3*\[Epsilon])/(2*m2), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -((\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (8*m2*M2 + 2*s*t - 8*m2*(s + t))), 0, 0, 
  -((\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (8*m2*M2 + 2*s*t - 8*m2*(s + t))), 0, 0, 
  (\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (8*m2*M2 + 2*s*t - 8*m2*(s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (4*m2*M2 + s*t - 4*m2*(s + t)), 
  (s*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (m2*(4*m2*M2 + s*t - 4*m2*(s + t))*r[2][s, m2]), 0, 0, 0, 0, 
  -((\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (4*m2*M2 + s*t - 4*m2*(s + t))), 
  -((M2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (m2*(4*m2*M2 + s*t - 4*m2*(s + t))*r[5][M2, m2]*r[6][M2, m2])), 0, 
  ((-3*m2*M2 + 3*m2*s + 4*m2*t - 3*s*t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/(2*(4*m2*M2 + s*t - 4*m2*(s + t))*
    r[9][s, t, M2, m2]), 0, (\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/(8*m2*M2 + 2*s*t - 8*m2*(s + t)), 
  (2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (4*m2*M2 + s*t - 4*m2*(s + t)), 0, 
  -((\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (4*m2*M2 + s*t - 4*m2*(s + t))), 
  (-3*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (4*m2*M2 + s*t - 4*m2*(s + t)), 0, 0, 0, 
  -(((8*m2*M2 + s*t - 8*m2*(s + t))*\[Epsilon])/
    (m2*(4*m2*M2 + s*t - 4*m2*(s + t)))), 
  -((\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  \[Epsilon]/(2*m2), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (s*\[Epsilon])/(2*m2^2*r[1][s, m2]*r[2][s, m2]), 0, 0, 0, 0, 0, 
  -1/2*(M2*\[Epsilon])/(m2^2*r[5][M2, m2]*r[6][M2, m2]), 0, 
  -1/2*((m2*M2 + s*(-m2 + t))*\[Epsilon])/(m2*r[9][s, t, M2, m2]), 0, 
  -1/2*\[Epsilon]/m2, (-2*\[Epsilon])/m2, 0, \[Epsilon]/m2, \[Epsilon]/m2, 0, 
  0, 0, 0, (-2*\[Epsilon])/m2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0}, {0, 0, 0, ((s + t)^2*\[Epsilon])/(-(M2*s*t) + m2*(s + t)^2), 0, 0, 
  -((M2*\[Epsilon])/(m2^2*r[5][M2, m2]*r[6][M2, m2])), 0, 0, 0, 
  ((s + t)^2*\[Epsilon])/(-(M2*s*t) + m2*(s + t)^2), 
  -((t*\[Epsilon])/(m2^2*r[3][t, m2]*r[4][t, m2])), 0, 0, 
  (-2*M2*(s - t)*(s + t)*\[Epsilon])/(m2*(-(M2*s*t) + m2*(s + t)^2)*
    r[5][M2, m2]*r[6][M2, m2]), ((s + t)^2*\[Epsilon])/
   (M2*s*t - m2*(s + t)^2), 0, ((s + t)^2*\[Epsilon])/
   (M2*s*t - m2*(s + t)^2), 0, 0, 0, 
  -(((3*M2*s*t + m2*(s + t)^2)*\[Epsilon])/(m2*(-(M2*s*t) + m2*(s + t)^2))), 
  (2*(M2*s*t + m2*(s + t)^2)*\[Epsilon])/(m2*(-(M2*s*t) + m2*(s + t)^2)), 
  (-2*M2*s*(M2*t - 2*m2*(s + t))*\[Epsilon])/(m2^2*(-(M2*s*t) + m2*(s + t)^2)*
    r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (2*(s + t)^2*\[Epsilon])/(M2*s*t - m2*(s + t)^2), 
  (2*(s + t)^2*\[Epsilon])/(M2*s*t - m2*(s + t)^2), 0, 
  -((s*t*(s + t)*(-2*M2 + s + t)*\[Epsilon])/(m2*(-(M2*s*t) + m2*(s + t)^2)*
     r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])), 
  (2*(s + t)^2*\[Epsilon])/(-(M2*s*t) + m2*(s + t)^2), 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, \[Epsilon]/m2, -(\[Epsilon]/m2), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  \[Epsilon]/(2*m2), -(\[Epsilon]/m2), (M2*(-s^2 + t^2)*\[Epsilon])/
   (2*m2*(-(M2*s*t) + m2*(s + t)^2)*r[5][M2, m2]*r[6][M2, m2]), 0, 
  -(((s + t)^2*\[Epsilon])/(-(M2*s*t) + m2*(s + t)^2)), 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0}, {0, 0, 0, ((2*m2*M2 + 6*m2*s - 5*M2*s + 5*s^2)*\[Epsilon]*
    r[5][M2, m2]*r[6][M2, m2])/(4*(-4*m2 + M2)*(M2*(m2 - s) + s^2)), 0, 0, 0, 
  0, 0, 0, -1/4*((2*m2*M2 + 6*m2*t - 5*M2*t + 5*t^2)*\[Epsilon]*r[5][M2, m2]*
     r[6][M2, m2])/((-4*m2 + M2)*(M2*(m2 - t) + t^2)), 0, 
  (3*(M2 - s)*(-2*m2 + s)*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/
   (2*(-4*m2 + M2)*(M2*(m2 - s) + s^2)), 
  ((2*m2 - s)*(M2 - s)*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/
   ((-4*m2 + M2)*(M2*(m2 - s) + s^2)), (s*(-M2 + s)*\[Epsilon])/
   (m2*(M2*(m2 - s) + s^2)), -((\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/
    (-4*m2 + M2)), 0, (\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/(-4*m2 + M2), 0, 
  0, 0, (-3*(M2 - t)*(-2*m2 + t)*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/
   (2*(-4*m2 + M2)*(M2*(m2 - t) + t^2)), 
  ((M2 - t)*(-2*m2 + t)*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/
   ((-4*m2 + M2)*(M2*(m2 - t) + t^2)), ((M2 - t)*t*\[Epsilon])/
   (m2*(M2*(m2 - t) + t^2)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -(((-8*m2 + M2)*\[Epsilon])/(m2*(-4*m2 + M2))), 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0}, {0, 0, 0, 
  -(((-3*m2*(s + t)^2 + 2*M2*(s*t + m2*(s + t)))*\[Epsilon]*r[1][s, m2]*
     r[3][t, m2]*r[7][s, t, M2, m2])/((4*m2*M2 + s*t - 4*m2*(s + t))*
     (M2*s*t - m2*(s + t)^2))), (2*s*\[Epsilon]*r[3][t, m2]*
    r[7][s, t, M2, m2])/(m2*(4*m2*M2 + s*t - 4*m2*(s + t))*r[2][s, m2]), 0, 
  (2*M2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (m2*(4*m2*M2 + s*t - 4*m2*(s + t))*r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 
  -(((-3*m2*(s + t)^2 + 2*M2*(s*t + m2*(s + t)))*\[Epsilon]*r[1][s, m2]*
     r[3][t, m2]*r[7][s, t, M2, m2])/((4*m2*M2 + s*t - 4*m2*(s + t))*
     (M2*s*t - m2*(s + t)^2))), (2*t*\[Epsilon]*r[1][s, m2]*
    r[7][s, t, M2, m2])/(m2*(4*m2*M2 + s*t - 4*m2*(s + t))*r[4][t, m2]), 
  (-3*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (4*m2*M2 + s*t - 4*m2*(s + t)), (4*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/(4*m2*M2 + s*t - 4*m2*(s + t)), 
  (-2*M2*(2*m2*M2*(s - t) - M2*s*t + 2*m2*t*(s + t))*\[Epsilon]*r[1][s, m2]*
    r[3][t, m2]*r[7][s, t, M2, m2])/
   (m2*(-4*m2*M2^2*s*t + m2*(s + t)^2*(s*t - 4*m2*(s + t)) + 
     M2*(-(s^2*t^2) + 4*m2*s*t*(s + t) + 4*m2^2*(s + t)^2))*r[5][M2, m2]*
    r[6][M2, m2]), ((-3*m2*(s + t)^2 + 2*M2*(s*t + m2*(s + t)))*\[Epsilon]*
    r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((4*m2*M2 + s*t - 4*m2*(s + t))*(M2*s*t - m2*(s + t)^2)), 0, 
  ((-3*m2*(s + t)^2 + 2*M2*(s*t + m2*(s + t)))*\[Epsilon]*r[1][s, m2]*
    r[3][t, m2]*r[7][s, t, M2, m2])/((4*m2*M2 + s*t - 4*m2*(s + t))*
    (M2*s*t - m2*(s + t)^2)), 0, 0, 0, 
  ((-(M2*s*t) + 8*m2*M2*(s + t) - 3*m2*(s + t)^2)*\[Epsilon]*r[1][s, m2]*
    r[3][t, m2]*r[7][s, t, M2, m2])/((4*m2*M2 + s*t - 4*m2*(s + t))*
    (M2*s*t - m2*(s + t)^2)), 
  (-2*(-(M2*s*t) + 4*m2*M2*(s + t) - m2*(s + t)^2)*\[Epsilon]*r[1][s, m2]*
    r[3][t, m2]*r[7][s, t, M2, m2])/((4*m2*M2 + s*t - 4*m2*(s + t))*
    (M2*s*t - m2*(s + t)^2)), 
  (2*M2*(2*m2*M2*(s - t) + M2*s*t - 2*m2*s*(s + t))*\[Epsilon]*r[1][s, m2]*
    r[3][t, m2]*r[7][s, t, M2, m2])/
   (m2*(-4*m2*M2^2*s*t + m2*(s + t)^2*(s*t - 4*m2*(s + t)) + 
     M2*(-(s^2*t^2) + 4*m2*s*t*(s + t) + 4*m2^2*(s + t)^2))*r[5][M2, m2]*
    r[6][M2, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  ((M2*s*t + 4*m2*M2*(s + t) - 3*m2*(s + t)^2)*\[Epsilon]*r[1][s, m2]*
    r[3][t, m2]*r[7][s, t, M2, m2])/((4*m2*M2 + s*t - 4*m2*(s + t))*
    (M2*s*t - m2*(s + t)^2)), (2*(-3*m2*(s + t)^2 + 2*M2*(s*t + m2*(s + t)))*
    \[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((4*m2*M2 + s*t - 4*m2*(s + t))*(M2*s*t - m2*(s + t)^2)), 0, 
  ((8*m2*M2^2*s*t + 2*m2*(s + t)^2*(s*t + 2*m2*(s + t)) - 
     M2*(s^2*t^2 + 8*m2*s*t*(s + t) + 4*m2^2*(s + t)^2))*\[Epsilon])/
   (m2*(4*m2*M2 + s*t - 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)), 
  (-2*(-3*m2*(s + t)^2 + 2*M2*(s*t + m2*(s + t)))*\[Epsilon]*r[1][s, m2]*
    r[3][t, m2]*r[7][s, t, M2, m2])/((4*m2*M2 + s*t - 4*m2*(s + t))*
    (M2*s*t - m2*(s + t)^2)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, (3*(M2 - s)*s*\[Epsilon])/(8*m2*(M2*(m2 - s) + s^2)), 0, 0, 0, 0, 
  0, 0, (3*(M2 - t)*t*\[Epsilon])/(8*m2*(M2*(m2 - t) + t^2)), 0, 
  (3*(M2 - s)*s*\[Epsilon])/(4*m2*(M2*(m2 - s) + s^2)), 
  (s*(-M2 + s)*\[Epsilon])/(2*m2*(M2*(m2 - s) + s^2)), 
  (M2*(-2*m2 + M2 - s)*s*\[Epsilon])/(2*m2^2*(M2*(m2 - s) + s^2)*r[5][M2, m2]*
    r[6][M2, m2]), 0, 0, 0, 0, 0, 0, ((8*m2*M2 - 5*M2*t + 5*t^2)*\[Epsilon])/
   (4*m2*(M2*(m2 - t) + t^2)), -1/2*((4*m2*M2 - 3*M2*t + 3*t^2)*\[Epsilon])/
    (m2*(M2*(m2 - t) + t^2)), (M2*(-2*m2 + M2 - t)*t*\[Epsilon])/
   (2*m2^2*(M2*(m2 - t) + t^2)*r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  \[Epsilon]/m2, \[Epsilon]/m2, (M2*(-s^2 + t^2)*\[Epsilon])/
   (2*m2*(-(M2*s*t) + m2*(s + t)^2)*r[5][M2, m2]*r[6][M2, m2]), 
  (s*t*\[Epsilon])/(2*m2^2*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2]), 
  -(((-2*M2*s*t + 3*m2*(s + t)^2)*\[Epsilon])/
    (m2*(-(M2*s*t) + m2*(s + t)^2))), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -((\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (8*m2*M2 + 2*s*t - 8*m2*(s + t))), 0, 0, 
  -((\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (4*m2*M2 + s*t - 4*m2*(s + t))), 0, 
  -((\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (8*m2*M2 + 2*s*t - 8*m2*(s + t))), 
  -((\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (8*m2*M2 + 2*s*t - 8*m2*(s + t))), 0, 0, 
  -((\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (4*m2*M2 + s*t - 4*m2*(s + t))), 
  (\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (4*m2*M2 + s*t - 4*m2*(s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (4*m2*M2 + s*t - 4*m2*(s + t)), (\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/(4*m2*M2 + s*t - 4*m2*(s + t)), 
  (s*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (m2*(4*m2*M2 + s*t - 4*m2*(s + t))*r[2][s, m2]), 0, 0, 0, 0, 0, 0, 0, 
  ((-3*m2*M2 + 3*m2*s + 4*m2*t - 3*s*t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/(2*(4*m2*M2 + s*t - 4*m2*(s + t))*
    r[9][s, t, M2, m2]), 0, (\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/(8*m2*M2 + 2*s*t - 8*m2*(s + t)), 0, 0, 0, 0, 0, 0, 
  0, 0, 0, -((\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (8*m2*M2 + 2*s*t - 8*m2*(s + t))), 
  (-3*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (4*m2*M2 + s*t - 4*m2*(s + t)), 
  -1/2*(M2*(2*m2*M2*(s - t) - M2*s*t + 2*m2*t*(s + t))*\[Epsilon]*r[1][s, m2]*
     r[3][t, m2]*r[7][s, t, M2, m2])/(m2*(4*m2*M2 + s*t - 4*m2*(s + t))*
     (-(M2*s*t) + m2*(s + t)^2)*r[5][M2, m2]*r[6][M2, m2]), 0, 
  ((-3*m2*(s + t)^2 + 2*M2*(s*t + m2*(s + t)))*\[Epsilon]*r[1][s, m2]*
    r[3][t, m2]*r[7][s, t, M2, m2])/((4*m2*M2 + s*t - 4*m2*(s + t))*
    (M2*s*t - m2*(s + t)^2)), -(((8*m2*M2 + s*t - 8*m2*(s + t))*\[Epsilon])/
    (m2*(4*m2*M2 + s*t - 4*m2*(s + t)))), 
  (\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (4*m2*M2 + s*t - 4*m2*(s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1/2*\[Epsilon]/m2, 0, 0, 0, 0, 0, 0, 
  0, 0, \[Epsilon]/m2, -(\[Epsilon]/m2), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -1/2*(s*\[Epsilon])/(m2^2*r[1][s, m2]*r[2][s, m2]), 0, 0, 0, 0, 0, 0, 0, 
  ((m2*M2 + s*(-m2 + t))*\[Epsilon])/(2*m2*r[9][s, t, M2, m2]), 0, 
  \[Epsilon]/(2*m2), 0, 0, 0, 0, 0, 0, 0, 0, 0, \[Epsilon]/(2*m2), 
  \[Epsilon]/m2, (M2*t*(-(M2*s) + 2*m2*(s + t))*\[Epsilon])/
   (2*m2^2*(-(M2*s*t) + m2*(s + t)^2)*r[5][M2, m2]*r[6][M2, m2]), 0, 
  -(((s + t)^2*\[Epsilon])/(-(M2*s*t) + m2*(s + t)^2)), 0, 
  (-2*\[Epsilon])/m2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, (\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/(8*m2*M2 + 2*s*t - 8*m2*(s + t)), 0, 0, 0, 0, 0, 0, 
  0, -((\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (4*m2*M2 + s*t - 4*m2*(s + t))), 
  (\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (8*m2*M2 + 2*s*t - 8*m2*(s + t)), 
  (\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (8*m2*M2 + 2*s*t - 8*m2*(s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -((\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (4*m2*M2 + s*t - 4*m2*(s + t))), 
  -((s*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (m2*(4*m2*M2 + s*t - 4*m2*(s + t))*r[2][s, m2])), 0, 
  (\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (4*m2*M2 + s*t - 4*m2*(s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (4*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (4*m2*M2 + s*t - 4*m2*(s + t)), 0, 
  (-3*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (4*m2*M2 + s*t - 4*m2*(s + t)), (\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/(-4*m2*M2 - s*t + 4*m2*(s + t)), 
  ((-4*m2*M2 + 3*m2*s + 4*m2*t - 3*s*t)*\[Epsilon]*r[3][t, m2]*
    r[7][s, t, M2, m2])/(2*(4*m2*M2 + s*t - 4*m2*(s + t))*
    r[8][s, t, M2, m2]), 0, 
  -((\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (8*m2*M2 + 2*s*t - 8*m2*(s + t))), 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -(((8*m2*M2 + s*t - 8*m2*(s + t))*\[Epsilon])/
    (m2*(4*m2*M2 + s*t - 4*m2*(s + t)))), 
  (\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (4*m2*M2 + s*t - 4*m2*(s + t)), 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, \[Epsilon]/(2*m2), 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (s*\[Epsilon])/
   (2*m2^2*r[1][s, m2]*r[2][s, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, (-2*\[Epsilon])/m2, 0, \[Epsilon]/m2, \[Epsilon]/m2, 
  -1/2*(s*(m2 - t)*\[Epsilon])/(m2*r[1][s, m2]*r[8][s, t, M2, m2]), 0, 
  -1/2*\[Epsilon]/m2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*\[Epsilon])/m2, 0, 0, 
  0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, \[Epsilon]/(2*m2^2*(s + t)), -1/2*\[Epsilon]/(m2^2*(s + t)), 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -1/2*\[Epsilon]/(m2*r[1][s, m2]*r[8][s, t, M2, m2]), 
  -((M2*\[Epsilon])/(m2^2*(-2*m2 + M2)*r[1][s, m2]*r[3][t, m2]*
     r[7][s, t, M2, m2])), 0, 0, 0, \[Epsilon]/(4*m2^2*(s + t)), 
  -1/2*\[Epsilon]/(m2^2*(s + t)), 0, 
  -1/2*(M2*\[Epsilon])/(m2^2*(-2*m2 + M2)*r[1][s, m2]*r[3][t, m2]*
     r[7][s, t, M2, m2]), 0, 0, 0, 0, 0, 
  -((-2*m2 + M2 - 8*m2*\[Epsilon] + 2*M2*\[Epsilon])/(-4*m2^2 + 2*m2*M2)), 
  s/(2*m2), (M2*\[Epsilon])/(-2*m2 + M2), 0, 0, 0, 0, 0}, 
 {0, -1/4*(\[Epsilon]*(-8*m2*(4*m2 - s)*(M2^2 + m2*s - M2*s)*(s + t)*
       (16*m2^2*M2^2*t + s^2*t^3 - 4*m2^3*s*(s + t) - 
        2*m2*s*t^2*(3*s + 4*t) + m2^2*t*(3*s + 4*t)^2 + 
        4*m2*M2*(m2^2*s + 2*s*t^2 - 2*m2*t*(3*s + 4*t))) + 
      (4*m2*M2^5*s*(-4*m2^2*(s - 4*t) + 3*s^2*t + m2*s*(s + 8*t)) + 
        M2^4*(3*s^4*t^2 - m2*s^3*t*(27*s + 28*t) - 2*m2^2*s^2*
           (5*s^2 + 80*s*t - 16*t^2) + 32*m2^3*s*(s^2 - 18*s*t + 2*t^2) + 
          64*m2^4*(2*s^2 + 7*s*t + 4*t^2)) + M2^3*s*(-3*s^3*t^2*(s + 2*t) - 
          16*m2^4*(33*s^2 + 20*s*t + 24*t^2) + m2*s^2*t*(15*s^2 + 34*s*t + 
            48*t^2) + 8*m2^3*s*(3*s^2 + 135*s*t + 124*t^2) + 
          2*m2^2*s*(3*s^3 + 145*s^2*t - 156*s*t^2 - 48*t^3)) + 
        M2^2*(3*s^4*t^3*(2*s + t) - m2*s^3*t^3*(103*s + 32*t) + 
          64*m2^5*s*(10*s^2 + 23*s*t + 12*t^2) + 2*m2^2*s^2*t*
           (-81*s^3 + 225*s^2*t + 250*s*t^2 + 48*t^3) - 
          2*m2^3*s^2*(21*s^3 + 566*s^2*t + 784*s*t^2 + 296*t^3) + 
          8*m2^4*(55*s^4 - 68*s^3*t - 140*s^2*t^2 - 72*s*t^3 - 32*t^4)) - 
        M2*s*(3*s^4*t^4 - m2*s^3*t^3*(43*s + 32*t) - 4*m2^3*s^2*t*
           (141*s^2 + 99*s*t - 2*t^2) + 2*m2^2*s^2*t^2*(123*s^2 + 133*s*t + 
            48*t^2) + 64*m2^5*(14*s^3 + 42*s^2*t + 49*s*t^2 + 18*t^3) + 
          16*m2^4*(s^4 - 69*s^3*t - 196*s^2*t^2 - 114*s*t^3 - 16*t^4)) + 
        2*m2*s*(3*s^4*t^4 + 64*m2^5*s*(s + t)^2 - m2*s^3*t^3*(47*s + 40*t) + 
          m2^2*s^2*t^2*(219*s^2 + 436*s*t + 192*t^2) - 
          4*m2^3*s*t*(84*s^3 + 293*s^2*t + 308*s*t^2 + 96*t^3) + 
          16*m2^4*(5*s^4 + 34*s^3*t + 73*s^2*t^2 + 60*s*t^3 + 16*t^4)))*
       \[Epsilon]))/(m2*(4*m2 - s)*s*(M2^2 + m2*s - M2*s)*
     (m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*(-4*m2*M2 - s*t + 
      4*m2*(s + t))*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
      (s*t - 4*m2*(s + t))^2)), 0, 
  (\[Epsilon]*(4*m2*(s + t)*(-4*m2*M2^2*s*t + m2*(s + t)^2*
        (s*t - 4*m2*(s + t)) + M2*(-(s^2*t^2) + 4*m2*s*t*(s + t) + 
         4*m2^2*(s + t)^2)) + (-(M2^3*s^2*(8*m2 + s)*t) + 
       (s + t)*(s^3*t^3 - 11*m2*s^2*t^2*(s + t) + 16*m2^2*s*t*(s + t)^2 + 
         48*m2^3*(s + t)^3) - M2*(104*m2^2*s*t*(s + t)^2 + 
         64*m2^3*(s + t)^3 + s^3*t^2*(2*s + t) + 4*m2*s^2*t*
          (s^2 - 6*s*t - 7*t^2)) + M2^2*s*(s^2*t*(s + t) + 
         m2*s*(-s^2 + 14*s*t + 7*t^2) + 8*m2^2*(s^2 + 10*s*t + 9*t^2)))*
      \[Epsilon]))/(2*m2*s*(-4*m2*M2 - s*t + 4*m2*(s + t))*
    (-(M2*s*t) + m2*(s + t)^2)*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
     (s*t - 4*m2*(s + t))^2)), 0, 0, 0, 
  ((M2 - s)*(M2^3*(3*m2*s^3 - 4*m2^2*s*(3*s - 44*t) + 3*s^3*t) + 
     2*m2^2*s*(7*s^2*t^2 - 10*m2*s*t*(5*s + 4*t) + 
       8*m2^2*(2*s^2 + 9*s*t + 6*t^2)) + 
     2*M2^2*(-3*s^3*t^2 + m2*s^2*t*(-21*s + 34*t) + 
       8*m2^3*(8*s^2 + 21*s*t + 12*t^2) - m2^2*s*(9*s^2 + 102*s*t + 
         112*t^2)) - M2*(-3*s^3*t^3 + m2*s^2*t^2*(41*s + 36*t) - 
       4*m2^2*s*t*(49*s^2 + 74*s*t + 36*t^2) + 
       4*m2^3*(11*s^3 + 76*s^2*t + 132*s*t^2 + 48*t^3)))*\[Epsilon]^2)/
   (2*m2*(4*m2 - s)*s*(M2^2 + m2*s - M2*s)*(4*m2*M2^3*s^2*t + 
     (s*t - 4*m2*(s + t))^2*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)) + 
     M2^2*s*(s^2*t^2 - 2*m2*s*t*(s + 6*t) + m2^2*(s^2 - 32*s*t + 32*t^2)) - 
     2*M2*(2*m2*s^2*(s - 5*t)*t^2 + s^3*t^3 + 
       m2^2*s*t*(-7*s^2 + 8*s*t + 32*t^2) + 
       4*m2^3*(s^3 - 9*s^2*t - 16*s*t^2 - 8*t^3)))), 
  -(((M2 - s)*(M2^3*(m2*s^3 - 4*m2^2*s*(s - 20*t) + s^3*t) + 
      2*m2^2*s*(5*s^2*t^2 - 2*m2*s*t*(11*s + 12*t) + 
        8*m2^2*(s^2 + 3*s*t + 2*t^2)) + 2*M2^2*(-7*m2*s^2*(s - 2*t)*t - 
        s^3*t^2 + 8*m2^3*(3*s^2 + 7*s*t + 4*t^2) - 
        m2^2*s*(3*s^2 + 50*s*t + 48*t^2)) + 
      M2*(s^3*t^3 - m2*s^2*t^2*(19*s + 12*t) + 4*m2^2*s*t*
         (19*s^2 + 30*s*t + 12*t^2) - 4*m2^3*(5*s^3 + 20*s^2*t + 44*s*t^2 + 
          16*t^3)))*\[Epsilon]^2)/(m2*(4*m2 - s)*s*(M2^2 + m2*s - M2*s)*
     (4*m2*M2^3*s^2*t + (s*t - 4*m2*(s + t))^2*(m2^2*s + s*t^2 - 
        2*m2*t*(s + 2*t)) + M2^2*s*(s^2*t^2 - 2*m2*s*t*(s + 6*t) + 
        m2^2*(s^2 - 32*s*t + 32*t^2)) - 2*M2*(2*m2*s^2*(s - 5*t)*t^2 + 
        s^3*t^3 + m2^2*s*t*(-7*s^2 + 8*s*t + 32*t^2) + 
        4*m2^3*(s^3 - 9*s^2*t - 16*s*t^2 - 8*t^3))))), 
  ((2*M2^4*s*(12*m2 + s)*t + M2^3*(-2*s^3*t - 10*m2*s*t*(5*s + 4*t) + 
       8*m2^2*(s^2 - 9*s*t - 4*t^2)) + m2*s*(-3*s^2*t^3 - 16*m2^3*(s + t)^2 + 
       m2*s*t^2*(5*s + 8*t) + 16*m2^2*t*(2*s^2 + 3*s*t + t^2)) + 
     2*M2*(s^3*t^3 + m2*s^2*t^2*(3*s + t) - m2^2*s*t*(39*s^2 + 76*s*t + 
         24*t^2) + 16*m2^3*(s^3 + s^2*t + 2*s*t^2 + t^3)) + 
     M2^2*(-2*s^2*t^3 - 32*m2^3*(s + t)^2 + m2*s^2*t*(29*s + 32*t) + 
       m2^2*(-7*s^3 + 136*s^2*t + 136*s*t^2 + 32*t^3)))*\[Epsilon]^2)/
   (m2^2*(M2^2 + m2*s - M2*s)*(4*m2*M2^3*s^2*t + (s*t - 4*m2*(s + t))^2*
      (m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)) + 
     M2^2*s*(s^2*t^2 - 2*m2*s*t*(s + 6*t) + m2^2*(s^2 - 32*s*t + 32*t^2)) - 
     2*M2*(2*m2*s^2*(s - 5*t)*t^2 + s^3*t^3 + 
       m2^2*s*t*(-7*s^2 + 8*s*t + 32*t^2) + 
       4*m2^3*(s^3 - 9*s^2*t - 16*s*t^2 - 8*t^3)))*r[1][s, m2]*r[2][s, m2]), 
  -1/2*((s^3*t^5*(s + t) + 64*m2^5*(s + t)^4 + 160*m2^4*t*(s + t)^4 + 
      16*m2^2*M2^4*s*t*(s + 4*t) - 2*m2*s^2*t^4*(5*s^2 + 11*s*t + 6*t^2) - 
      8*m2^3*t^2*(s + t)^2*(11*s^2 + 18*s*t + 8*t^2) + 
      m2^2*s*t^3*(35*s^3 + 117*s^2*t + 130*s*t^2 + 48*t^3) - 
      2*m2*M2^3*(-2*s^2*t^2*(s + 7*t) + m2*s*t*(13*s^2 + 84*s*t + 116*t^2) + 
        8*m2^2*(s^3 + 12*s^2*t + 21*s*t^2 + 4*t^3)) - 
      2*M2*(32*m2^5*(s + t)^3 + s^3*t^4*(s + 2*t) + 
        m2*s^2*t^3*(s^2 - 19*s*t - 23*t^2) + 16*m2^4*(s + t)^2*
         (3*s^2 + 17*s*t + 11*t^2) + m2^2*s*t^2*(-20*s^3 - 24*s^2*t + 
          67*s*t^2 + 72*t^3) + 4*m2^3*t*(15*s^4 + 50*s^3*t + 49*s^2*t^2 + 
          2*s*t^3 - 12*t^4)) + M2^2*(s^3*t^3*(s + 3*t) - 
        2*m2*s^2*t^2*(2*s^2 + 18*s*t + 35*t^2) + 
        32*m2^4*(3*s^3 + 14*s^2*t + 17*s*t^2 + 6*t^3) + 
        m2^2*s*t*(5*s^3 + 61*s^2*t + 212*s*t^2 + 256*t^3) + 
        8*m2^3*(2*s^4 + 45*s^3*t + 114*s^2*t^2 + 79*s*t^3 + 4*t^4)))*
     \[Epsilon]^2)/(m2*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*
     (4*m2*M2 + s*t - 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)*
     (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 0, 
  (-8*(M2 - s)*\[Epsilon]^2)/((4*m2 - s)*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
  (32*(M2 - s)*\[Epsilon]^2)/((4*m2 - s)*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
  -((M2*(2*M2^3*s*(16*m2 + s)*t + s^2*t^3*(-s + t) - 
      16*m2^2*(4*s - t)*t*(s + t)^2 - 128*m2^3*(s + t)^3 + 
      4*m2*s*t^2*(3*s^2 + s*t - 2*t^2) - 
      M2^2*(s^2*(s - t)*t + 4*m2*s*t*(13*s + 17*t) + 
        32*m2^2*(s^2 + 6*s*t + t^2)) + 2*M2*(s^2*(s - 2*t)*t^2 + 
        64*m2^3*(s + t)^2 + 2*m2*s*t*(s^2 + 4*s*t + 7*t^2) + 
        8*m2^2*(2*s^3 + 21*s^2*t + 20*s*t^2 + t^3)))*\[Epsilon]^2)/
    (m2^2*(4*m2*M2 + s*t - 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)*
     (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
     r[5][M2, m2]*r[6][M2, m2])), 
  -1/2*(\[Epsilon]*(-4*m2*(s + t)*(16*m2^2*M2^3*s*t^2 + 
        m2*(s + t)^2*(-(s^2*t^3) + 4*m2^3*s*(s + t) + 
          2*m2*s*t^2*(3*s + 4*t) - m2^2*t*(3*s + 4*t)^2) - 
        4*m2*M2^2*t*(-2*s^2*t^2 + 2*m2*s*t*(3*s + 4*t) + 
          m2^2*(3*s^2 + 8*s*t + 4*t^2)) + M2*(s^3*t^4 - 4*m2^4*s*(s + t)^2 - 
          2*m2*s^2*t^3*(3*s + 4*t) + m2^2*s*t^2*(s^2 + 8*s*t + 8*t^2) + 
          4*m2^3*t*(5*s^3 + 19*s^2*t + 22*s*t^2 + 8*t^3))) + 
      (4*m2*M2^4*s^2*t*(4*m2*(s - 6*t) - 5*s*t) + 
        M2^3*s*(-5*s^3*t^3 + 2*m2*s^2*t^2*(13*s + 16*t) + 
          m2^2*s*t*(-5*s^2 + 248*s*t + 204*t^2) - 
          8*m2^3*(2*s^3 + 9*s^2*t + 2*s*t^2 - 12*t^3)) + 
        (s + t)*(s^4*t^5 + 48*m2^5*s*(s + t)^3 - m2*s^3*t^4*(9*s + 11*t) + 
          16*m2^4*t*(s + t)^2*(3*s^2 + 10*s*t + 4*t^2) + 
          m2^2*s^2*t^3*(51*s^2 + 94*s*t + 44*t^2) - m2^3*s*t^2*
           (139*s^3 + 363*s^2*t + 304*s*t^2 + 80*t^3)) + 
        M2^2*s*(s^3*t^3*(s + 9*t) + m2*s^2*t^2*(s^2 - 29*t^2) - 
          m2^2*s*t*(17*s^3 + 231*s^2*t + 362*s*t^2 + 4*t^3) + 
          8*m2^4*(17*s^3 + 66*s^2*t + 73*s*t^2 + 24*t^3) + 
          m2^3*(15*s^4 + 14*s^3*t - 297*s^2*t^2 - 544*s*t^3 - 320*t^4)) - 
        M2*(64*m2^5*s*(s + t)^3 + s^4*t^4*(2*s + 5*t) + 
          2*m2*s^3*t^3*(4*s^2 - 5*s*t - 22*t^2) + 8*m2^4*(s + t)^2*
           (16*s^3 + 61*s^2*t + 48*s*t^2 + 8*t^3) + m2^2*s^2*t^2*
           (-14*s^3 - 11*s^2*t + 152*s*t^2 + 164*t^3) - 
          4*m2^3*s*t*(31*s^4 + 186*s^3*t + 327*s^2*t^2 + 244*s*t^3 + 
            72*t^4)))*\[Epsilon]))/(m2*s*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + 
      s*t^2)*(-4*m2*M2 - s*t + 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)*
     (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
  -(((M2 - t)*(s^2*t^2 - m2*s*t*(11*s + 8*t) + 
      M2*s*(-(m2*s) + 12*m2*t + s*t) + 2*m2^2*(5*s^2 + 14*s*t + 8*t^2))*
     \[Epsilon]^2)/(m2*s*(4*m2*M2^3*s^2*t + (s*t - 4*m2*(s + t))^2*
       (m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)) + 
      M2^2*s*(s^2*t^2 - 2*m2*s*t*(s + 6*t) + m2^2*(s^2 - 32*s*t + 32*t^2)) - 
      2*M2*(2*m2*s^2*(s - 5*t)*t^2 + s^3*t^3 + 
        m2^2*s*t*(-7*s^2 + 8*s*t + 32*t^2) + 4*m2^3*(s^3 - 9*s^2*t - 
          16*s*t^2 - 8*t^3))))), 
  ((8*m2^2*M2^4*s^2*(s - 28*t)*t - (s + t)*(s*t - 4*m2*(s + t))^2*
      (s^2*t^3 + 4*m2^3*s*(s + t) + 2*m2*s*t^2*(4*s + 3*t) - 
       m2^2*t*(13*s^2 + 38*s*t + 24*t^2)) + 
     2*m2*M2^3*s*(s^2*(s - 54*t)*t^2 + m2*s*t*(s^2 + 156*s*t + 356*t^2) - 
       4*m2^2*(s^3 - 12*s^2*t + 5*s*t^2 + 20*t^3)) + 
     M2^2*(-(s^4*t^3*(s + 13*t)) + 2*m2*s^3*t^2*(2*s^2 + 39*s*t + 115*t^2) - 
       m2^2*s^2*t*(11*s^3 + 53*s^2*t + 778*s*t^2 + 848*t^3) + 
       16*m2^4*(7*s^4 + 40*s^3*t + 87*s^2*t^2 + 78*s*t^3 + 24*t^4) + 
       8*m2^3*s*(s^4 - 31*s^3*t - 47*s^2*t^2 + 11*s*t^3 + 32*t^4)) + 
     2*M2*(32*m2^5*s*(s + t)^3 + s^4*t^4*(s + 7*t) + 
       m2*s^3*t^3*(6*s^2 - 57*s*t - 70*t^2) - 8*m2^4*(s + t)^2*
        (7*s^3 + 46*s^2*t + 92*s*t^2 + 48*t^3) + m2^2*s^2*t^2*
        (-41*s^3 + 16*s^2*t + 222*s*t^2 + 168*t^3) + 
       2*m2^3*s*t*(45*s^4 + 210*s^3*t + 349*s^2*t^2 + 232*s*t^3 + 48*t^4)))*
    \[Epsilon]^2)/(2*m2*s*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*
    (-4*m2*M2 - s*t + 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 0, 0, 
  0, (\[Epsilon]*(-(M2^4*s^3*t*(s*\[Epsilon] + 4*m2*(-3 + 2*\[Epsilon]))) + 
     m2*(s + t)^2*(-(s*t) + 4*m2*(s + t))*
      (4*m2^2*(s + t)^2*(1 + \[Epsilon]) + s^2*t^2*(3 + 5*\[Epsilon]) - 
       m2*s*t*(s + t)*(8 + 11*\[Epsilon])) + 
     M2^3*s^2*(3*s^2*t^2*(1 + \[Epsilon]) + 
       m2*s*(-12*t*(s + 3*t) + (s^2 + 25*s*t + 24*t^2)*\[Epsilon]) + 
       4*m2^2*(t^2*(5 - 16*\[Epsilon]) + s^2*(-3 + 2*\[Epsilon]) + 
         2*s*t*(-7 + 9*\[Epsilon]))) + M2*(-16*m2^4*(s + t)^4 + 
       s^4*t^4*(3 + \[Epsilon]) + 8*m2^3*s*(s + t)^3*
        (-(t*(-6 + \[Epsilon])) + s*(-4 + 8*\[Epsilon])) + 
       m2*s^3*t^2*(s + t)*(2*t*(-7 + 10*\[Epsilon]) + 
         s*(6 + 11*\[Epsilon])) + 8*m2^2*s^2*t*(s + t)^2*
        (s*(-2 + 6*\[Epsilon]) - t*(1 + 13*\[Epsilon]))) + 
     M2^2*s*(-3*s^3*t^3*(2 + \[Epsilon]) - 8*m2^3*(s + t)^2*
        (t*(2 - 9*\[Epsilon]) + s*(-4 + 7*\[Epsilon])) - 
       m2*s^2*t*(s^2*(3 + 7*\[Epsilon]) + 2*s*t*(-5 + 23*\[Epsilon]) + 
         t^2*(-41 + 31*\[Epsilon])) - m2^2*s*(s + t)*
        (t^2*(28 - 169*\[Epsilon]) + 3*s^2*(-4 + 5*\[Epsilon]) + 
         2*s*t*(-40 + 79*\[Epsilon])))))/(2*m2^2*s*(s + t)*
    (-4*m2*M2 - s*t + 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
  -1/2*(\[Epsilon]*(-(M2^4*s^3*t*(s*\[Epsilon] + 4*m2*(-3 + 2*\[Epsilon]))) + 
      m2*(s + t)^2*(-(s*t) + 4*m2*(s + t))*
       (8*m2^2*(s + t)^2*(1 + \[Epsilon]) + s^2*t^2*(3 + 5*\[Epsilon]) - 
        2*m2*s*t*(s + t)*(4 + 13*\[Epsilon])) + 
      M2*(-32*m2^4*(s + t)^4 + s^4*t^4*(3 + \[Epsilon]) + 
        16*m2^3*s*(s + t)^3*(-2*s + 2*t + 7*s*\[Epsilon] + 6*t*\[Epsilon]) + 
        m2*s^3*t^2*(s + t)*(t*(-14 + 5*\[Epsilon]) + s*(6 + 11*\[Epsilon])) + 
        4*m2^2*s^2*t*(s + t)^2*(s*(-4 + 8*\[Epsilon]) - 
          t*(1 + 14*\[Epsilon]))) + M2^3*s^2*(3*s^2*t^2*(1 + \[Epsilon]) + 
        m2*s*(-12*t*(s + 3*t) + (s^2 + 24*s*t + 23*t^2)*\[Epsilon]) + 
        4*m2^2*(t^2*(5 - 2*\[Epsilon]) + s^2*(-3 + 2*\[Epsilon]) + 
          2*s*t*(-7 + 16*\[Epsilon]))) - M2^2*s*(3*s^3*t^3*(2 + \[Epsilon]) + 
        16*m2^3*(s + t)^2*(-(t*\[Epsilon]) + s*(-2 + 7*\[Epsilon])) + 
        m2*s^2*t*(10*s*t*(-1 + 3*\[Epsilon]) + s^2*(3 + 7*\[Epsilon]) + 
          t^2*(-41 + 15*\[Epsilon])) + 2*m2^2*s*(s + t)*
         (t^2*(14 - 25*\[Epsilon]) + s^2*(-6 + 7*\[Epsilon]) + 
          2*s*t*(-20 + 51*\[Epsilon])))))/(m2^2*s*(s + t)*
     (-4*m2*M2 - s*t + 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)*
     (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
  (M2*(2*M2^3*s*(16*m2 + s)*t + s^2*t^3*(-s + t) - 
     16*m2^2*(4*s - t)*t*(s + t)^2 - 128*m2^3*(s + t)^3 + 
     4*m2*s*t^2*(3*s^2 + s*t - 2*t^2) - 
     M2^2*(s^2*(s - t)*t + 4*m2*s*t*(13*s + 17*t) + 
       32*m2^2*(s^2 + 6*s*t + t^2)) + 2*M2*(s^2*(s - 2*t)*t^2 + 
       64*m2^3*(s + t)^2 + 2*m2*s*t*(s^2 + 4*s*t + 7*t^2) + 
       8*m2^2*(2*s^3 + 21*s^2*t + 20*s*t^2 + t^3)))*\[Epsilon]^2)/
   (m2^2*(4*m2*M2 + s*t - 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
    r[5][M2, m2]*r[6][M2, m2]), 0, 0, 
  (4*M2*(-4*m2 + M2)*s*(M2*(8*m2 + s) - s*t - 12*m2*(s + t))*\[Epsilon]^2)/
   (m2^3*(4*m2*M2 + s*t - 4*m2*(s + t))*(M2^2*s^2 - 
     2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*r[1][s, m2]*
    r[2][s, m2]*r[5][M2, m2]*r[6][M2, m2]), 0, 
  -1/2*((M2^2*s*(-(m2*s) + 20*m2*t + s*t) + 
      t*(-3*s^2*t^2 + m2*s*t*(15*s + 16*t) - 4*m2^2*(3*s^2 + 7*s*t + 
          4*t^2)) + 2*M2*(s^2*t^2 - m2*s*t*(7*s + 18*t) + 
        2*m2^2*(3*s^2 + 7*s*t + 4*t^2)))*\[Epsilon]^2)/
    (m2*s*(4*m2*M2^3*s^2*t + (s*t - 4*m2*(s + t))^2*(m2^2*s + s*t^2 - 
        2*m2*t*(s + 2*t)) + M2^2*s*(s^2*t^2 - 2*m2*s*t*(s + 6*t) + 
        m2^2*(s^2 - 32*s*t + 32*t^2)) - 2*M2*(2*m2*s^2*(s - 5*t)*t^2 + 
        s^3*t^3 + m2^2*s*t*(-7*s^2 + 8*s*t + 32*t^2) + 
        4*m2^3*(s^3 - 9*s^2*t - 16*s*t^2 - 8*t^3)))), 0, 0, 0, 
  (2*M2*(M2^2*s*(12*m2 + s) + 4*m2*M2*(4*m2 - 5*s)*(s + t) - 
     t*(s^2*t + 16*m2^2*(s + t) - 4*m2*s*(5*s + 2*t)))*\[Epsilon]^2)/
   (m2^2*s*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
    r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, (16*(M2 - s)*\[Epsilon]^2)/
   ((4*m2 - s)*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
     (s*t - 4*m2*(s + t))^2)), 
  -((\[Epsilon]*((-(s*t) + 4*m2*(s + t))*(4*m2*s^2 + 
        (4*m2*s*(s - 2*t) + s^2*t + 16*m2^2*(s + t))*\[Epsilon]) + 
      M2^2*s*(4*m2*s*\[Epsilon] - s^2*\[Epsilon] + 
        16*m2^2*(1 + 2*\[Epsilon])) - 2*M2*s*(-(s^2*t*\[Epsilon]) + 
        8*m2^2*(2*s + t + 6*s*\[Epsilon]) - 2*m2*s*(t + 2*s*\[Epsilon] - 
          2*t*\[Epsilon]))))/(m2^2*(4*m2 - s)*(-4*m2*M2 - s*t + 4*m2*(s + t))*
     (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
     r[1][s, m2]*r[2][s, m2])), 
  -((M2*(M2^2*(48*m2^2*s + s^3) + s^3*t^2 - 12*m2*s^2*t*(s + t) + 
      48*m2^2*s*(2*s^2 + 2*s*t + t^2) - 64*m2^3*(2*s^2 + 3*s*t + t^2) + 
      2*M2*(-(s^3*t) + 32*m2^3*(s + t) - 16*m2^2*s*(3*s + 2*t) + 
        2*m2*s^2*(-3*s + 5*t)))*\[Epsilon]^2)/(m2^2*(4*m2 - s)*s*
     (-4*m2*M2 - s*t + 4*m2*(s + t))*(M2^2*s^2 - 
      2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*r[5][M2, m2]*
     r[6][M2, m2])), 
  -1/2*(\[Epsilon]*(4*m2*(4*m2 - s)*(s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t)) + 
      (M2^2*s*(-32*m2^2 + 12*m2*s + 3*s^2) + s^3*t^2 + 64*m2^3*(s + t)^2 - 
        4*m2*s^2*t*(4*s + t) + 16*m2^2*s*(3*s^2 + 2*s*t - t^2) - 
        4*M2*s*(-24*m2^2*t + s^2*t + 2*m2*s*(4*s + t)))*\[Epsilon]))/
    (m2*(4*m2 - s)*s*(-4*m2*M2 - s*t + 4*m2*(s + t))*
     (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
  (\[Epsilon]*(4*m2*(s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t)) + 
     (M2^2*s*(8*m2 + s) - s^2*t^2 + 16*m2^2*(s + t)^2 - 8*m2*M2*s*(2*s + t))*
      \[Epsilon]))/(m2*s*(-4*m2*M2 - s*t + 4*m2*(s + t))*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
  (M2*(M2 - t)*(M2*s*(12*m2 + s) + s^2*t + 16*m2^2*(s + t) - 
     4*m2*s*(5*s + 2*t))*\[Epsilon]^2)/
   (m2^2*s*(-4*m2*M2 - s*t + 4*m2*(s + t))*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
    r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 
  (\[Epsilon]*(4*m2*M2^4*s*t*(4*m2*(-2 + \[Epsilon]) + s*\[Epsilon]) + 
     M2^3*(s^3*t^2*\[Epsilon] - 2*m2*s^2*t*(6*t + (s + 2*t)*\[Epsilon]) + 
       m2^2*s*(48*t*(s + 3*t) + (s^2 - 60*s*t - 64*t^2)*\[Epsilon]) + 
       4*m2^3*(4*s*t*(1 - 6*\[Epsilon]) + s^2*(-3 + \[Epsilon]) - 
         16*t^2*(1 + \[Epsilon]))) + 
     M2^2*(m2*s^2*t^2*(s*(8 - 11*\[Epsilon]) - 20*t*(-2 + \[Epsilon])) - 
       s^3*t^3*(1 + \[Epsilon]) - 8*m2^4*(-16*t^2 + 
         2*s*t*(-10 + \[Epsilon]) + s^2*(-4 + 3*\[Epsilon])) + 
       m2^2*s*t*(32*t^2*(-8 + 3*\[Epsilon]) + 4*s*t*(-47 + 17*\[Epsilon]) + 
         s^2*(-19 + 25*\[Epsilon])) + m2^3*(s^3*(12 - 13*\[Epsilon]) + 
         64*t^3*(3 + 4*\[Epsilon]) + 16*s*t^2*(7 + 30*\[Epsilon]) + 
         4*s^2*t*(5 + 57*\[Epsilon]))) + 
     M2*(16*m2^5*s*(s + t) + s^3*t^4*(2 - 3*\[Epsilon]) + 
       2*m2*s^2*t^3*(-12*s - 22*t + 5*s*\[Epsilon] + 20*t*\[Epsilon]) + 
       8*m2^4*(-8*t^3*(4 + \[Epsilon]) + s^2*t*(-34 + 3*\[Epsilon]) - 
         2*s*t^2*(31 + 5*\[Epsilon]) + s^3*(-4 + 6*\[Epsilon])) + 
       m2^2*s*t^2*(-48*t^2*(-4 + \[Epsilon]) + 12*s*t*(20 + \[Epsilon]) + 
         s^2*(70 + 37*\[Epsilon])) - 4*m2^3*t*(48*s*t^2*(1 + 3*\[Epsilon]) + 
         16*t^3*(3 + 4*\[Epsilon]) + s^3*(4 + 23*\[Epsilon]) + 
         s^2*t*(3 + 104*\[Epsilon]))) - (-(s*t) + 4*m2*(s + t))*
      (m2*s*t^3*(-(s*(-8 + \[Epsilon])) - 8*t*(-1 + \[Epsilon])) + 
       4*m2^4*s*(s + t)*(1 + \[Epsilon]) + s^2*t^4*(-1 + 3*\[Epsilon]) - 
       m2^3*t*(16*t^2*(2 + \[Epsilon]) + s^2*(20 + 3*\[Epsilon]) + 
         4*s*t*(13 + 5*\[Epsilon])) - m2^2*t^2*(3*s^2*(-3 + \[Epsilon]) + 
         16*t^2*(1 + \[Epsilon]) + 8*s*(t + 3*t*\[Epsilon])))))/
   (2*m2*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*
    (4*m2*M2 + s*t - 4*m2*(s + t))*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
     (s*t - 4*m2*(s + t))^2)*r[1][s, m2]*r[8][s, t, M2, m2]), 
  (\[Epsilon]*(2*m2*t*(s*t - 4*m2*(s + t))^2*(-5*s*t^2 + 4*m2^2*(s + t) + 
       m2*t*(s + 4*t))*\[Epsilon] + 4*m2*M2^5*s*t*(4*m2*(-2 + \[Epsilon]) + 
       s*\[Epsilon]) + M2^4*(s^3*t^2*\[Epsilon] - 
       2*m2*s^2*t*(6*t + (s + 2*t)*\[Epsilon]) + 
       m2^2*s*(48*t*(s + 3*t) + (s^2 - 68*s*t - 64*t^2)*\[Epsilon]) + 
       8*m2^3*(2*s*t*(4 - 7*\[Epsilon]) + s^2*(-1 + \[Epsilon]) - 
         8*t^2*(1 + \[Epsilon]))) + 
     M2^3*(m2*s^2*t^2*(s*(10 - 9*\[Epsilon]) - 20*t*(-2 + \[Epsilon])) - 
       s^3*t^3*(1 + \[Epsilon]) + 16*m2^4*(s^2*(1 - 4*\[Epsilon]) + 
         4*t^2*(4 + \[Epsilon]) + 5*s*t*(3 + 2*\[Epsilon])) - 
       4*m2^3*(s^2*t*(17 - 74*\[Epsilon]) - 16*t^3*(3 + 4*\[Epsilon]) + 
         s^3*(-2 + 5*\[Epsilon]) - 8*s*t^2*(-3 + 19*\[Epsilon])) + 
       m2^2*s*t*(32*t^2*(-8 + 3*\[Epsilon]) + 8*s*t*(-21 + 11*\[Epsilon]) + 
         s^2*(-17 + 30*\[Epsilon]))) + M2*(s^3*t^5*(-1 + 3*\[Epsilon]) - 
       64*m2^5*(s + t)^2*(s + 3*s*\[Epsilon] + 4*t*\[Epsilon]) + 
       m2*s^2*t^4*(4*t*(3 - 5*\[Epsilon]) + s*(14 + 3*\[Epsilon])) + 
       16*m2^4*t*(s + t)*(4*t^2*(4 + \[Epsilon]) + s^2*(11 + 8*\[Epsilon]) + 
         s*t*(23 + 26*\[Epsilon])) - m2^2*s*t^3*(-16*t^2*(-3 + \[Epsilon]) + 
         s^2*(-23 + 10*\[Epsilon]) + 4*s*t*(8 + 37*\[Epsilon])) + 
       4*m2^3*t^2*(16*t^3*(1 + \[Epsilon]) + s^3*(-37 + 17*\[Epsilon]) + 
         4*s*t^2*(-10 + 33*\[Epsilon]) + 2*s^2*t*(-47 + 56*\[Epsilon]))) + 
     M2^2*(s^3*t^4*(2 - 3*\[Epsilon]) + 64*m2^5*(s + t)*
        (s + 2*s*\[Epsilon] + 2*t*\[Epsilon]) + 
       m2^2*s*t^2*(-48*t^2*(-4 + \[Epsilon]) + 24*s*t*(8 + 3*\[Epsilon]) + 
         s^2*(34 + 9*\[Epsilon])) + 2*m2*s^2*t^3*(s*(-14 + \[Epsilon]) + 
         2*t*(-11 + 10*\[Epsilon])) + 16*m2^4*(-16*t^3*(2 + \[Epsilon]) - 
         9*s*t^2*(6 + 5*\[Epsilon]) + s^3*(-1 + 7*\[Epsilon]) - 
         s^2*t*(25 + 16*\[Epsilon])) - 8*m2^3*t*(8*t^3*(3 + 4*\[Epsilon]) + 
         8*s*t^2*(-3 + 14*\[Epsilon]) + s^3*(-1 + 15*\[Epsilon]) + 
         s^2*t*(-40 + 69*\[Epsilon])))))/(m2^2*(-2*m2 + M2)*
    (m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
    r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2]), 
  (\[Epsilon]*(-4*m2*(s + t)*(16*m2^2*M2^2*t + s^2*t^3 - 4*m2^3*s*(s + t) - 
       2*m2*s*t^2*(3*s + 4*t) + m2^2*t*(3*s + 4*t)^2 + 
       4*m2*M2*(m2^2*s + 2*s*t^2 - 2*m2*t*(3*s + 4*t))) + 
     (8*s^3*t^4 + 16*m2^4*s*(s + t)^2 - 16*m2^3*t*(s + t)^2*(11*s + 16*t) - 
       m2*s^2*t^3*(79*s + 80*t) + 4*m2*M2^3*s*(3*m2*s - 52*m2*t - 2*s*t) + 
       m2^2*s*t^2*(231*s^2 + 488*s*t + 256*t^2) - 
       M2^2*(2*s^3*t^2 + m2*s^2*t*(-13*s + 68*t) + 
         m2^2*s*(11*s^2 - 316*s*t - 608*t^2) + 8*m2^3*(17*s^2 + 42*s*t + 
           24*t^2)) + 2*M2*(-3*s^3*t^3 + m2*s^2*t^2*(25*s + 78*t) - 
         2*m2^2*s*t*(43*s^2 + 196*s*t + 160*t^2) + 
         4*m2^3*(16*s^3 + 85*s^2*t + 124*s*t^2 + 56*t^3)))*\[Epsilon]))/
   (2*m2*s*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*
    (-4*m2*M2 - s*t + 4*m2*(s + t))*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
     (s*t - 4*m2*(s + t))^2)), 0, 0, 
  (\[Epsilon]*(-(M2^4*s^3*t*(s*\[Epsilon] + 4*m2*(-3 + 2*\[Epsilon]))) + 
     m2*(s + t)^2*(-(s*t) + 4*m2*(s + t))*
      (8*m2^2*(s + t)^2*(1 + \[Epsilon]) + s^2*t^2*(3 + 5*\[Epsilon]) - 
       2*m2*s*t*(s + t)*(4 + 5*\[Epsilon])) + 
     M2^3*s^2*(3*s^2*t^2*(1 + \[Epsilon]) + 
       m2*s*(-12*t*(s + 3*t) + (s^2 + 24*s*t + 23*t^2)*\[Epsilon]) + 
       4*m2^2*(t^2*(5 - 18*\[Epsilon]) + s^2*(-3 + 2*\[Epsilon]) + 
         2*s*t*(-7 + 8*\[Epsilon]))) + M2*(-32*m2^4*(s + t)^4 + 
       s^4*t^4*(3 + \[Epsilon]) + 16*m2^3*s*(s + t)^3*
        (-2*t*(-1 + \[Epsilon]) + s*(-2 + 3*\[Epsilon])) + 
       m2*s^3*t^2*(s + t)*(7*t*(-2 + 3*\[Epsilon]) + s*(6 + 11*\[Epsilon])) + 
       4*m2^2*s^2*t*(s + t)^2*(4*s*(-1 + 3*\[Epsilon]) - 
         t*(1 + 26*\[Epsilon]))) + M2^2*s*(-3*s^3*t^3*(2 + \[Epsilon]) - 
       16*m2^3*(s + t)^2*(-5*t*\[Epsilon] + s*(-2 + 3*\[Epsilon])) - 
       2*m2^2*s*(s + t)*(t^2*(14 - 89*\[Epsilon]) + s^2*(-6 + 7*\[Epsilon]) + 
         10*s*t*(-4 + 7*\[Epsilon])) - m2*s^2*t*(s^2*(3 + 7*\[Epsilon]) + 
         2*s*t*(-5 + 23*\[Epsilon]) + t^2*(-41 + 31*\[Epsilon])))))/
   (4*m2^2*s*(s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))*
    (-(M2*s*t) + m2*(s + t)^2)*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
     (s*t - 4*m2*(s + t))^2)), 
  (\[Epsilon]*(m2*(s + t)^2*(-(s*t) + 4*m2*(s + t))*
      (2*m2*s*t*(s*(4 - 3*\[Epsilon]) - 4*t*(-1 + \[Epsilon])) + 
       s^2*t^2*(-3 + \[Epsilon]) + 8*m2^2*(3*s^2 + 5*s*t + 2*t^2)*
        (1 + \[Epsilon])) + M2^4*s^3*t*(s*\[Epsilon] + 
       4*m2*(-3 + 2*\[Epsilon])) - M2*(32*m2^4*(s + t)^3*(3*s + 2*t) - 
       4*m2^2*s^2*t*(s + t)*(4*s^2 + t^2*(7 - 10*\[Epsilon]) + 
         s*t*(13 - 10*\[Epsilon])) + s^4*t^4*(3 + \[Epsilon]) - 
       m2*s^3*t^2*(s^2*(-6 + \[Epsilon]) + 4*s*t*(2 + 3*\[Epsilon]) + 
         t^2*(14 + 9*\[Epsilon])) + 16*m2^3*s*(s + t)^2*
        (t^2*(8 - 5*\[Epsilon]) + s*t*(8 + 7*\[Epsilon]) + 
         s^2*(-2 + 11*\[Epsilon]))) - M2^3*s^2*(3*s^2*t^2*(1 + \[Epsilon]) + 
       m2*s*(-12*t*(s + 3*t) + (s^2 + 20*s*t + 17*t^2)*\[Epsilon]) + 
       4*m2^2*(t^2*(5 - 6*\[Epsilon]) + s^2*(-3 + 2*\[Epsilon]) + 
         2*s*t*(-7 + 16*\[Epsilon]))) + M2^2*s*(3*s^3*t^3*(2 + \[Epsilon]) + 
       m2*s^2*t*(t^2*(-41 + \[Epsilon]) + 10*s*t*(-1 + \[Epsilon]) + 
         s^2*(3 + \[Epsilon])) + 16*m2^3*(s + t)*(-2*t^2*(-3 + \[Epsilon]) + 
         s*t*(6 + 5*\[Epsilon]) + s^2*(-2 + 7*\[Epsilon])) + 
       2*m2^2*s*(-14*t^3*(-1 + \[Epsilon]) + s^3*(-6 + 11*\[Epsilon]) + 
         2*s^2*t*(-23 + 52*\[Epsilon]) + s*t^2*(-26 + 71*\[Epsilon])))))/
   (2*m2^2*s*(s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))*
    (-(M2*s*t) + m2*(s + t)^2)*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
     (s*t - 4*m2*(s + t))^2)), 
  -1/2*(M2*(s^3*t^3*(-s + t) - 8*m2^2*s*(11*s - 4*t)*t*(s + t)^2 + 
      32*m2^3*(2*s - t)*(s + t)^3 + 2*M2^3*s^2*(-2*m2*(s - 7*t) + s*t) + 
      2*m2*s^2*t^2*(7*s^2 + 2*s*t - 5*t^2) + 
      M2^2*s*(s^2*t*(-s + t) + 2*m2*s*(s^2 - 18*s*t - 27*t^2) + 
        8*m2^2*(s^2 - 10*s*t + 5*t^2)) + M2*(2*s^3*(s - 2*t)*t^2 - 
        32*m2^3*(3*s - t)*(s + t)^2 + 4*m2*s^2*t^2*(5*s + 9*t) + 
        8*m2^2*s*(s^3 + 23*s^2*t + 15*s*t^2 - 7*t^3)))*\[Epsilon]^2)/
    (m2^2*s*(-4*m2*M2 - s*t + 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)*
     (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
     r[5][M2, m2]*r[6][M2, m2]), 
  (\[Epsilon]*(2*m2*t*(s + t)*(s*t - 4*m2*(s + t))^2*(s*t + 4*m2*(s + t))*
      \[Epsilon] + M2^5*s^2*t*(8*m2*(-1 + \[Epsilon]) + s*\[Epsilon]) - 
     M2^4*s*(s^2*t^2*(1 - 2*\[Epsilon]) + m2*s*(-4*t*(2*s + 7*t) + 
         (s^2 + 26*s*t + 21*t^2)*\[Epsilon]) + 
       8*m2^2*(t^2*(1 - 7*\[Epsilon]) + s^2*(-1 + \[Epsilon]) + 
         2*s*t*(-2 + 5*\[Epsilon]))) + 
     M2^2*(-64*m2^4*(s + t)^2*(s + t + 2*s*\[Epsilon] - 2*t*\[Epsilon]) + 
       s^3*t^3*(-t + 2*(s + 4*t)*\[Epsilon]) + 
       m2*s^2*t^2*(t^2*(6 - 59*\[Epsilon]) + 4*s*t*(2 - 3*\[Epsilon]) + 
         s^2*(-2 + 11*\[Epsilon])) + 8*m2^2*s*t*(-3*s^3*(-1 + \[Epsilon]) + 
         s^2*t*(16 + 11*\[Epsilon]) + s*t^2*(15 + 13*\[Epsilon]) + 
         t^3*(2 + 15*\[Epsilon])) - 16*m2^3*(s + t)*
        (s*t^2*(5 - 27*\[Epsilon]) + t^3*(2 - 5*\[Epsilon]) + 
         s^3*(-1 + 7*\[Epsilon]) + s^2*t*(2 + 25*\[Epsilon]))) + 
     M2^3*(-(s^3*t^2*(-2*t + (s + 10*t)*\[Epsilon])) + 
       m2*s^2*t*(s^2*(1 + 2*\[Epsilon]) - 2*s*t*(11 + 2*\[Epsilon]) + 
         t^2*(-31 + 50*\[Epsilon])) + 4*m2^2*s*(t^3*(1 - 40*\[Epsilon]) + 
         s^3*(-2 + 5*\[Epsilon]) + s*t^2*(-20 + 7*\[Epsilon]) + 
         s^2*t*(-15 + 52*\[Epsilon])) + 16*m2^3*(s*t^2*(5 - 12*\[Epsilon]) + 
         t^3*(1 - 4*\[Epsilon]) + s^3*(-1 + 4*\[Epsilon]) + 
         3*s^2*(t + 4*t*\[Epsilon]))) + M2*(-(s^3*t^4*(s + t)*\[Epsilon]) + 
       64*m2^4*(s + t)^3*(s + t + 3*s*\[Epsilon] - 3*t*\[Epsilon]) + 
       m2*s^2*t^3*(s*t*(2 - 8*\[Epsilon]) + s^2*(1 + 2*\[Epsilon]) + 
         t^2*(1 + 6*\[Epsilon])) - 4*m2^2*s*t^2*(s + t)*
        (2*t^2 + s*t*(5 - 33*\[Epsilon]) + s^2*(3 + 9*\[Epsilon])) - 
       16*m2^3*t*(s + t)^2*(3*s^2 + t^2*(-1 + 2*\[Epsilon]) + 
         2*s*(t + 11*t*\[Epsilon])))))/(2*m2^2*(-2*m2 + M2)*
    (4*m2*M2 + s*t - 4*m2*(s + t))*(M2*s*t - m2*(s + t)^2)*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
    r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2]), 
  (\[Epsilon]*(4*m2*(s + t)*(-4*m2*M2^2*s*t + m2*(s + t)^2*
        (s*t - 4*m2*(s + t)) + M2*(-(s^2*t^2) + 4*m2*s*t*(s + t) + 
         4*m2^2*(s + t)^2)) + 
     ((s + t)*(2*s^3*t^3 - 15*m2*s^2*t^2*(s + t) + 32*m2^2*s*t*(s + t)^2 - 
         16*m2^3*(s + t)^3) + M2^3*s^2*(-(s*t) + 4*m2*(s + 7*t)) + 
       M2*s*(8*m2^2*(8*s - 13*t)*(s + t)^2 - s^2*t^2*(4*s + 11*t) - 
         12*m2*s*t*(s^2 - 5*s*t - 6*t^2)) + M2^2*s*(2*s^2*t*(s + 5*t) - 
         8*m2^2*(7*s^2 - 2*s*t - 9*t^2) - m2*s*(5*s^2 + 34*s*t + 69*t^2)))*
      \[Epsilon]))/(m2*s*(-4*m2*M2 - s*t + 4*m2*(s + t))*
    (-(M2*s*t) + m2*(s + t)^2)*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
     (s*t - 4*m2*(s + t))^2)), 0, 0, 0, 0, 
  (2*m2*(-(s*t) + 4*m2*(s + t))*(s*t^2 + (3*s*t^2 + 8*m2^2*(s + t) + 
        4*m2*t*(s + t))*\[Epsilon] + 2*(m2 + t)*(s*t + 4*m2*(s + t))*
       \[Epsilon]^2) - M2*(s*t*(4*m2*t^2 - s*t^2 + 8*m2^2*(2*s + 3*t)) + 
      (-(s^2*t^3) + 64*m2^4*(s + t) - 2*m2*s*t^2*(15*s + 4*t) + 
        64*m2^3*(s^2 + 3*s*t + 2*t^2) + 8*m2^2*t*(-5*s^2 + 7*s*t + 6*t^2))*
       \[Epsilon] + 2*(s^2*t^3 - m2*s*t^2*(31*s + 16*t) + 
        16*m2^2*t*(-4*s^2 + s*t + 3*t^2) + 16*m2^3*(5*s^2 + 11*s*t + 7*t^2))*
       \[Epsilon]^2) + M2^2*(2*s*(-(s*t^2) + 3*m2*t*(s + 2*t) + 
        4*m2^2*(s + 3*t)) + (-3*s^2*t^2 + 96*m2^3*(s + t) - 
        2*m2*s*t*(17*s + 8*t) - 16*m2^2*(5*s^2 + 2*s*t - 3*t^2))*\[Epsilon] + 
      4*(s^2*t^2 + 8*m2^3*(5*s + 4*t) - 3*m2*s*t*(9*s + 8*t) + 
        m2^2*(-31*s^2 - 20*s*t + 32*t^2))*\[Epsilon]^2) - 
    M2^4*s*(s*\[Epsilon]*(1 + 4*\[Epsilon]) + 
      m2*(-4 + 8*\[Epsilon] + 48*\[Epsilon]^2)) + 
    M2^3*(s^2*t*(1 + 3*\[Epsilon] + 2*\[Epsilon]^2) + 
      8*m2^2*(-8*t*\[Epsilon]^2 + s*(-1 + 6*\[Epsilon] + 6*\[Epsilon]^2)) + 
      2*m2*s*(2*t*(-3 + 6*\[Epsilon] + 28*\[Epsilon]^2) + 
        s*(-2 + 9*\[Epsilon] + 41*\[Epsilon]^2))))/
   (2*m2*(2*m2 - M2)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
  (-(M2^3*s^2*(s*\[Epsilon] + 4*m2*(-1 + 4*\[Epsilon]))) + 
    (s*t - 4*m2*(s + t))^2*(-(s*t*(-1 + \[Epsilon])) + 
      4*m2*(s + t)*(3 + 5*\[Epsilon])) + 
    M2^2*s*(s^2*t*(1 + \[Epsilon]) + 32*m2^2*(s - t)*(1 + 4*\[Epsilon]) + 
      4*m2*s*(s*(-1 + 7*\[Epsilon]) + t*(-3 + 11*\[Epsilon]))) - 
    M2*(-(s^3*t^2*(-2 + \[Epsilon])) + 64*m2^3*(s + t)^2*(3 + 4*\[Epsilon]) + 
      4*m2*s^2*t*(s*(-4 + 6*\[Epsilon]) + t*(-1 + 14*\[Epsilon])) + 
      16*m2^2*s*(s + t)*(s*(2 + 11*\[Epsilon]) - t*(4 + 17*\[Epsilon]))))/
   (2*m2*(4*m2*M2 + s*t - 4*m2*(s + t))*(M2^2*s^2 - 
     2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
  (M2*\[Epsilon]*(64*m2^3*(s + t)^2*(1 + \[Epsilon]) + 
     s^2*t^3*(1 + 2*\[Epsilon]) - 4*m2*s*t^2*(3*s + 2*t + 7*s*\[Epsilon] + 
       4*t*\[Epsilon]) + M2^3*s*(-(s*\[Epsilon]) + 8*m2*(1 + \[Epsilon])) + 
     16*m2^2*t*(s + t)*(t + 2*t*\[Epsilon] - s*(3 + 4*\[Epsilon])) + 
     M2^2*(s^2*t*(1 + 2*\[Epsilon]) - 16*m2^2*(s - t + 2*s*\[Epsilon]) + 
       4*m2*s*(s*(-2 + \[Epsilon]) - t*(7 + 12*\[Epsilon]))) + 
     M2*(-64*m2^3*(s + t) - s^2*t^2*(2 + 3*\[Epsilon]) + 
       8*m2*s*t*(s*(3 + 5*\[Epsilon]) + t*(4 + 7*\[Epsilon])) - 
       16*m2^2*(s^2*(-1 + \[Epsilon]) + t^2*(2 + 3*\[Epsilon]) - 
         s*(t + 2*t*\[Epsilon])))))/((-2*m2 + M2)*
    (4*m2*M2 + s*t - 4*m2*(s + t))*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
     (s*t - 4*m2*(s + t))^2)), 
  (\[Epsilon]*(4*m2*(s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t)) + 
     (M2^2*s*(8*m2 + s) - s^2*t^2 + 16*m2^2*(s + t)^2 - 8*m2*M2*s*(2*s + t))*
      \[Epsilon]))/(m2*s*(-4*m2*M2 - s*t + 4*m2*(s + t))*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 0, 0, 
  0, 0}, {0, ((-8*m2^2 + 4*m2*M2 + 10*m2*s - 3*M2*s)*\[Epsilon])/
   (4*m2^2*(-4*m2 + M2)*s*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (M2*\[Epsilon])/(m2^3*(4*m2*M2 + s*t - 4*m2*(s + t))*r[5][M2, m2]*
    r[6][M2, m2]), ((-(M2^2*s*(4*m2 + 3*s)*t) + 
     2*m2^2*(s + t)*(4*m2*(s + t) - s*(9*s + 13*t)) + 
     m2*M2*(4*m2*(s^2 + 2*s*t - t^2) + s*(3*s^2 + 24*s*t + 7*t^2)))*
    \[Epsilon])/(4*m2^2*(-4*m2 + M2)*s*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (M2*s*t - m2*(s + t)^2)), (s*\[Epsilon])/
   (m2^3*(4*m2*M2 + s*t - 4*m2*(s + t))*r[1][s, m2]*r[2][s, m2]), 
  (s*\[Epsilon])/(m2^3*(4*m2*M2 + s*t - 4*m2*(s + t))*r[1][s, m2]*
    r[2][s, m2]), (M2*\[Epsilon])/(m2^3*(4*m2*M2 + s*t - 4*m2*(s + t))*
    r[5][M2, m2]*r[6][M2, m2]), (3*\[Epsilon])/
   (2*m2^2*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (-2*\[Epsilon])/(m2^2*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (-2*s*\[Epsilon])/(m2^3*(4*m2*M2 + s*t - 4*m2*(s + t))*r[1][s, m2]*
    r[2][s, m2]), -1/2*((M2^2*(4*m2 - s)*t + 4*m2^2*t*(s + t) + 
      m2*M2*(s^2 + 2*s*t - t^2 - 4*m2*(s + 3*t)))*\[Epsilon])/
    (m2^2*(-4*m2 + M2)*(4*m2*M2 + s*t - 4*m2*(s + t))*
     (M2*s*t - m2*(s + t)^2)), 0, (-3*\[Epsilon])/
   (2*m2^2*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (2*\[Epsilon])/(m2^2*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (2*(M2^2*(2*m2 + s)*t + 2*m2^2*(s + t)^2 - 
     m2*M2*(s^2 + 4*s*t + 2*t^2 + 2*m2*(s + t)))*\[Epsilon])/
   (m2^3*(4*m2*M2 + s*t - 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)*
    r[5][M2, m2]*r[6][M2, m2]), 
  ((M2^2*(4*m2 - s)*s*t + 2*m2^2*(s + t)*(-4*m2*(s + t) + s*(s + 5*t)) + 
     m2*M2*(s^3 - 3*s*t^2 - 4*m2*(s^2 + 2*s*t - t^2)))*\[Epsilon])/
   (4*m2^2*(-4*m2 + M2)*s*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (M2*s*t - m2*(s + t)^2)), \[Epsilon]/
   (2*m2^2*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  ((M2^2*(2*m2 + s)*t + 2*m2^2*(3*s^2 + 7*s*t + 4*t^2) - 
     m2*M2*(s^2 + 8*s*t + 2*t^2 + 2*m2*(s + 3*t)))*\[Epsilon])/
   (m2^2*(-4*m2 + M2)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (M2*s*t - m2*(s + t)^2)), 0, 0, 0, 
  ((M2^3*s^2*(4*m2 + s)*t - 2*m2^2*(s + t)^2*(m2*s*(3*s - 25*t) + 3*s^2*t + 
       4*m2^2*(s + t)) - M2^2*s*(s^2*t^2 + 4*m2^2*(s^2 - 7*s*t - 6*t^2) + 
       m2*s*(s^2 + 21*s*t + 6*t^2)) + m2*M2*(s^2*t*(s^2 + 8*s*t + t^2) + 
       m2*s*(19*s^3 + 49*s^2*t - 5*s*t^2 - 11*t^3) - 
       4*m2^2*(9*s^3 + 31*s^2*t + 21*s*t^2 - t^3)))*\[Epsilon])/
   (4*m2^3*(-4*m2 + M2)*s*(s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (M2*s*t - m2*(s + t)^2)), 
  ((-(M2^3*s^2*(4*m2 + s)*t) + 2*m2^2*(s + t)^2*(2*m2*s*(3*s - 11*t) + 
       3*s^2*t + 8*m2^2*(s + t)) + 
     M2^2*s*(s^2*t^2 + 4*m2^2*(s^2 - 6*s*t - 5*t^2) + 
       m2*s*(s^2 + 22*s*t + 7*t^2)) + m2*M2*(-(s^2*t*(s^2 + 8*s*t + t^2)) - 
       2*m2*s*(10*s^3 + 29*s^2*t + 2*s*t^2 - 5*t^3) + 
       8*m2^2*(4*s^3 + 13*s^2*t + 8*s*t^2 - t^3)))*\[Epsilon])/
   (4*m2^3*(-4*m2 + M2)*s*(s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (M2*s*t - m2*(s + t)^2)), 
  (2*(-2*M2^2*t + 2*m2*M2*(s + t) - 2*m2*(s + t)^2 + M2*t*(2*s + t))*
    \[Epsilon])/(m2^2*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (-(M2*s*t) + m2*(s + t)^2)*r[5][M2, m2]*r[6][M2, m2]), 0, 0, 
  (-2*(-2*m2 + M2)*s*\[Epsilon])/(m2^4*(4*m2*M2 + s*t - 4*m2*(s + t))*
    r[1][s, m2]*r[2][s, m2]*r[5][M2, m2]*r[6][M2, m2]), 0, 
  \[Epsilon]/(m2^2*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 
  -(((-2*m2 + M2)*\[Epsilon])/(m2^3*(4*m2*M2 + s*t - 4*m2*(s + t))*
     r[5][M2, m2]*r[6][M2, m2])), 0, 0, 0, 0, 
  ((-2*m2 + M2)*(4*m2 - s)*\[Epsilon])/(2*m2^3*(-4*m2 + M2)*
    (4*m2*M2 + s*t - 4*m2*(s + t))*r[1][s, m2]*r[2][s, m2]), 
  ((-2*m2 + M2)*\[Epsilon])/(2*m2^3*(4*m2*M2 + s*t - 4*m2*(s + t))*
    r[5][M2, m2]*r[6][M2, m2]), ((-2*m2 + M2)*(4*m2 + 3*s)*\[Epsilon])/
   (4*m2^2*(-4*m2 + M2)*s*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  -1/2*((-2*m2 + M2)*(4*m2 - s)*\[Epsilon])/(m2^2*(-4*m2 + M2)*s*
     (4*m2*M2 + s*t - 4*m2*(s + t))), ((-2*m2 + M2)*\[Epsilon])/
   (2*m2^3*(4*m2*M2 + s*t - 4*m2*(s + t))*r[5][M2, m2]*r[6][M2, m2]), 0, 0, 
  0, 0, 0, 0, 0, 0, 
  ((M2^2*(4*m2 + s) - 2*m2*(4*m2^2 + 3*m2*s + 8*m2*t - 10*s*t) + 
     M2*(28*m2^2 - 13*m2*s - 8*m2*t - 2*s*t))*\[Epsilon])/
   (4*m2^2*(4*m2 - M2)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[1][s, m2]*
    r[8][s, t, M2, m2]), (-8*m2^2*(4*m2*M2 + s*t - 4*m2*(s + t)) + 
    (-(M2^3*(4*m2 + s)) + 32*m2^2*s*t + 8*m2*M2*(4*m2^2 - m2*s - 3*s*t) + 
      M2^2*(-24*m2^2 + 14*m2*s + 8*m2*t + 2*s*t))*\[Epsilon])/
   (2*m2^3*(-4*m2 + M2)*(-2*m2 + M2)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2]), 
  ((-8*m2^2 + 4*m2*M2 - 22*m2*s + 5*M2*s)*\[Epsilon])/
   (4*m2^2*(4*m2 - M2)*s*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 
  ((M2^3*s^2*(4*m2 + s)*t - 2*m2^2*(s + t)^2*(3*s^2*t + 8*m2^2*(s + t) - 
       2*m2*s*(5*s + 19*t)) - M2^2*s*(s^2*t^2 + 
       4*m2^2*(s^2 - 6*s*t - 5*t^2) + m2*s*(s^2 + 14*s*t - t^2)) + 
     m2*M2*(s^2*t*(s^2 + 8*s*t + t^2) + 2*m2*s*(6*s^3 + s^2*t - 26*s*t^2 - 
         9*t^3) - 8*m2^2*(4*s^3 + 13*s^2*t + 8*s*t^2 - t^3)))*\[Epsilon])/
   (8*m2^3*(-4*m2 + M2)*s*(s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (M2*s*t - m2*(s + t)^2)), 
  ((-(M2^3*s^2*(4*m2 + s)*t) + 2*m2^2*(s + t)^2*
      (3*s^2*t - 8*m2^2*(3*s + 2*t) + 2*m2*s*(11*s + 8*t)) + 
     M2^2*s*(4*m2^2*(s - t)^2 + s^2*t^2 + m2*s*(s^2 + 22*s*t + 5*t^2)) + 
     m2*M2*(-(s^2*t*(s^2 + 8*s*t + t^2)) + 16*m2^2*(s^3 + 4*s^2*t + 3*s*t^2 + 
         t^3) - 4*m2*s*(5*s^3 + 22*s^2*t + 13*s*t^2 + 3*t^3)))*\[Epsilon])/
   (4*m2^3*(-4*m2 + M2)*s*(s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (M2*s*t - m2*(s + t)^2)), ((-2*m2 + M2)*\[Epsilon])/
   (2*m2^3*(4*m2*M2 + s*t - 4*m2*(s + t))*r[5][M2, m2]*r[6][M2, m2]), 
  (8*m2^2*(-4*m2*M2^2*s*t + m2*(s + t)^2*(s*t - 4*m2*(s + t)) + 
      M2*(-(s^2*t^2) + 4*m2*s*t*(s + t) + 4*m2^2*(s + t)^2)) - 
    (M2^4*s*(4*m2 + s)*t - 16*m2^3*t*(s + t)*(4*m2*(s + t) - s*(2*s + 3*t)) - 
      M2^3*(2*s^2*t^2 + 4*m2^2*(s^2 - 4*s*t - 3*t^2) + 
        m2*s*(s^2 + 16*s*t + 9*t^2)) + 2*m2*M2^2*
       (s*t*(s^2 + 14*s*t + 3*t^2) - 4*m2^2*(3*s^2 + 14*s*t + 11*t^2) + 
        m2*(7*s^3 + 22*s^2*t + 7*s*t^2 - 4*t^3)) + 
      8*m2^2*M2*(4*m2^2*(s^2 + 4*s*t + 3*t^2) - 
        s*t*(3*s^2 + 11*s*t + 5*t^2) + m2*(-s^3 + 2*s^2*t + 11*s*t^2 + 
          8*t^3)))*\[Epsilon])/(4*m2^3*(-4*m2 + M2)*(-2*m2 + M2)*
    (4*m2*M2 + s*t - 4*m2*(s + t))*(M2*s*t - m2*(s + t)^2)*r[1][s, m2]*
    r[3][t, m2]*r[7][s, t, M2, m2]), 
  ((-(M2^2*s*(4*m2 + 3*s)*t) + 2*m2^2*(s + t)*(4*m2*(s + t) - 
       s*(9*s + 13*t)) + m2*M2*(4*m2*(s^2 + 2*s*t - t^2) + 
       s*(3*s^2 + 24*s*t + 7*t^2)))*\[Epsilon])/(2*m2^2*(-4*m2 + M2)*s*
    (4*m2*M2 + s*t - 4*m2*(s + t))*(M2*s*t - m2*(s + t)^2)), 0, 0, 0, 0, 
  (-(M2^3*(4*m2 + s + 4*s*\[Epsilon])) + 
    4*m2^2*(7*s*t - 4*m2*(2*s + 3*t) + 2*(4*m2^2 + 7*m2*s + 4*m2*t + 3*s*t)*
       \[Epsilon]) - 4*m2*M2*(2*s*t*(1 + \[Epsilon]) + 
      4*m2^2*(-3 + 4*\[Epsilon]) + 3*m2*s*(3 + 8*\[Epsilon]) + 
      4*m2*(t + 4*t*\[Epsilon])) + M2^2*(s*t*(1 + 2*\[Epsilon]) + 
      8*m2^2*(2 + 7*\[Epsilon]) + 2*m2*(6*s + 2*t + 13*s*\[Epsilon] + 
        4*t*\[Epsilon])))/(4*m2^2*(-4*m2 + M2)*(-2*m2 + M2)*
    (4*m2*M2 + s*t - 4*m2*(s + t))), 
  (-(M2^2*s*(4*m2 + s)) + 2*m2*(4*m2 - s)*(3*s*t + 4*m2*(s + t)) + 
    M2*(14*m2*s^2 + s^2*t - 8*m2^2*(3*s + 2*t)))/
   (4*m2^2*(4*m2 - M2)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (8*m2^2*(-(s*t) + 8*m2*(s + t))*(1 + 2*\[Epsilon]) + 
    M2^3*(s*\[Epsilon] - 4*m2*(3 + 5*\[Epsilon])) + 
    2*M2^2*(-(s*t*(1 + \[Epsilon])) + 4*m2^2*(9 + 17*\[Epsilon]) + 
      m2*(6*s + 6*t + 5*s*\[Epsilon] + 8*t*\[Epsilon])) - 
    4*m2*M2*(-(s*t*(3 + 4*\[Epsilon])) + 8*m2^2*(2 + 5*\[Epsilon]) + 
      2*m2*(9*s + 9*t + 13*s*\[Epsilon] + 14*t*\[Epsilon])))/
   (2*m2*(2*m2 - M2)*(4*m2 - M2)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  -1/2*((-2*m2 + M2)*(4*m2 - s)*\[Epsilon])/(m2^2*(-4*m2 + M2)*s*
     (4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0}, 
 {0, -1/4*\[Epsilon]/m2, 0, -1/4*\[Epsilon]/m2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, \[Epsilon]/(4*m2), 0, -1/2*\[Epsilon]/m2, 0, 0, 0, 
  ((M2*s + s*t + m2*(-s + t))*\[Epsilon])/(4*m2^2*(s + t)), 
  -1/4*((M2*s + (2*m2 + s)*t)*\[Epsilon])/(m2^2*(s + t)), 0, 0, 0, 0, 0, 0, 
  0, 0, 0, (M2*\[Epsilon])/(m2^2*r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 0, 0, 
  0, -1/4*\[Epsilon]/m2, \[Epsilon]/(2*m2), 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  ((m2 - M2)*s*\[Epsilon])/(4*m2*r[1][s, m2]*r[8][s, t, M2, m2]), 
  -1/2*(M2*s*\[Epsilon])/(m2^2*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2]), 
  (3*\[Epsilon])/(4*m2), 0, 0, ((M2*s + (2*m2 + s)*t)*\[Epsilon])/
   (8*m2^2*(s + t)), -1/4*((M2*s + (-4*m2 + s)*t)*\[Epsilon])/(m2^2*(s + t)), 
  (M2*s*(M2*t - m2*(s + 3*t))*\[Epsilon])/(2*m2^2*(-(M2*s*t) + m2*(s + t)^2)*
    r[5][M2, m2]*r[6][M2, m2]), 
  -1/4*(M2*s*\[Epsilon])/(m2^2*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2]), 
  -1/2*((M2*s*t + m2*(-s^2 + t^2))*\[Epsilon])/
    (m2*(-(M2*s*t) + m2*(s + t)^2)), 0, 0, 0, 0, 
  -1/4*(s*(M2 + t + 2*m2*(-1 + \[Epsilon]) - 4*M2*\[Epsilon] + 
      2*t*\[Epsilon]))/m2, (s*(M2*s + s*t - 2*m2*(s + 2*t)))/(4*m2), 
  (M2*s*\[Epsilon])/2, (-3*\[Epsilon])/(2*m2), 0, 0, 0, 0}, 
 {0, (s*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((4*m2 - s)*(-4*m2*M2 - s*t + 4*m2*(s + t))), 0, 
  (s*\[Epsilon]*(1 + 2*\[Epsilon])*r[2][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/((4*m2 - s)*(-4*m2*M2 - s*t + 4*m2*(s + t))*
    (-1 + 2*\[Epsilon])), 0, 0, 0, (s*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/((4*m2 - s)*(-4*m2*M2 - s*t + 4*m2*(s + t))), 0, 0, 
  0, 0, 0, 0, 0, (-3*s*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((4*m2 - s)*(-4*m2*M2 - s*t + 4*m2*(s + t))), 
  (s*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((4*m2 - s)*(-4*m2*M2 - s*t + 4*m2*(s + t))), 
  -((s*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((4*m2 - s)*(-4*m2*M2 - s*t + 4*m2*(s + t)))), 
  (-2*s*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((4*m2 - s)*(-4*m2*M2 - s*t + 4*m2*(s + t))), 0, 0, 
  -((s*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((4*m2 - s)*(-4*m2*M2 - s*t + 4*m2*(s + t)))), 
  (2*s*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((4*m2 - s)*(-4*m2*M2 - s*t + 4*m2*(s + t))), 0, 0, 
  (2*s*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((4*m2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))*(-1 + 2*\[Epsilon])), 0, 
  -((s*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (m2*(4*m2*M2 + s*t - 4*m2*(s + t))*r[1][s, m2])), 0, 
  (s*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (m2*(4*m2*M2 + s*t - 4*m2*(s + t))*r[1][s, m2]), 0, 
  -1/2*(s*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (m2*(4*m2*M2 + s*t - 4*m2*(s + t))*r[1][s, m2]), 0, 
  (2*s*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((4*m2 - s)*(-4*m2*M2 - s*t + 4*m2*(s + t))), 0, 
  (s*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (m2*(4*m2*M2 + s*t - 4*m2*(s + t))*r[1][s, m2]), 
  (-2*s*(M2 + s)*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(-4*m2 + s)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  -1/2*(s*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (m2*(4*m2*M2 + s*t - 4*m2*(s + t))*r[1][s, m2]), 0, 
  (s*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((4*m2 - s)*(-4*m2*M2 - s*t + 4*m2*(s + t))), 
  (-2*s*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((4*m2 - s)*(-4*m2*M2 - s*t + 4*m2*(s + t))), 0, 
  (2*s*(-M2 + s + 2*t)*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((4*m2 - s)*(-M2 + s)*(-4*m2*M2 - s*t + 4*m2*(s + t))), 0, 
  (-2*s*\[Epsilon]*r[2][s, m2])/(4*m2^2*r[1][s, m2] - m2*s*r[1][s, m2]), 0, 
  (2*s*(5*M2^2 - 6*M2*s + s^2 - 5*M2*t + 3*s*t)*\[Epsilon]*r[2][s, m2]*
    r[3][t, m2]*r[7][s, t, M2, m2])/((4*m2 - s)*(-M2 + s)*(-M2 + s + t)*
    (-4*m2*M2 - s*t + 4*m2*(s + t))), (s*\[Epsilon]*r[2][s, m2])/
   ((4*m2^2 - m2*s)*r[1][s, m2]), (-2*s*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/((4*m2 - s)*(-4*m2*M2 - s*t + 4*m2*(s + t))), 
  (2*s*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((-4*m2 + s)*(-4*m2*M2 - s*t + 4*m2*(s + t))), 0, 
  (-4*s*\[Epsilon]*r[2][s, m2])/((-2*m2 + M2)*(4*m2 - s)*r[1][s, m2]), 0, 0, 
  (2*s*(M2 + s)*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(-4*m2 + s)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  -((s*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((4*m2 - s)*(-4*m2*M2 - s*t + 4*m2*(s + t)))), 
  (-2*s*(2*s + 3*t)*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((4*m2 - s)*(s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))), 0, 
  (-2*s*\[Epsilon]*r[2][s, m2])/((-2*m2 + M2)*(4*m2 - s)*r[1][s, m2]), 
  (2*s*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((4*m2 - s)*(-4*m2*M2 - s*t + 4*m2*(s + t))), 0, 
  (2*s*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((4*m2 - s)*(-4*m2*M2 - s*t + 4*m2*(s + t))), 0, 
  (2*s*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((4*m2 - s)*(-4*m2*M2 - s*t + 4*m2*(s + t))), 
  -((s*(-16*m2^2*M2 + M2^2*s - 6*m2*s*t + M2*s*t - 4*m2*M2*(s + t) + 
      4*m2^2*(5*s + 6*t))*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*
     r[7][s, t, M2, m2])/((-2*m2 + M2)*(4*m2 - s)*
     (4*m2*M2 + s*t - 4*m2*(s + t)))), 0, 
  (2*m2*M2*s*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((-2*m2 + M2)*(4*m2 - s)), (-2*s*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/((4*m2 - s)*(-4*m2*M2 - s*t + 4*m2*(s + t))), 
  (2*(2*m2*M2*(8*m2 - s) + 2*m2*s^2 + s^2*t - 16*m2^2*(s + t))*\[Epsilon])/
   (m2*(4*m2 - s)*(-4*m2*M2 - s*t + 4*m2*(s + t))), 
  -((s*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (m2*(4*m2*M2 + s*t - 4*m2*(s + t))*r[1][s, m2])), 
  (s*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (m2*(4*m2*M2 + s*t - 4*m2*(s + t))*r[1][s, m2]), 
  (-4*s*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((4*m2 - s)*(-4*m2*M2 - s*t + 4*m2*(s + t)))}, 
 {0, -((\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2 - s)), 0, 
  (\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2 - s - 8*m2*\[Epsilon] + 
    2*s*\[Epsilon]), 0, 0, 0, (\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
   (-4*m2 + s), (2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2 - s), 0, 0, 0, 
  (2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2 - s), 
  (-2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2 - s), 0, 
  (\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(8*m2 - 2*s), 
  (\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2 - s), 
  (\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2 - s), 
  (\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2 - s), 0, 0, 
  (\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(8*m2 - 2*s), 
  -((\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2 - s)), 0, 
  (\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2 - s), 
  (\[Epsilon]*r[1][s, m2]*r[2][s, m2])/((4*m2 - s)*(-1 + 2*\[Epsilon])), 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*M2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
   ((M2 - s)*(-4*m2 + s)), (s*\[Epsilon])/(4*m2^2 - m2*s), 0, 
  -((\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(8*m2 - 2*s)), 
  (\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2 - s), 0, 
  (-2*t*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/((M2 - s)*(-4*m2 + s)), 0, 0, 
  (-2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2 - s), 
  (-2*(-M2^2 + s^2 + M2*t)*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
   ((M2 - s)*(-4*m2 + s)*(M2 - s - t)), 0, 
  (-2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2 - s), 0, 
  -1/2*((m2*(s - 4*t) + 3*s*t)*\[Epsilon]*r[2][s, m2])/
    ((4*m2 - s)*r[8][s, t, M2, m2]), (M2*t*\[Epsilon]*r[2][s, m2])/
   (m2*(-2*m2 + M2)*r[3][t, m2]*r[7][s, t, M2, m2]), 
  -((\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(8*m2 - 2*s)), 0, 
  (2*M2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/((M2 - s)*(-4*m2 + s)), 
  (\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(8*m2 - 2*s), 
  ((s + 2*t)*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/((4*m2 - s)*(s + t)), 0, 
  (M2*t*\[Epsilon]*r[2][s, m2])/(2*m2*(-2*m2 + M2)*r[3][t, m2]*
    r[7][s, t, M2, m2]), -((\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2 - s)), 
  0, 0, 0, 0, -(((-(M2^2*s*(m2*(2 - 8*\[Epsilon]) + s*\[Epsilon])) + 
      2*m2*(-2*m2*s^2 + (m2*s*(s - 8*t) + s^2*t + 4*m2^2*(3*s + 4*t))*
         \[Epsilon]) + m2*M2*s*(m2*(4 - 28*\[Epsilon]) + s*(2 + \[Epsilon])))*
     r[1][s, m2]*r[2][s, m2])/((-2*m2 + M2)*(-4*m2 + s)^2)), 0, 
  -((m2*M2*t*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(-2*m2 + M2)), 
  (\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2 - s), 
  (t*\[Epsilon]*r[1][s, m2])/(m2*r[3][t, m2]*r[7][s, t, M2, m2]), 
  ((-8*m2 + s)*\[Epsilon])/(m2*(4*m2 - s)), 0, 
  (2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2 - s)}, 
 {0, (\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(8*m2 - 2*s), 0, 
  -1/2*(\[Epsilon]*(-3 + 2*\[Epsilon])*r[1][s, m2]*r[2][s, m2])/
    ((4*m2 - s)*(-1 + 2*\[Epsilon])), 0, 0, 0, 
  (\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(8*m2 - 2*s), 0, 0, 0, 0, 
  (\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(8*m2 - 2*s), 0, 0, 0, 
  (\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(8*m2 - 2*s), 
  (2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2 - s), 
  -((\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2 - s)), 
  (2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2 - s), 0, 0, 0, 0, 0, 
  (\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2 - s - 8*m2*\[Epsilon] + 
    2*s*\[Epsilon]), 0, 0, (\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2 - s), 
  0, 0, 0, (-2*M2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
   ((4*m2^2 - m2*s)*r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 
  ((M2 + s)*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/((M2 - s)*(-4*m2 + s)), 0, 0, 
  (\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(8*m2 - 2*s), 0, 
  (M2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(m2*(4*m2 - s)*r[5][M2, m2]*
    r[6][M2, m2]), (2*t*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
   ((4*m2 - s)*(-M2 + s)), ((m2*M2 + 3*s*t - m2*(s + 4*t))*\[Epsilon]*
    r[1][s, m2]*r[2][s, m2])/((4*m2 - s)*r[9][s, t, M2, m2]), 0, 
  (\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(-4*m2 + s), 
  (-2*(M2^2 - s^2 - M2*t)*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
   ((M2 - s)*(-4*m2 + s)*(M2 - s - t)), 0, 0, 
  (2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2 - s), 0, 0, 
  (-2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2 - s), 0, 
  (-2*M2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/((M2 - s)*(-4*m2 + s)), 0, 
  (2*s*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/((4*m2 - s)*(s + t)), 
  (M2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(m2*(4*m2 - s)*r[5][M2, m2]*
    r[6][M2, m2]), 0, (-2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2 - s), 0, 
  0, 0, 0, -(((M2*s - s*t + 4*m2*(s + t))*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
    (4*m2 - s)), 0, 0, 0, -((t*\[Epsilon]*r[1][s, m2])/
    (m2*r[3][t, m2]*r[7][s, t, M2, m2])), 0, ((-8*m2 + s)*\[Epsilon])/
   (m2*(4*m2 - s)), (-2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2 - s)}, 
 {0, \[Epsilon]/(4*m2), 0, (\[Epsilon] + 2*\[Epsilon]^2)/
   (4*m2 - 8*m2*\[Epsilon]), (2*s*\[Epsilon]^2)/(m2^2*(-1 + 2*\[Epsilon])*
    r[1][s, m2]*r[2][s, m2]), (2*s*\[Epsilon]^2)/(m2^2*(-1 + 2*\[Epsilon])*
    r[1][s, m2]*r[2][s, m2]), 0, (s*\[Epsilon])/(2*m2*M2 - 2*m2*s), 0, 0, 0, 
  0, (s*\[Epsilon])/(2*m2*M2 - 2*m2*s), 0, 0, -1/4*\[Epsilon]/m2, 
  (s*\[Epsilon])/(2*m2*M2 - 2*m2*s), \[Epsilon]/m2, \[Epsilon]/(2*m2), 0, 0, 
  -1/4*((s + 5*t)*\[Epsilon])/(m2*(s + t)), ((s + 3*t)*\[Epsilon])/
   (2*m2*(s + t)), 0, 0, (2*s*\[Epsilon]^2)/
   (m2*(4*m2 - s)*(-1 + 2*\[Epsilon])), 0, (s*(M2 - s - 2*t)*\[Epsilon])/
   (2*m2^2*(M2 - s)*r[1][s, m2]*r[2][s, m2]), 0, 
  (s*(-M2 + s + 2*t)*\[Epsilon])/(2*m2^2*(M2 - s)*r[1][s, m2]*r[2][s, m2]), 
  0, (s*\[Epsilon])/(4*m2^2*r[1][s, m2]*r[2][s, m2]), 
  -((M2*(M2 - s - t)*\[Epsilon])/(m2^2*(M2 - s)*r[5][M2, m2]*r[6][M2, m2])), 
  0, 0, (s^2*\[Epsilon])/(2*m2^2*(M2 - s)*r[1][s, m2]*r[2][s, m2]), 0, 
  (s*(M2 + s)*\[Epsilon])/(4*m2^2*(M2 - s)*r[1][s, m2]*r[2][s, m2]), 
  (M2*s*\[Epsilon])/(2*m2^2*(M2 - s)*r[5][M2, m2]*r[6][M2, m2]), 
  \[Epsilon]/(4*m2), -1/2*\[Epsilon]/m2, 
  -1/2*(M2*s*\[Epsilon])/(m2^2*(M2 - s)*r[5][M2, m2]*r[6][M2, m2]), 0, 
  (s*(-(m2*M2) + m2*s + 2*M2*t - 3*s*t)*\[Epsilon])/
   (2*m2*(M2 - s)*r[9][s, t, M2, m2]), 0, 
  -((s*\[Epsilon])/(2*m2*M2 - 2*m2*s)), (-2*s*\[Epsilon])/(m2*(-M2 + s + t)), 
  0, (s*\[Epsilon])/(m2*(-M2 + s + t)), (s*\[Epsilon])/(m2*(-M2 + s + t)), 
  ((3*s*t + m2*(s + 4*t))*\[Epsilon])/(4*m2*r[1][s, m2]*r[8][s, t, M2, m2]), 
  (M2*(4*m2 + s)*t*\[Epsilon])/(2*m2^2*(-2*m2 + M2)*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2]), (-3*\[Epsilon])/(4*m2), 0, 0, 
  -1/4*((s + 3*t)*\[Epsilon])/(m2*(s + t)), (s*\[Epsilon])/(2*m2*s + 2*m2*t), 
  (M2*s*(-(M2*t) + m2*(s + 3*t))*\[Epsilon])/
   (2*m2^2*(-(M2*s*t) + m2*(s + t)^2)*r[5][M2, m2]*r[6][M2, m2]), 
  (M2*(4*m2 + s)*t*\[Epsilon])/(4*m2^2*(-2*m2 + M2)*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2]), ((M2*s*t + m2*(-s^2 + t^2))*\[Epsilon])/
   (2*m2*(-(M2*s*t) + m2*(s + t)^2)), 0, 0, 0, 0, 
  (2*m2*(-2*m2 + M2)*(4*m2 - s)*(s + t) + 
    (4*m2*M2^2*s + 2*m2*s*(4*m2^2 + 3*m2*s + 8*m2*t - 2*s*t) + 
      M2*(-4*m2^2*(3*s - 4*t) + s^2*t - m2*s*(3*s + 8*t)))*\[Epsilon])/
   (2*m2*(2*m2 - M2)*(4*m2 - s)), 0, 
  -1/2*(M2*(4*m2 + s)*t*\[Epsilon])/(-2*m2 + M2), -1/2*\[Epsilon]/m2, 
  (s*t*\[Epsilon])/(m2^2*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2]), 
  -1/2*(s*\[Epsilon])/(m2^2*r[1][s, m2]*r[2][s, m2]), 
  (s*\[Epsilon])/(2*m2^2*r[1][s, m2]*r[2][s, m2]), (-2*\[Epsilon])/m2}}


==> AncillaryFiles/GMDBp4.txt <==
{{0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, \[Epsilon]/M2, (-2*\[Epsilon])/(m2*r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {(m2*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/(-4*m2*M2 + M2^2), 
  (3*m2*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/(-4*m2*M2 + M2^2), 
  (-4*(-m2 + M2)*\[Epsilon])/(M2*(-4*m2 + M2)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0}, {-((m2*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/(-4*m2*M2 + M2^2)), 
  0, 0, 0, 0, 0, -(\[Epsilon]/(-4*m2 + M2)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0}, {0, ((2*M2^2 - 4*m2*s + M2*s)*\[Epsilon])/
   (4*M2*(M2^2 + m2*s - M2*s)), 0, 0, 0, 0, 0, 
  -1/2*((2*M2^2 - 5*M2*s + s*(-4*m2 + 3*s))*\[Epsilon])/
    ((M2 - s)*(M2^2 + m2*s - M2*s)), ((2*M2 - s)*\[Epsilon])/
   (M2^2 + m2*s - M2*s), ((4*m2 - s)*s*\[Epsilon])/
   (m2*(M2^2 + m2*s - M2*s)*r[1][s, m2]*r[2][s, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0}, {0, (3*(M2^2 - m2*s)*\[Epsilon])/(4*M2*(M2^2 + m2*s - M2*s)), 
  -1/2*\[Epsilon]/(m2*r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 0, 
  (3*(2*m2 + M2 - s)*s*\[Epsilon])/(2*(M2 - s)*(M2^2 + m2*s - M2*s)), 
  -(((2*m2 + M2 - s)*s*\[Epsilon])/((M2 - s)*(M2^2 + m2*s - M2*s))), 
  ((4*m2 - s)*s*\[Epsilon])/(m2*(M2^2 + m2*s - M2*s)*r[1][s, m2]*
    r[2][s, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, (-3*m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(8*(M2^2 + m2*s - M2*s)), 
  (\[Epsilon]*r[1][s, m2]*r[2][s, m2])/((M2 - s)*r[5][M2, m2]*r[6][M2, m2]), 
  0, 0, \[Epsilon]/(M2 - s), 0, (3*m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
   (4*(M2^2 + m2*s - M2*s)), -1/2*(m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
    (M2^2 + m2*s - M2*s), ((-2*M2^2 + M2*s + s*(-4*m2 + s))*\[Epsilon])/
   (2*(M2 - s)*(M2^2 + m2*s - M2*s)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, -1/4*((4*M2*(m2 - s) + s^2)*\[Epsilon])/(M2*(M2*(m2 - s) + s^2)), 
  0, 0, 0, 0, 0, 0, 0, 0, ((-2*M2^2*(m2 - s) + s^3 - M2*s*(2*m2 + 3*s))*
    \[Epsilon])/(2*M2*(M2 - s)*(-s^2 + M2*(-m2 + s))), 
  -((s^2*\[Epsilon])/(M2*(M2*(m2 - s) + s^2))), 
  ((2*M2*(m2 - s) + s*(2*m2 + s))*\[Epsilon])/(m2*(M2*(m2 - s) + s^2)*
    r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, (-3*(m2 - s)*\[Epsilon])/(4*(M2*(m2 - s) + s^2)), 0, 0, 
  \[Epsilon]/(2*m2*r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 0, 0, 
  (-3*(M2*(m2 - s) + s*(m2 + s))*\[Epsilon])/
   (2*(M2 - s)*(-s^2 + M2*(-m2 + s))), 
  ((M2*(m2 - s) + s*(m2 + s))*\[Epsilon])/((M2 - s)*(-s^2 + M2*(-m2 + s))), 
  ((M2*(m2 - s) + 2*m2*s)*\[Epsilon])/(m2*(M2*(m2 - s) + s^2)*r[5][M2, m2]*
    r[6][M2, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, (3*m2*(2*M2*(m2 - s) + s*(-2*m2 + 3*s))*\[Epsilon]*r[5][M2, m2]*
    r[6][M2, m2])/(8*M2*(-4*m2 + M2)*(M2*(m2 - s) + s^2)), 
  (s*(-4*m2 + s)*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/
   (M2*(-4*m2 + M2)*(M2 - s)*r[1][s, m2]*r[2][s, m2]), 0, 
  ((M2 + s)*\[Epsilon])/(2*M2*(M2 - s)), 0, 0, 0, 0, 0, 
  (-3*m2*(2*m2 - s)*s*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/
   (4*M2*(-4*m2 + M2)*(M2*(m2 - s) + s^2)), 
  -1/2*(m2*(2*M2*(m2 - s) + s*(-2*m2 + 3*s))*\[Epsilon]*r[5][M2, m2]*
     r[6][M2, m2])/(M2*(-4*m2 + M2)*(M2*(m2 - s) + s^2)), 
  -1/2*((4*M2^3*(m2 - s) - 4*m2*s^3 - M2*s*(8*m2^2 + 4*m2*s + s^2) + 
      M2^2*(-8*m2^2 + 8*m2*s + 5*s^2))*\[Epsilon])/
    (M2*(-4*m2 + M2)*(M2 - s)*(M2*(m2 - s) + s^2)), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, \[Epsilon]/M2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1/4*((4*M2*(m2 - t) + t^2)*\[Epsilon])/
    (M2*(M2*(m2 - t) + t^2)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  ((-2*M2^2*(m2 - t) + t^3 - M2*t*(2*m2 + 3*t))*\[Epsilon])/
   (2*M2*(M2 - t)*(-t^2 + M2*(-m2 + t))), 
  -((t^2*\[Epsilon])/(M2*(M2*(m2 - t) + t^2))), 
  ((2*M2*(m2 - t) + t*(2*m2 + t))*\[Epsilon])/(m2*(M2*(m2 - t) + t^2)*
    r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 
  \[Epsilon]/(2*m2*r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 
  (-3*(m2 - t)*\[Epsilon])/(4*(M2*(m2 - t) + t^2)), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, (-3*(M2*(m2 - t) + t*(m2 + t))*\[Epsilon])/
   (2*(M2 - t)*(-t^2 + M2*(-m2 + t))), 
  ((M2*(m2 - t) + t*(m2 + t))*\[Epsilon])/((M2 - t)*(-t^2 + M2*(-m2 + t))), 
  ((M2*(m2 - t) + 2*m2*t)*\[Epsilon])/(m2*(M2*(m2 - t) + t^2)*r[5][M2, m2]*
    r[6][M2, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, ((M2 + t)*\[Epsilon])/(2*M2*(M2 - t)), 0, 
  0, 0, (3*m2*(2*M2*(m2 - t) + t*(-2*m2 + 3*t))*\[Epsilon]*r[5][M2, m2]*
    r[6][M2, m2])/(8*M2*(-4*m2 + M2)*(M2*(m2 - t) + t^2)), 
  (t*(-4*m2 + t)*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/
   (M2*(-4*m2 + M2)*(M2 - t)*r[3][t, m2]*r[4][t, m2]), 0, 0, 0, 0, 0, 0, 0, 
  0, 0, (-3*m2*(2*m2 - t)*t*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/
   (4*M2*(-4*m2 + M2)*(M2*(m2 - t) + t^2)), 
  -1/2*(m2*(2*M2*(m2 - t) + t*(-2*m2 + 3*t))*\[Epsilon]*r[5][M2, m2]*
     r[6][M2, m2])/(M2*(-4*m2 + M2)*(M2*(m2 - t) + t^2)), 
  -1/2*((4*M2^3*(m2 - t) - 4*m2*t^3 - M2*t*(8*m2^2 + 4*m2*t + t^2) + 
      M2^2*(-8*m2^2 + 8*m2*t + 5*t^2))*\[Epsilon])/
    (M2*(-4*m2 + M2)*(M2 - t)*(M2*(m2 - t) + t^2)), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, \[Epsilon]/(m2*r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 
  -((m2*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/(-4*m2*M2 + M2^2)), 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(\[Epsilon]/(-4*m2 + M2)), 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, \[Epsilon]/(m2*r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, \[Epsilon]/(M2 - s), 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, (3*m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*(M2^2 + m2*s - M2*s)), 0, 
  0, 0, 0, 0, (-3*m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
   (2*(M2^2 + m2*s - M2*s)), (m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
   (M2^2 + m2*s - M2*s), ((-2*M2 + s)*\[Epsilon])/(M2^2 + m2*s - M2*s), 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -((m2*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/(-4*m2*M2 + M2^2)), 0, 0, 0, 
  -(\[Epsilon]/(-4*m2 + M2)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, -1/2*\[Epsilon]/M2, 0, -1/2*\[Epsilon]/M2, 0, 0, 0, \[Epsilon]/(2*M2), 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, ((M2 + s)*\[Epsilon])/(M2*(M2 - s)), 0, 
  \[Epsilon]/(2*m2*r[5][M2, m2]*r[6][M2, m2]), -1/2*\[Epsilon]/M2, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0}, {0, (-3*m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
   (4*(M2^2 + m2*s - M2*s)), 0, 0, 0, 0, 0, 
  (3*m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(2*(M2^2 + m2*s - M2*s)), 
  -((m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(M2^2 + m2*s - M2*s)), 
  ((2*M2 - s)*\[Epsilon])/(M2^2 + m2*s - M2*s), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, (2*\[Epsilon])/(m2*r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, (2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
   ((M2 - s)*r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, (3*m2*(2*M2*(m2 - s) + s*(2*m2 + s))*\[Epsilon]*r[5][M2, m2]*
    r[6][M2, m2])/(4*M2*(-4*m2 + M2)*(M2*(m2 - s) + s^2)), 0, 0, 0, 
  (m2*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/(-4*m2*M2 + M2^2), 
  (-4*m2*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/(-4*m2*M2 + M2^2), 0, 0, 0, 
  -1/2*(m2*(4*M2*(m2 - s) + s*(-6*m2 + 7*s))*\[Epsilon]*r[5][M2, m2]*
     r[6][M2, m2])/(M2*(-4*m2 + M2)*(M2*(m2 - s) + s^2)), 
  (m2*(2*M2*(m2 - s) + s*(-2*m2 + 3*s))*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/
   (M2*(-4*m2 + M2)*(M2*(m2 - s) + s^2)), (s^2*\[Epsilon])/
   (M2*(M2*(m2 - s) + s^2)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, (-2*m2*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/
   (-4*m2*M2 + M2^2), (-2*(4*m2 - s)*s*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/
   (M2*(-4*m2 + M2)*(M2 - s)*r[1][s, m2]*r[2][s, m2]), 
  -(\[Epsilon]/(-4*m2 + M2)), (m2*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/
   (-4*m2*M2 + M2^2), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, (3*(-2*M2 + s)*\[Epsilon])/(4*(M2^2 + m2*s - M2*s)), 
  (2*\[Epsilon])/(m2*r[5][M2, m2]*r[6][M2, m2]), 
  (3*s^2*\[Epsilon])/(4*M2*(M2*(m2 - s) + s^2)), 0, 0, 0, 
  ((4*M2^2 - 2*m2*s - M2*s)*\[Epsilon])/(2*M2*(M2^2 + m2*s - M2*s)), 
  ((-2*M2 + s)*\[Epsilon])/(M2^2 + m2*s - M2*s), 
  (s*(-4*m2 + s)*\[Epsilon])/(m2*(M2^2 + m2*s - M2*s)*r[1][s, m2]*
    r[2][s, m2]), 0, 0, ((-2*m2*M2 + 2*M2*s + s^2)*\[Epsilon])/
   (2*M2*(M2*(m2 - s) + s^2)), -((s^2*\[Epsilon])/(M2*(M2*(m2 - s) + s^2))), 
  -(((2*M2*(m2 - s) + s*(-2*m2 + 3*s))*\[Epsilon])/
    (m2*(M2*(m2 - s) + s^2)*r[5][M2, m2]*r[6][M2, m2])), 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, (4*s*(-4*m2 + s)*\[Epsilon])/(m2^2*(M2 - s)*r[1][s, m2]*
    r[2][s, m2]*r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (2*\[Epsilon])/M2, 0, \[Epsilon]/(m2*r[5][M2, m2]*r[6][M2, m2]), 
  -(((M2 + s)*\[Epsilon])/(M2*(M2 - s))), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1/2*\[Epsilon]/M2, 
  \[Epsilon]/(2*M2), \[Epsilon]/(2*M2), 0, 0, 0, 
  ((M2 + t)*\[Epsilon])/(2*M2^2 - 2*M2*t), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, \[Epsilon]/(2*m2*r[5][M2, m2]*r[6][M2, m2]), 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0}, {0, (-2*m2*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/
   (-4*m2*M2 + M2^2), 0, 0, 0, 0, 0, 0, 0, 0, 
  (m2*(2*M2*(m2 - t) + t*(-6*m2 + 5*t))*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/
   (4*M2*(-4*m2 + M2)*(M2*(m2 - t) + t^2)), 0, 0, 0, 0, 
  (m2*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/(-4*m2*M2 + M2^2), 
  -((m2*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/(-4*m2*M2 + M2^2)), 
  -((m2*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/(-4*m2*M2 + M2^2)), 0, 0, 0, 
  (-3*m2*(2*M2*(m2 - t) + t*(2*m2 + t))*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/
   (2*M2*(-4*m2 + M2)*(M2*(m2 - t) + t^2)), 
  (m2*(2*M2*(m2 - t) + t*(2*m2 + t))*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/
   (M2*(-4*m2 + M2)*(M2*(m2 - t) + t^2)), 
  -((t^2*\[Epsilon])/(M2*(M2*(m2 - t) + t^2))), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, -(\[Epsilon]/(-4*m2 + M2)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, \[Epsilon]/(m2*r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -1/4*((-4*m2*M2^2*(m2 - t) + 3*m2^2*s*(s + t) + s*t^2*(3*s + 2*t) + 
      m2*t*(-6*s^2 - 5*s*t + 2*t^2) + M2*(m2*(s - 6*t)*t - 2*s*t^2 + 
        m2^2*(s + 5*t)))*\[Epsilon]*r[9][s, t, M2, m2])/
    ((M2 - s - t)*(-t^2 + M2*(-m2 + t))*(m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
      s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)))), 0, 0, 0, 0, 
  ((m2*M2 + s*t - m2*(s + 2*t))*\[Epsilon]*r[9][s, t, M2, m2])/
   ((M2 - s - t)*(m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
     s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)))), 0, 0, 
  (-3*(m2*M2 - s*(m2 + t))*\[Epsilon]*r[9][s, t, M2, m2])/
   (2*(M2 - s - t)*(m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
     s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)))), 
  ((m2*M2 - s*(m2 + t))*\[Epsilon]*r[9][s, t, M2, m2])/
   ((M2 - s - t)*(m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
     s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)))), 
  (2*s*(-4*m2 + s)*t*\[Epsilon]*r[9][s, t, M2, m2])/
   (m2*(M2 - s)*(m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
     s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)))*r[1][s, m2]*r[2][s, m2]), 
  (-3*(2*m2*M2^2*(m2 - t) + s^2*t^2 + m2^2*s*(s + t) - 
     m2*t*(2*s^2 + 5*s*t + 2*t^2) + m2*M2*(-(m2*(3*s + t)) + t*(3*s + 4*t)))*
    \[Epsilon]*r[9][s, t, M2, m2])/(2*(M2 - s - t)*(-t^2 + M2*(-m2 + t))*
    (m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
     s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)))), 
  ((2*m2*M2^2*(m2 - t) + s^2*t^2 + m2^2*s*(s + t) - 
     m2*t*(2*s^2 + 5*s*t + 2*t^2) + m2*M2*(-(m2*(3*s + t)) + t*(3*s + 4*t)))*
    \[Epsilon]*r[9][s, t, M2, m2])/((M2 - s - t)*(-t^2 + M2*(-m2 + t))*
    (m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
     s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)))), 
  ((m2*M2^3*(m2 - t) + M2^2*(-2*m2^2*(s - t) + m2*s*t + s*t^2) - 
     2*s*t*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)) + 
     M2*s*(s*t^2 - 2*m2*t*(s + 6*t) + m2^2*(s + 8*t)))*\[Epsilon]*
    r[9][s, t, M2, m2])/(m2*(M2 - s)*(M2*(m2 - t) + t^2)*
    (m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)))*
    r[5][M2, m2]*r[6][M2, m2]), ((m2*M2 + s*t - m2*(s + 2*t))*\[Epsilon]*
    r[9][s, t, M2, m2])/(2*(M2 - s - t)*(m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
     s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)))), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, ((-M2 + s + 2*t)*\[Epsilon])/
   (2*(M2 - s)*(M2 - s - t)), 
  (s*t*(3*m2*M2^2 + 3*M2*s*t - 6*m2*M2*(s + 2*t) - s*t*(3*s + 2*t) + 
     m2*(3*s^2 + 12*s*t + 8*t^2))*\[Epsilon]*r[9][s, t, M2, m2])/
   (m2*(M2 - s)*(M2 - s - t)*(m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
     s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)))*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2]), (-3*(m2*M2 + s*t - m2*(s + 2*t))*\[Epsilon]*
    r[9][s, t, M2, m2])/(2*(M2 - s - t)*(m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
     s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)))), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, -(((-4*m2 + s)*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[2][s, m2])), 
  ((-8*m2*M2 + M2^2 - s*t + 4*m2*(s + t))*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/((M2 - s)*(M2 - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 
  -1/2*(m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  ((-4*m2 + t)*\[Epsilon]*r[1][s, m2]*r[7][s, t, M2, m2])/
   ((M2 - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[4][t, m2]), 0, 0, 0, 
  (m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 
  (3*m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (-2*m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (2*(-4*m2 + s)*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[2][s, m2]), 
  (-3*m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (2*m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (-2*(-8*m2*M2 + M2^2 - s*t + 4*m2*(s + t))*\[Epsilon]*r[1][s, m2]*
    r[3][t, m2]*r[7][s, t, M2, m2])/((M2 - s)*(M2 - t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))*r[5][M2, m2]*r[6][M2, m2]), 
  (m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -1/2*(m2*(3*m2*M2^2 + 3*M2*s*t - 6*m2*M2*(s + 2*t) - s*t*(3*s + 2*t) + 
      m2*(3*s^2 + 12*s*t + 8*t^2))*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
     r[7][s, t, M2, m2])/((M2 - s)*(M2 - s - t)*(4*m2*M2 + s*t - 
      4*m2*(s + t))*r[9][s, t, M2, m2]), 
  (2*(2*m2*M2^2 - s*t*(2*s + t) + M2*(-4*m2*s - 6*m2*t + 2*s*t) + 
     2*m2*(s^2 + 3*s*t + 2*t^2))*\[Epsilon])/((M2 - s)*(M2 - s - t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))), 
  (-3*m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1/4*((s + t)*\[Epsilon])/(M2*(M2 - s - t)), 
  0, 0, 0, 0, 0, 0, 0, \[Epsilon]/(2*M2 - 2*s - 2*t), 
  -(\[Epsilon]/(M2 - s - t)), 0, ((-2*M2 + s + t)*\[Epsilon])/
   (2*M2*(M2 - s - t)), ((2*M2 - s - t)*\[Epsilon])/(M2*(M2 - s - t)), 
  \[Epsilon]/(m2*r[5][M2, m2]*r[6][M2, m2]), ((-M2 + s + 2*t)*\[Epsilon])/
   (2*(M2 - s)*(M2 - s - t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, -1/2*((m2*M2 + s*t - m2*(s + 2*t))*\[Epsilon])/
    ((M2 - s - t)*r[9][s, t, M2, m2]), 
  -((s*t*\[Epsilon])/(m2*(-M2 + s + t)*r[1][s, m2]*r[3][t, m2]*
     r[7][s, t, M2, m2])), ((M2 - s - 2*t)*\[Epsilon])/
   (2*(M2 - s)*(M2 - s - t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, -(\[Epsilon]/(M2 - t)), ((2*M2 - s - t)*\[Epsilon])/((M2 - s)*(M2 - t)), 
  \[Epsilon]/(M2 - t), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (2*\[Epsilon])/(M2 - s - t), 0, 
  -(\[Epsilon]/(M2 - s - t)), -(\[Epsilon]/(M2 - s - t)), 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, (4*m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (-2*(-8*m2*M2 + M2^2 - s*t + 4*m2*(s + t))*\[Epsilon]*r[1][s, m2]*
    r[3][t, m2]*r[7][s, t, M2, m2])/((M2 - s)*(M2 - t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))*r[5][M2, m2]*r[6][M2, m2]), 
  (-4*m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (2*(-4*m2 + s)*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[2][s, m2]), 0, 0, 0, 0, 0, 
  (-4*m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (2*(-4*m2 + t)*\[Epsilon]*r[1][s, m2]*r[7][s, t, M2, m2])/
   ((M2 - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[4][t, m2]), 0, 0, 0, 
  (4*m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (-4*m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (-12*m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (4*(m2*M2 + s*t - m2*(s + t))*\[Epsilon])/
   ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (6*m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (6*m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((-M2 + s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, ((M2^2 + s^2 + s*t + t^2 - 2*M2*(s + t))*\[Epsilon])/
   (2*(M2 - s)*(M2 - t)*(M2 - s - t)), 0, 
  (t*\[Epsilon])/(2*(M2 - s)*(M2 - s - t)), 0, 0, 0, 0, 0, 0, 
  (s*\[Epsilon])/(2*(M2 - t)*(M2 - s - t)), 0, 0, 0, 0, 
  ((-3*M2 + 2*s + 3*t)*\[Epsilon])/(2*(M2 - t)*(M2 - s - t)), 
  ((5*M2^2 + 2*s^2 + 5*s*t + 2*t^2 - 7*M2*(s + t))*\[Epsilon])/
   (2*(M2 - s)*(M2 - t)*(M2 - s - t)), \[Epsilon]/(M2 - t), 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (3*\[Epsilon])/(M2 - s - t), (s*t*\[Epsilon])/
   (2*m2*(-M2 + s + t)*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2]), 
  -(\[Epsilon]/(M2 - s - t)), (-2*\[Epsilon])/(M2 - s - t), 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, ((M2^2 + s^2 + s*t + t^2 - 2*M2*(s + t))*\[Epsilon])/
   (2*(M2 - s)*(M2 - t)*(M2 - s - t)), 0, 
  (t*\[Epsilon])/(2*(M2 - s)*(M2 - s - t)), 0, 0, 0, 0, 0, 0, 
  (s*\[Epsilon])/(2*(M2 - t)*(M2 - s - t)), 0, 0, 0, 0, 
  ((-3*M2 + 2*s + 3*t)*\[Epsilon])/(2*(M2 - t)*(M2 - s - t)), 
  ((5*M2^2 + 2*s^2 + 5*s*t + 2*t^2 - 7*M2*(s + t))*\[Epsilon])/
   (2*(M2 - s)*(M2 - t)*(M2 - s - t)), \[Epsilon]/(M2 - t), 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (3*\[Epsilon])/(M2 - s - t), (s*t*\[Epsilon])/
   (2*m2*(-M2 + s + t)*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2]), 
  (-2*\[Epsilon])/(M2 - s - t), \[Epsilon]/(-M2 + s + t), 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, ((M2^3*(m2 - 5*t) - 3*s*t^2*(s + t) - m2^2*s*(6*s + 7*t) + 
     M2^2*(-4*m2*s + 17*m2*t + 8*s*t + 5*t^2) + 
     m2*t*(9*s^2 + 20*s*t + 12*t^2) + M2*(7*m2^2*s + s*t*(-3*s + t) + 
       m2*(3*s^2 - 22*s*t - 30*t^2)))*\[Epsilon]*r[1][s, m2]*
    r[8][s, t, M2, m2])/(4*(M2^2 + m2*s - M2*s)*(M2 - t)*(M2 - s - t)*
    (m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)), 0, 0, 0, 0, 0, 
  (3*(-(m2^2*s) + M2^2*(m2 - t) + 2*M2*s*t - s*t*(s + t) + m2*(s + 2*t)^2 - 
     2*m2*M2*(s + 3*t))*\[Epsilon]*r[1][s, m2]*r[8][s, t, M2, m2])/
   (2*(M2^2 + m2*s - M2*s)*(M2 - s - t)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + 
     s*t^2)), -(((-(m2^2*s) + M2^2*(m2 - t) + 2*M2*s*t - s*t*(s + t) + 
      m2*(s + 2*t)^2 - 2*m2*M2*(s + 3*t))*\[Epsilon]*r[1][s, m2]*
     r[8][s, t, M2, m2])/((M2^2 + m2*s - M2*s)*(M2 - s - t)*
     (m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2))), 
  -(((4*m2 - s)*(m2*s + 2*M2*t - s*t)*\[Epsilon]*r[8][s, t, M2, m2])/
    (m2*(M2^2 + m2*s - M2*s)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*
     r[2][s, m2])), ((-4*m2*M2 + 3*m2*s + 4*m2*t + 2*M2*t - 3*s*t - 2*t^2)*
    \[Epsilon]*r[1][s, m2]*r[8][s, t, M2, m2])/(2*(M2 - t)*(M2 - s - t)*
    (m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)), 0, 0, 0, 0, 
  (2*(m2 + t)*\[Epsilon]*r[1][s, m2]*r[8][s, t, M2, m2])/
   ((M2 - s - t)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)), 
  -(((m2 + t)*\[Epsilon]*r[1][s, m2]*r[8][s, t, M2, m2])/
    ((M2 - s - t)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2))), 
  -(((m2 + t)*\[Epsilon]*r[1][s, m2]*r[8][s, t, M2, m2])/
    ((M2 - s - t)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2))), 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, -1/2*((m2 + t)*\[Epsilon]*r[1][s, m2]*r[8][s, t, M2, m2])/
    ((M2 - s - t)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)), 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  \[Epsilon]/(2*M2 - 2*s - 2*t), 
  -((t*(-4*m2*M2 + 5*m2*s + 4*m2*t + s*t)*\[Epsilon]*r[8][s, t, M2, m2])/
    (m2*(M2 - s - t)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*r[3][t, m2]*
     r[7][s, t, M2, m2])), (-3*(m2 + t)*\[Epsilon]*r[1][s, m2]*
    r[8][s, t, M2, m2])/(2*(-M2 + s + t)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + 
     s*t^2)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, -1/2*(m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  ((-8*m2*M2 + M2^2 - s*t + 4*m2*(s + t))*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/((M2 - s)*(M2 - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    r[5][M2, m2]*r[6][M2, m2]), 0, 0, 
  ((-4*m2 + s)*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[2][s, m2]), 0, 
  (3*m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (-2*m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (-2*(-4*m2 + s)*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[2][s, m2]), 
  (m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  ((4*m2 - t)*\[Epsilon]*r[1][s, m2]*r[7][s, t, M2, m2])/
   ((M2 - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[4][t, m2]), 0, 0, 0, 
  -((m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t)))), 
  (m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, (m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (m2*(-4*m2*M2 + 5*m2*s + 4*m2*t + s*t)*\[Epsilon]*r[3][t, m2]*
    r[7][s, t, M2, m2])/(2*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    r[8][s, t, M2, m2]), (2*(-2*m2*M2 + s*t + 2*m2*(s + t))*\[Epsilon])/
   ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (-3*m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, ((-M2 + 2*s + t)*\[Epsilon])/(4*(M2 - t)*(-M2 + s + t)), 0, 0, 0, 0, 0, 
  \[Epsilon]/(2*M2 - 2*s - 2*t), -(\[Epsilon]/(M2 - s - t)), 0, 
  (s*\[Epsilon])/(2*(M2 - t)*(M2 - s - t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, \[Epsilon]/(2*M2 - 2*s - 2*t), 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -1/2*(s*(m2 + t)*\[Epsilon])/((-M2 + s + t)*r[1][s, m2]*
     r[8][s, t, M2, m2]), -((s*t*\[Epsilon])/(m2*(-M2 + s + t)*r[1][s, m2]*
     r[3][t, m2]*r[7][s, t, M2, m2])), -(\[Epsilon]/(2*M2 - 2*s - 2*t)), 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -1/2*(m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 
  -1/2*(m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 
  (m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, -((m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t)))), 
  ((-4*m2 + s)*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[2][s, m2]), 0, 0, 0, 0, 
  -((m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t)))), 
  ((8*m2*M2 - M2^2 + s*t - 4*m2*(s + t))*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/((M2 - s)*(M2 - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    r[5][M2, m2]*r[6][M2, m2]), 0, 
  (m2*(-3*m2*M2^2 - 3*M2*s*t + 6*m2*M2*(s + 2*t) + s*t*(3*s + 2*t) - 
     m2*(3*s^2 + 12*s*t + 8*t^2))*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/(2*(M2 - s)*(M2 - s - t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))*r[9][s, t, M2, m2]), 0, 
  (m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (2*m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 
  -((m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t)))), 
  (-3*m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((-M2 + s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))), 0, 0, 0, 
  (s*t*\[Epsilon])/((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  -((m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t)))), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  ((2*M2^2 - 3*M2*(s + t) + t*(s + t))*\[Epsilon])/
   (2*M2*(M2 - t)*(M2 - s - t)), 
  -1/2*((5*M2^2 + s*t - 3*M2*(s + t))*\[Epsilon])/(M2*(M2 - s)*(M2 - t)), 
  ((-3*M2 + t)*\[Epsilon])/(2*M2*(M2 - t)), -(\[Epsilon]/(2*M2 - 2*s - 2*t)), 
  0, 0, ((2*M2 - s - t)*\[Epsilon])/(2*M2*(M2 - s - t)), 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  \[Epsilon]/(2*m2*r[5][M2, m2]*r[6][M2, m2]), 0, 
  -1/2*((m2*M2 + s*t - m2*(s + 2*t))*\[Epsilon])/
    ((M2 - s - t)*r[9][s, t, M2, m2]), 0, ((-M2 + s + 2*t)*\[Epsilon])/
   (2*(M2 - s)*(M2 - s - t)), (-2*\[Epsilon])/(M2 - s - t), 0, 
  \[Epsilon]/(M2 - s - t), \[Epsilon]/(M2 - s - t), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, -1/2*((s + t)*(M2*s*t - 2*m2*M2*(s + t) + m2*(s + t)^2)*
     \[Epsilon])/(M2*(M2 - s - t)*(M2*s*t - m2*(s + t)^2)), 0, 0, 
  \[Epsilon]/(m2*r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 
  ((m2*(s + t)^2 + s*t*(M2 - 2*(s + t)))*\[Epsilon])/
   (2*(M2 - s - t)*(M2*s*t - m2*(s + t)^2)), 0, 
  -(((s + t)*\[Epsilon])/(M2*(M2 - s - t))), (2*(s + t)*\[Epsilon])/
   (M2*(M2 - s - t)), (2*(s - t)*(s + t)*\[Epsilon])/
   ((-(M2*s*t) + m2*(s + t)^2)*r[5][M2, m2]*r[6][M2, m2]), 
  ((s + t)*(s*t - m2*(s + t))*\[Epsilon])/
   ((M2 - s - t)*(M2*s*t - m2*(s + t)^2)), 0, 
  ((s + t)*(s*t - m2*(s + t))*\[Epsilon])/
   ((M2 - s - t)*(M2*s*t - m2*(s + t)^2)), 0, 0, 0, 
  -(((3*M2^2*s*t + M2*(m2*(s + t)^2 - s*t*(2*s + 7*t)) - 
      (s + t)*(-4*s*t^2 + m2*(2*s^2 + 3*s*t + t^2)))*\[Epsilon])/
    ((M2 - t)*(M2 - s - t)*(M2*s*t - m2*(s + t)^2))), 
  (2*(M2^2*s*t + M2*(-3*s*t^2 + m2*(s + t)^2) - 
     (s + t)*(-2*s*t^2 + m2*(2*s^2 + 3*s*t + t^2)))*\[Epsilon])/
   ((M2 - t)*(M2 - s - t)*(M2*s*t - m2*(s + t)^2)), 
  (2*s*(M2*t - 2*m2*(s + t))*\[Epsilon])/(m2*(-(M2*s*t) + m2*(s + t)^2)*
    r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (2*s*t*\[Epsilon])/(-(M2*s*t) + m2*(s + t)^2), 
  (2*(s + t)*(s*t - m2*(s + t))*\[Epsilon])/
   ((M2 - s - t)*(M2*s*t - m2*(s + t)^2)), 0, 
  (s*t*(s + t)*(-2*m2*M2 - s*t + 3*m2*(s + t))*\[Epsilon])/
   (m2*(M2 - s - t)*(-(M2*s*t) + m2*(s + t)^2)*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2]), (-2*(s + t)*(s*t - m2*(s + t))*\[Epsilon])/
   ((M2 - s - t)*(M2*s*t - m2*(s + t)^2)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -1/2*((s + t)*\[Epsilon])/(M2*(M2 - s - t)), 0, 0, 
  -1/2*((s + t)*\[Epsilon])/(M2*(M2 - s - t)), 0, 
  -1/2*((s + t)*\[Epsilon])/(M2*(M2 - s - t)), 0, 0, 0, 
  -1/2*((2*M2 + s + t)*\[Epsilon])/(M2*(M2 - s - t)), 
  -(\[Epsilon]/(-M2 + s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -(\[Epsilon]/(2*M2 - 2*s - 2*t)), -(\[Epsilon]/(M2 - s - t)), 
  ((s - t)*(s + t)*\[Epsilon])/(2*(-(M2*s*t) + m2*(s + t)^2)*r[5][M2, m2]*
    r[6][M2, m2]), 0, ((s + t)*(s*t - m2*(s + t))*\[Epsilon])/
   ((M2 - s - t)*(M2*s*t - m2*(s + t)^2)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {0, 0, 0, -1/4*(m2*(2*M2*(m2 - s) + s*(-6*m2 + 5*s))*\[Epsilon]*
     r[5][M2, m2]*r[6][M2, m2])/(M2*(-4*m2 + M2)*(M2*(m2 - s) + s^2)), 0, 0, 
  0, 0, 0, 0, (m2*(2*M2*(m2 - t) + t*(-6*m2 + 5*t))*\[Epsilon]*r[5][M2, m2]*
    r[6][M2, m2])/(4*M2*(-4*m2 + M2)*(M2*(m2 - t) + t^2)), 0, 
  (3*m2*(2*M2*(m2 - s) + s*(2*m2 + s))*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/
   (2*M2*(-4*m2 + M2)*(M2*(m2 - s) + s^2)), 
  -((m2*(2*M2*(m2 - s) + s*(2*m2 + s))*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/
    (M2*(-4*m2 + M2)*(M2*(m2 - s) + s^2))), 
  (s^2*\[Epsilon])/(M2*(M2*(m2 - s) + s^2)), 
  (m2*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/(-4*m2*M2 + M2^2), 0, 
  -((m2*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/(-4*m2*M2 + M2^2)), 0, 0, 0, 
  (-3*m2*(2*M2*(m2 - t) + t*(2*m2 + t))*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/
   (2*M2*(-4*m2 + M2)*(M2*(m2 - t) + t^2)), 
  (m2*(2*M2*(m2 - t) + t*(2*m2 + t))*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/
   (M2*(-4*m2 + M2)*(M2*(m2 - t) + t^2)), 
  -((t^2*\[Epsilon])/(M2*(M2*(m2 - t) + t^2))), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -(\[Epsilon]/(-4*m2 + M2)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, (m2*(2*M2 - s - t)*(-(s*t) + m2*(s + t))*\[Epsilon]*r[1][s, m2]*
    r[3][t, m2]*r[7][s, t, M2, m2])/((M2 - s - t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))*(M2*s*t - m2*(s + t)^2)), 
  -(((8*m2 - 2*s)*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[2][s, m2])), 0, 
  (2*(-8*m2*M2 + M2^2 - s*t + 4*m2*(s + t))*\[Epsilon]*r[1][s, m2]*
    r[3][t, m2]*r[7][s, t, M2, m2])/((M2 - s)*(M2 - t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))*r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 
  (m2*(2*M2 - s - t)*(-(s*t) + m2*(s + t))*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (M2*s*t - m2*(s + t)^2)), 
  -(((8*m2 - 2*t)*\[Epsilon]*r[1][s, m2]*r[7][s, t, M2, m2])/
    ((M2 - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[4][t, m2])), 
  (-3*m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (4*m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (-2*(M2^2*(2*m2*(s - t) + s*t) + 2*m2*(s + t)*(-(s*t) + 4*m2*(s + t)) + 
     M2*s*(s*t - 4*m2*(s + 2*t)))*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/((M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (M2*s*t - m2*(s + t)^2)*r[5][M2, m2]*r[6][M2, m2]), 
  -((m2*(2*M2 - s - t)*(-(s*t) + m2*(s + t))*\[Epsilon]*r[1][s, m2]*
     r[3][t, m2]*r[7][s, t, M2, m2])/((M2 - s - t)*
     (4*m2*M2 + s*t - 4*m2*(s + t))*(M2*s*t - m2*(s + t)^2))), 0, 
  -((m2*(-2*M2 + s + t)*(s*t - m2*(s + t))*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
     r[7][s, t, M2, m2])/((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
     (M2*s*t - m2*(s + t)^2))), 0, 0, 0, 
  -((m2*((s + t)*(4*s*t - 13*m2*(s + t)) + M2*(s*t + 8*m2*(s + t)))*
     \[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*(M2*s*t - m2*(s + t)^2))), 
  (2*m2*((s + t)*(2*s*t - 7*m2*(s + t)) + M2*(s*t + 4*m2*(s + t)))*\[Epsilon]*
    r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*(M2*s*t - m2*(s + t)^2)), 
  (-2*(M2^2*(-2*m2*s + 2*m2*t + s*t) + 2*m2*(s + t)*(-(s*t) + 4*m2*(s + t)) + 
     M2*t*(s*t - 4*m2*(2*s + t)))*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/((M2 - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (M2*s*t - m2*(s + t)^2)*r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -((m2*((s + t)*(2*s*t - 5*m2*(s + t)) + M2*(-(s*t) + 4*m2*(s + t)))*
     \[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*(M2*s*t - m2*(s + t)^2))), 
  (-2*m2*(2*M2 - s - t)*(-(s*t) + m2*(s + t))*\[Epsilon]*r[1][s, m2]*
    r[3][t, m2]*r[7][s, t, M2, m2])/((M2 - s - t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))*(M2*s*t - m2*(s + t)^2)), 0, 
  ((M2*(3*s^2*t^2 - 4*m2*s*t*(s + t) + 4*m2^2*(s + t)^2) - 
     (s + t)*(s^2*t^2 - 2*m2*s*t*(s + t) + 4*m2^2*(s + t)^2))*\[Epsilon])/
   ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*(M2*s*t - m2*(s + t)^2)), 
  (2*m2*(2*M2 - s - t)*(-(s*t) + m2*(s + t))*\[Epsilon]*r[1][s, m2]*
    r[3][t, m2]*r[7][s, t, M2, m2])/((M2 - s - t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))*(M2*s*t - m2*(s + t)^2)), 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, -1/8*((M2*s*(s - 2*t) + 2*m2*M2*(s + t) - s^2*(s + t))*\[Epsilon])/
    (M2*(M2*(m2 - s) + s^2)*(M2 - s - t)), 0, 0, 0, 0, 0, 0, 
  ((M2*t*(-2*s + t) + 2*m2*M2*(s + t) - t^2*(s + t))*\[Epsilon])/
   (8*M2*(M2 - s - t)*(-t^2 + M2*(-m2 + t))), 0, 
  (-3*(2*m2*M2*(s + t) + s^2*(s + t) - M2*s*(s + 2*t))*\[Epsilon])/
   (4*M2*(M2*(m2 - s) + s^2)*(M2 - s - t)), 
  ((2*m2*M2*(s + t) + s^2*(s + t) - M2*s*(s + 2*t))*\[Epsilon])/
   (2*M2*(M2*(m2 - s) + s^2)*(M2 - s - t)), (s*(-2*m2 + s)*\[Epsilon])/
   (2*m2*(M2*(m2 - s) + s^2)*r[5][M2, m2]*r[6][M2, m2]), 
  -1/2*((s + t)*\[Epsilon])/(M2*(M2 - s - t)), 0, 
  -1/2*((s + t)*\[Epsilon])/(M2*(M2 - s - t)), 0, 0, 0, 
  ((8*M2^2*(m2 - t) + 6*m2*M2*(s + t) + 3*t^2*(s + t) + M2*t*(-6*s + 5*t))*
    \[Epsilon])/(4*M2*(M2 - s - t)*(-t^2 + M2*(-m2 + t))), 
  -1/2*((4*M2^2*(m2 - t) + 2*m2*M2*(s + t) + t^2*(s + t) + M2*t*(-2*s + 3*t))*
     \[Epsilon])/(M2*(M2 - s - t)*(-t^2 + M2*(-m2 + t))), 
  (t*(-2*m2 + t)*\[Epsilon])/(2*m2*(M2*(m2 - t) + t^2)*r[5][M2, m2]*
    r[6][M2, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(\[Epsilon]/(M2 - s - t)), 
  -(\[Epsilon]/(M2 - s - t)), ((s^2 - t^2)*\[Epsilon])/
   (2*(-(M2*s*t) + m2*(s + t)^2)*r[5][M2, m2]*r[6][M2, m2]), 
  -1/2*(s*t*\[Epsilon])/(m2*(-M2 + s + t)*r[1][s, m2]*r[3][t, m2]*
     r[7][s, t, M2, m2]), ((s + t)*(s*t - m2*(s + t))*\[Epsilon])/
   ((M2 - s - t)*(M2*s*t - m2*(s + t)^2)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -1/2*(m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 
  -((m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t)))), 0, 
  -1/2*(m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  -1/2*(m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 
  -((m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t)))), 
  (m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, (m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  -((m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t)))), 
  ((-4*m2 + s)*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[2][s, m2]), 0, 0, 0, 0, 0, 0, 
  0, (m2*(-3*m2*M2^2 - 3*M2*s*t + 6*m2*M2*(s + 2*t) + s*t*(3*s + 2*t) - 
     m2*(3*s^2 + 12*s*t + 8*t^2))*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/(2*(M2 - s)*(M2 - s - t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))*r[9][s, t, M2, m2]), 0, 
  (m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, -1/2*(m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (-3*m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  -1/2*((M2^2*(2*m2*(s - t) + s*t) + 2*m2*(s + t)*(-(s*t) + 4*m2*(s + t)) + 
      M2*s*(s*t - 4*m2*(s + 2*t)))*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
     r[7][s, t, M2, m2])/((M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))*
     (M2*s*t - m2*(s + t)^2)*r[5][M2, m2]*r[6][M2, m2]), 0, 
  -((m2*(2*M2 - s - t)*(-(s*t) + m2*(s + t))*\[Epsilon]*r[1][s, m2]*
     r[3][t, m2]*r[7][s, t, M2, m2])/((M2 - s - t)*
     (4*m2*M2 + s*t - 4*m2*(s + t))*(M2*s*t - m2*(s + t)^2))), 
  (s*t*\[Epsilon])/((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((M2 - s - 2*t)*\[Epsilon])/
   (2*(M2 - s)*(M2 - s - t)), 0, 0, 0, 0, -(\[Epsilon]/(2*M2 - 2*s - 2*t)), 
  \[Epsilon]/(2*M2 - 2*s - 2*t), 0, 0, (-2*\[Epsilon])/(M2 - s - t), 
  \[Epsilon]/(M2 - s - t), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, ((m2*M2 + s*t - m2*(s + 2*t))*\[Epsilon])/
   (2*(M2 - s - t)*r[9][s, t, M2, m2]), 0, ((M2 - s - 2*t)*\[Epsilon])/
   (2*(M2 - s)*(M2 - s - t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -(\[Epsilon]/(2*M2 - 2*s - 2*t)), -(\[Epsilon]/(M2 - s - t)), 
  (t*(M2*s - 2*m2*(s + t))*\[Epsilon])/(2*m2*(-(M2*s*t) + m2*(s + t)^2)*
    r[5][M2, m2]*r[6][M2, m2]), 0, ((s + t)*(s*t - m2*(s + t))*\[Epsilon])/
   ((M2 - s - t)*(M2*s*t - m2*(s + t)^2)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {0, 0, 0, 0, 0, 0, 0, (m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/(2*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 
  0, 0, 0, 0, 0, 0, -((m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
     r[7][s, t, M2, m2])/((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t)))), 
  (m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, -((m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t)))), 
  ((4*m2 - s)*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[2][s, m2]), 0, 
  (m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, (4*m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 
  (-3*m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  -((m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((-M2 + s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t)))), 
  -1/2*(m2*(-4*m2*M2 + 5*m2*s + 4*m2*t + s*t)*\[Epsilon]*r[3][t, m2]*
     r[7][s, t, M2, m2])/((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
     r[8][s, t, M2, m2]), 0, 
  -1/2*(m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (s*t*\[Epsilon])/((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  -((m2*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t)))), 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, -(\[Epsilon]/(2*M2 - 2*s - 2*t)), 0, 0, 0, 0, 0, 0, 0, 
  \[Epsilon]/(M2 - s - t), ((-3*M2 + 3*s + 2*t)*\[Epsilon])/
   (2*(M2 - s)*(M2 - s - t)), -(\[Epsilon]/(2*M2 - 2*s - 2*t)), 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (-2*\[Epsilon])/(M2 - s - t), 0, \[Epsilon]/(M2 - s - t), 
  \[Epsilon]/(M2 - s - t), -1/2*(s*(m2 + t)*\[Epsilon])/
    ((-M2 + s + t)*r[1][s, m2]*r[8][s, t, M2, m2]), 0, 
  \[Epsilon]/(2*M2 - 2*s - 2*t), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0}, {0, -1/4*((s + t)*\[Epsilon])/(M2*s*(M2 - t)*(M2 - s - t)), 0, 
  -1/4*((s + t)*\[Epsilon])/(M2*s*(M2 - t)*(M2 - s - t)), 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, ((s + t)*\[Epsilon])/(4*M2*s*(M2 - t)*(M2 - s - t)), 0, 0, 
  0, 0, 0, ((-2*M2^2*s + M2*s*(3*s + t) + (s + t)*(s*t + m2*(s + t)))*
    \[Epsilon])/(4*m2*M2*s*(M2 - t)*(M2 - s - t)*(s + t)), 
  ((2*M2^2*s - M2*s*(3*s + t) - (s + t)*(s*t + 2*m2*(s + t)))*\[Epsilon])/
   (4*m2*M2*s*(M2 - t)*(M2 - s - t)*(s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, ((-2*M2 + s + t)*\[Epsilon])/(2*m2*M2*(M2 - t)*(M2 - s - t)*
    r[1][s, m2]*r[2][s, m2]), 0, 
  -1/4*((s + t)*\[Epsilon])/(M2*s*(M2 - t)*(M2 - s - t)), 
  ((s + t)*\[Epsilon])/(2*M2*s*(M2 - t)*(M2 - s - t)), 0, 0, 0, 0, 0, 0, 0, 
  0, 0, ((2*M2^2 + (s + t)*(m2 + 2*t) - M2*(3*s + 5*t))*\[Epsilon])/
   (4*M2*(M2 - t)*(M2 - s - t)*r[1][s, m2]*r[8][s, t, M2, m2]), 
  ((2*M2^2 + 2*(2*m2 + t)*(s + t) - M2*(3*s + 5*t))*\[Epsilon])/
   (2*m2*(-2*m2 + M2)*(M2 - t)*(M2 - s - t)*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2]), ((s + t)*\[Epsilon])/(4*M2*s*(M2 - t)*(M2 - s - t)), 
  0, 0, ((-2*M2^2*s + M2*s*(3*s + t) + (s + t)*(s*t + 2*m2*(s + t)))*
    \[Epsilon])/(8*m2*M2*s*(M2 - t)*(M2 - s - t)*(s + t)), 
  ((2*M2^2*s - M2*s*(3*s + t) + (s + t)*(6*m2*s + 4*m2*t - s*t))*\[Epsilon])/
   (4*m2*M2*s*(M2 - t)*(M2 - s - t)*(s + t)), 0, 
  ((2*M2^2 + 2*(2*m2 + t)*(s + t) - M2*(3*s + 5*t))*\[Epsilon])/
   (4*m2*(-2*m2 + M2)*(M2 - t)*(M2 - s - t)*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2]), -1/2*((s + t)*\[Epsilon])/
    (M2*s*(M2 - t)*(M2 - s - t)), 0, 0, 0, 0, 
  (-2*M2^3*(1 + 2*\[Epsilon]) + M2^2*(4*m2 + s + 3*t + 4*s*\[Epsilon] + 
      8*t*\[Epsilon]) + 2*m2*(s + t)*(t + 2*(m2 + t)*\[Epsilon]) - 
    M2*(t*(s + t)*(1 + 6*\[Epsilon]) + 2*m2*(s + 3*s*\[Epsilon] + 
        3*t*(1 + \[Epsilon]))))/(4*M2*(-2*m2 + M2)*(M2 - t)*(M2 - s - t)), 
  (-2*M2^2*s + M2*s*(3*s + t) + (s + t)*(s*t - 4*m2*(s + t)))/
   (4*M2*(M2 - t)*(M2 - s - t)), 
  -1/2*(m2*(2*M2^2 + 2*(2*m2 + t)*(s + t) - M2*(3*s + 5*t))*\[Epsilon])/
    ((-2*m2 + M2)*(M2 - t)*(M2 - s - t)), ((s + t)*\[Epsilon])/
   (2*M2*s*(M2 - t)*(M2 - s - t)), 0, 0, 0, 0}, 
 {0, (\[Epsilon]*((s + t)*(16*m2^2*M2^5*(8*m2 - s)*t + 
       m2*s*(s*t - 4*m2*(s + t))^2*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)) + 
       4*m2*M2^4*(8*m2^3*s - 2*s^2*t^2 + 2*m2*s*t*(5*s + 14*t) - 
         m2^2*(s^2 + 96*s*t + 80*t^2)) + M2^3*(-80*m2^4*s*(s - t) - s^3*t^3 + 
         2*m2*s^2*t^2*(7*s + 12*t) - 3*m2^2*s*t*(11*s^2 + 80*s*t + 48*t^2) + 
         8*m2^3*(s^3 + 52*s^2*t + 92*s*t^2 + 32*t^3)) + 
       M2*s*(-(s^3*t^4) - 48*m2^5*s*(s + t) + 3*m2*s^2*t^3*(3*s + 4*t) - 
         m2^2*s*t^2*(27*s^2 + 56*s*t + 48*t^2) + 
         m2^3*t*(31*s^3 + 8*s^2*t + 16*s*t^2 + 64*t^3) + 
         4*m2^4*(-3*s^3 + 36*s^2*t + 100*s*t^2 + 64*t^3)) + 
       M2^2*(32*m2^5*s^2 + s^3*t^3*(s + t) + 4*m2^4*s*(15*s^2 - 44*s*t - 
           76*t^2) - 2*m2*s^2*t^2*(3*s^2 + 17*s*t + 6*t^2) + 
         m2^2*s*t*(9*s^3 + 153*s^2*t + 224*s*t^2 + 48*t^3) - 
         4*m2^3*(s^4 + 48*s^3*t + 110*s^2*t^2 + 104*s*t^3 + 16*t^4))) + 
     (4*m2*M2^6*s*(m2*(s - 4*t) - 3*s*t) - 2*m2*s*(s + t)*
        (s*t - 4*m2*(s + t))^2*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)) - 
       M2^5*(3*s^3*t^2 - m2*s^2*t*(41*s + 48*t) + 
         16*m2^3*(2*s^2 + 7*s*t + 4*t^2) + 2*m2^2*s*(9*s^2 - 78*s*t + 
           16*t^2)) + 2*M2^4*s*(s^2*t^2*(3*s + 5*t) - 
         2*m2*s*t*(11*s^2 + 20*s*t + 24*t^2) + m2^3*(78*s^2 + 68*s*t + 
           64*t^2) + m2^2*(13*s^3 - 182*s^2*t - 64*s*t^2 + 112*t^3)) - 
       M2*s*(s^3*t^4*(s + t) - 64*m2^5*s*(s + t)^2 + m2^2*s*t^2*(14*s + 3*t)*
          (3*s + 4*t)^2 - m2*s^2*t^3*(21*s^2 + 38*s*t + 12*t^2) - 
         2*m2^3*t*(137*s^4 + 576*s^3*t + 804*s^2*t^2 + 400*s*t^3 + 32*t^4) + 
         8*m2^4*(21*s^4 + 133*s^3*t + 278*s^2*t^2 + 246*s*t^3 + 80*t^4)) + 
       M2^3*(-(s^3*t^2*(3*s^2 + 11*s*t + 11*t^2)) - 
         16*m2^4*s*(10*s^2 + 23*s*t + 12*t^2) + m2*s^2*t*(15*s^3 + 32*s^2*t + 
           107*s*t^2 + 108*t^3) + m2^2*s*(-12*s^4 + 343*s^3*t + 32*s^2*t^2 - 
           472*s*t^3 - 336*t^4) + m2^3*(-226*s^4 + 92*s^3*t + 1136*s^2*t^2 + 
           880*s*t^3 + 320*t^4)) + 2*M2^2*(s^3*t^3*(2*s^2 + 3*s*t + 2*t^2) + 
         m2*s^2*t^2*(3*s^3 - 40*s^2*t - 56*s*t^2 - 24*t^3) + 
         4*m2^4*s*(39*s^3 + 181*s^2*t + 228*s*t^2 + 92*t^3) + 
         m2^2*s*t*(-57*s^4 + 87*s^3*t + 395*s^2*t^2 + 304*s*t^3 + 96*t^4) + 
         2*m2^3*(26*s^5 - 109*s^4*t - 500*s^3*t^2 - 580*s^2*t^3 - 256*s*t^4 - 
           64*t^5)))*\[Epsilon]))/(4*M2*s*(M2^2 + m2*s - M2*s)*(M2 - s - t)*
    (m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 0, 
  (\[Epsilon]*(-(m2*(s + t)*(4*m2*M2^3*s*(-8*m2 + s)*t + 
        m2*(s + t)^2*(s*t - 4*m2*(s + t))^2 + 
        M2^2*(s^3*t^2 + 32*m2^3*(s + t)^2 - 4*m2*s^2*t*(s + 4*t) - 
          4*m2^2*s*(s^2 - 10*s*t - 11*t^2)) - 
        M2*(s^3*t^3 - 4*m2^2*s^2*(s + t)^2 + 48*m2^3*(s + t)^3 + 
          m2*s^2*t*(s^2 - 6*s*t - 7*t^2)))) + 
     (2*m2*M2^4*s^2*(8*m2 + s)*t + m2*(s + t)^2*(s*t - 4*m2*(s + t))^2*
        (s*t + 2*m2*(s + t)) + M2^3*s*(s^3*t^2 - 2*m2*s^2*t*(s + t) + 
         2*m2^2*s*(s^2 - 18*s*t + 5*t^2) - 16*m2^3*(s^2 + 10*s*t + 9*t^2)) + 
       M2*(s^4*t^4 + 8*m2^3*s*(3*s - 14*t)*(s + t)^3 - 192*m2^4*(s + t)^4 + 
         2*m2^2*s^2*t*(s + t)^2*(s + 48*t) - 2*m2*s^3*t^2*
          (s^2 + 10*s*t + 9*t^2)) + M2^2*(-2*s^4*t^3 + 128*m2^4*(s + t)^3 + 
         8*m2^3*s*(s + t)^2*(s + 35*t) + m2*s^3*t*(s^2 - 4*s*t + 17*t^2) - 
         4*m2^2*s^2*(s^3 - s^2*t + 25*s*t^2 + 27*t^3)))*\[Epsilon]))/
   (4*m2*M2*s*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (M2*s*t - m2*(s + t)^2)*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
     (s*t - 4*m2*(s + t))^2)), 0, 0, 0, 
  ((M2^5*s*(3*m2*s - 44*m2*t - 3*s*t) - 2*m2*s*(s + t)*
      (-(s^2*t^3) + 4*m2^3*s*(s + t) + 2*m2*s*t^2*(3*s + 4*t) - 
       m2^2*t*(3*s + 4*t)^2) - 2*M2^4*(s^2*t*(-3*s + t) + 
       m2*s*(3*s^2 - 44*s*t - 46*t^2) + 2*m2^2*(8*s^2 + 21*s*t + 12*t^2)) + 
     M2*s*(s^2*t^3*(s + t) - m2*s*t^2*(23*s^2 + 32*s*t + 8*t^2) + 
       2*m2^3*(3*s^3 - 5*s^2*t - 22*s*t^2 - 16*t^3) + 
       m2^2*t*(16*s^3 + 115*s^2*t + 120*s*t^2 + 16*t^3)) + 
     M2^3*(-3*s^2*t*(s^2 + s*t - 3*t^2) + m2*s*(3*s^3 - 76*s^2*t - 
         127*s*t^2 - 64*t^3) + m2^2*(57*s^3 + 278*s^2*t + 332*s*t^2 + 
         112*t^3)) + 2*M2^2*(s^2*t^2*(s^2 - 2*s*t - 2*t^2) + 
       2*m2^3*s*(2*s^2 - s*t - 2*t^2) + m2*s*t*(13*s^3 + 48*s^2*t + 
         42*s*t^2 + 16*t^3) - m2^2*(14*s^4 + 88*s^3*t + 207*s^2*t^2 + 
         136*s*t^3 + 32*t^4)))*\[Epsilon]^2)/(2*M2*s*(M2^2 + m2*s - M2*s)*
    (M2 - s - t)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
  -(((M2^4*s*(m2*(s - 20*t) - s*t) - 2*M2^3*(s^2*t*(-s + t) + 
        m2*s*(s^2 - 20*s*t - 22*t^2) + 2*m2^2*(3*s^2 + 7*s*t + 4*t^2)) + 
      s*t*(4*m2^3*s*(s + t) + s^2*t^2*(s + t) - 
        m2*s*t*(11*s^2 + 18*s*t + 8*t^2) + m2^2*(10*s^3 + 51*s^2*t + 
          56*s*t^2 + 16*t^3)) + M2^2*(s^2*t*(-s^2 + s*t + 5*t^2) + 
        m2*s*(s^3 - 32*s^2*t - 65*s*t^2 - 32*t^3) + 
        m2^2*(21*s^3 + 100*s^2*t + 132*s*t^2 + 48*t^3)) + 
      2*M2*(2*m2^3*s^2*(s + t) - s^2*t^3*(2*s + t) + 
        m2*s*t*(5*s^3 + 22*s^2*t + 24*s*t^2 + 8*t^3) - 
        m2^2*(5*s^4 + 36*s^3*t + 84*s^2*t^2 + 64*s*t^3 + 16*t^4)))*
     \[Epsilon]^2)/(s*(-M2^2 - m2*s + M2*s)*(-M2 + s + t)*
     (m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*
     (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2))), 
  ((2*M2^3*s*(-12*m2 + s)*t + s^3*t^3 - m2*s^2*t^2*(19*s + 12*t) + 
     2*m2^2*s*t*(13*s^2 + 52*s*t + 24*t^2) - 
     8*m2^3*(s^3 + 5*s^2*t + 14*s*t^2 + 8*t^3) + 
     M2^2*(-(s^2*t*(s + 10*t)) - 8*m2^2*(s^2 - 9*s*t - 4*t^2) + 
       m2*s*(s^2 + 18*s*t + 32*t^2)) + 2*M2*(4*s^3*t^2 + 16*m2^3*(s + t)^2 - 
       m2*s^2*t*(3*s + 7*t) - m2^2*s*(s^2 + 36*s*t + 40*t^2)))*\[Epsilon]^2)/
   (m2*(M2^2 + m2*s - M2*s)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
    r[1][s, m2]*r[2][s, m2]), 
  -1/4*((-(m2*t*(s + t)^2*(s*t - 4*m2*(s + t))^2*(m2^2*s + s*t^2 - 
         2*m2*t*(s + 2*t))) + 16*m2^2*M2^5*s*t*(-(s*t) + 2*m2*(s + 4*t)) - 
      8*m2*M2^4*(s^3*t^3 - m2*s^2*t^2*(7*s + 17*t) + 
        m2^2*s*t*(7*s^2 + 38*s*t + 64*t^2) + 4*m2^3*(s^3 + 12*s^2*t + 
          21*s*t^2 + 4*t^3)) + M2^3*(-(s^4*t^4) + 2*m2*s^3*t^3*(5*s + 17*t) - 
        m2^2*s^2*t^2*(39*s^2 + 216*s*t + 316*t^2) + 
        64*m2^5*(3*s^3 + 14*s^2*t + 17*s*t^2 + 6*t^3) + 
        2*m2^3*s*t*(s^3 - 63*s^2*t + 292*s*t^2 + 384*t^3) + 
        4*m2^4*(13*s^4 + 218*s^3*t + 585*s^2*t^2 + 412*s*t^3 + 32*t^4)) + 
      M2*(-(s^4*t^6) + 128*m2^6*(s + t)^4 + 2*m2*s^3*t^4*
         (s^2 + 10*s*t + 10*t^2) + 16*m2^5*(s + t)^3*(7*s^2 + 52*s*t + 
          36*t^2) + m2^2*s^2*t^3*(14*s^3 - 77*s^2*t - 222*s*t^2 - 132*t^3) - 
        4*m2^4*t*(s + t)^2*(11*s^3 + 64*s^2*t + 112*s*t^2 + 80*t^3) + 
        2*m2^3*s*t^2*(-42*s^4 - 27*s^3*t + 241*s^2*t^2 + 402*s*t^3 + 
          176*t^4)) - M2^2*(-2*s^4*t^5 + 128*m2^6*(s + t)^3 - 
        12*m2^2*s^2*t^3*(3*s^2 + 25*s*t + 25*t^2) + 
        m2*s^3*t^3*(s^2 + 20*s*t + 45*t^2) + 16*m2^5*(s + t)^2*
         (19*s^2 + 95*s*t + 60*t^2) + m2^3*s*t*(-21*s^4 - 390*s^3*t - 
          237*s^2*t^2 + 788*s*t^3 + 672*t^4) + 
        4*m2^4*(5*s^5 + 107*s^4*t + 363*s^3*t^2 + 381*s^2*t^3 + 56*s*t^4 - 
          64*t^5)))*\[Epsilon]^2)/(m2*M2*(M2 - s - t)*
     (m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*(4*m2*M2 + s*t - 
      4*m2*(s + t))*(M2*s*t - m2*(s + t)^2)*
     (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 0, 
  ((2*M2^2*s - M2*s*(s + 3*t) + (s + t)*(s*t - 4*m2*(s + t)))*\[Epsilon]^2)/
   (M2*s*(M2 - s - t)*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
     (s*t - 4*m2*(s + t))^2)), 
  -(((M2^2*(8*m2 + s) + t*(s*t - 4*m2*(s + t)) - 2*M2*(s*t + 2*m2*(3*s + t)))*
     \[Epsilon]^2)/(m2*M2*(M2 - s - t)*(M2^2*s^2 - 
      2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2))), 
  ((2*M2^3*(16*m2 - s)*s*t + s^2*t^3*(-s + t) - 16*m2^2*(s - t)*t*(s + t)^2 - 
     64*m2^3*(s + t)^3 + 4*m2*s*t^2*(3*s^2 + s*t - 2*t^2) + 
     2*M2*(s^2*(s - 2*t)*t^2 + 96*m2^2*s*t*(s + t) + 64*m2^3*(s + t)^2 - 
       4*m2*s*t*(s^2 + 7*s*t - 2*t^2)) - 
     M2^2*(s^2*(s - 13*t)*t - 4*m2*s*(s^2 - 3*s*t - 12*t^2) + 
       32*m2^2*(s^2 + 6*s*t + t^2)))*\[Epsilon]^2)/
   (m2*(4*m2*M2 + s*t - 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
    r[5][M2, m2]*r[6][M2, m2]), 
  (\[Epsilon]*(m2*(s + t)*(-16*m2^2*M2^4*(8*m2 - s)*s*t^2 + 
       m2*(s + t)^2*(s*t - 4*m2*(s + t))^2*(m2^2*s + s*t^2 - 
         2*m2*t*(s + 2*t)) + 4*m2*M2^3*t*(2*s^3*t^2 - 
         2*m2*s^2*t*(3*s + 14*t) + 8*m2^3*(3*s^2 + 8*s*t + 4*t^2) + 
         m2^2*s*(-3*s^2 + 56*s*t + 76*t^2)) + 
       M2^2*(s^4*t^4 + 32*m2^5*s*(s + t)^2 - 6*m2*s^3*t^3*(s + 4*t) + 
         m2^2*s^2*t^2*(s^2 + 112*s*t + 136*t^2) + 4*m2^3*s*t*
          (5*s^3 - 4*s^2*t - 42*s*t^2 - 36*t^3) - 
         4*m2^4*(s^4 + 54*s^3*t + 197*s^2*t^2 + 224*s*t^3 + 80*t^4)) - 
       M2*(s^4*t^5 + 48*m2^5*s*(s + t)^3 + m2*s^3*t^3*(s^2 - 8*s*t - 
           11*t^2) + m2^2*s^2*t^2*(-6*s^3 - 3*s^2*t + 26*s*t^2 + 24*t^3) - 
         4*m2^4*(s + t)^2*(s^3 + 40*s^2*t + 104*s*t^2 + 64*t^3) + 
         m2^3*s*t*(9*s^4 + 106*s^3*t + 273*s^2*t^2 + 256*s*t^3 + 80*t^4))) + 
     2*(4*m2^2*M2^5*s^2*t*(4*m2*(s - 6*t) - 3*s*t) + 
       m2*(s + t)^2*(s*t - 4*m2*(s + t))^2*(s^2*t^3 + m2^3*s*(s + t) - 
         m2*s*t^2*(s + 3*t) - m2^2*t*(s^2 + 6*s*t + 4*t^2)) + 
       m2*M2^4*s*(30*m2*s^3*t^2 - 11*s^3*t^3 + m2^2*s*t*(-19*s^2 + 344*s*t + 
           212*t^2) - 8*m2^3*(2*s^3 + 9*s^2*t + 2*s*t^2 - 12*t^3)) + 
       M2^3*s*(-2*s^4*t^4 + m2*s^3*t^3*(11*s + 27*t) + 
         m2^2*s^2*t^2*(-11*s^2 + 120*s*t - 51*t^2) - 
         m2^3*s*t*(7*s^3 + 445*s^2*t + 606*s*t^2 + 12*t^3) + 
         8*m2^5*(17*s^3 + 66*s^2*t + 73*s*t^2 + 24*t^3) + 
         m2^4*(21*s^4 - 2*s^3*t - 367*s^2*t^2 - 688*s*t^3 - 400*t^4)) + 
       M2*(-2*s^5*t^6 + 64*m2^6*s*(s + t)^4 - 2*m2*s^4*t^4*
          (s^2 - 9*s*t - 12*t^2) + 4*m2^5*(s + t)^3*(17*s^3 + 78*s^2*t + 
           80*s*t^2 + 16*t^3) - m2^2*s^3*t^3*(5*s^3 + 82*s^2*t + 181*s*t^2 + 
           106*t^3) - m2^4*s*t*(s + t)^2*(145*s^3 + 570*s^2*t + 576*s*t^2 + 
           192*t^3) + 2*m2^3*s^2*t^2*(42*s^4 + 203*s^3*t + 377*s^2*t^2 + 
           322*s*t^3 + 106*t^4)) - M2^2*s*(-4*s^4*t^5 + 64*m2^6*(s + t)^3 - 
         m2*s^3*t^3*(s^2 + 5*s*t - 41*t^2) + 4*m2^5*(s + t)^2*
          (53*s^2 + 167*s*t + 96*t^2) + 2*m2^2*s^2*t^2*(3*s^3 + 65*s^2*t + 
           15*s*t^2 - 76*t^3) + m2^3*s*t*(-9*s^4 - 101*s^3*t - 47*s^2*t^2 + 
           360*s*t^3 + 340*t^4) + 4*m2^4*(s^5 - 58*s^4*t - 320*s^3*t^2 - 
           567*s^2*t^3 - 438*s*t^4 - 132*t^5)))*\[Epsilon]))/
   (4*m2*M2*s*(M2 - s - t)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*
    (4*m2*M2 + s*t - 4*m2*(s + t))*(M2*s*t - m2*(s + t)^2)*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
  -(((M2^3*s*(m2*(s - 12*t) + s*t) + (s + t)*(-(s^2*t^3) + 4*m2^3*s*(s + t) + 
        2*m2*s*t^2*(3*s + 4*t) - m2^2*t*(3*s + 4*t)^2) - 
      2*M2^2*(3*s^2*t^2 - 8*m2*s*t*(s + 2*t) + 
        m2^2*(5*s^2 + 14*s*t + 8*t^2)) + M2*(s^2*t^2*(5*s + 6*t) - 
        m2*s*t*(10*s^2 + 39*s*t + 32*t^2) + m2^2*(5*s^3 + 43*s^2*t + 
          68*s*t^2 + 32*t^3)))*\[Epsilon]^2)/(M2*s*(M2 - s - t)*
     (m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*
     (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2))), 
  -1/2*((8*m2^2*M2^5*s^2*t*(m2*(s - 28*t) + 4*s*t) + 
      m2*(s + t)^2*(-(s*t) + 4*m2*(s + t))^3*(m2^2*s + s*t^2 - 
        2*m2*t*(s + 2*t)) - 2*m2*M2^4*s*(-8*s^3*t^3 + 
        m2*s^2*t^2*(23*s + 122*t) + m2^2*s*t*(13*s^2 - 196*s*t - 436*t^2) + 
        4*m2^3*(s^3 - 12*s^2*t + 5*s*t^2 + 20*t^3)) + 
      M2*(2*s^5*t^6 - 128*m2^6*s*(s + t)^4 + m2*s^4*t^4*
         (2*s^2 - 23*s*t - 29*t^2) + 16*m2^5*(s + t)^3*(4*s^3 + 45*s^2*t + 
          98*s*t^2 + 56*t^3) + 2*m2^2*s^3*t^3*(-14*s^3 + 15*s^2*t + 
          93*s*t^2 + 65*t^3) - 8*m2^4*s*t*(s + t)^2*(19*s^3 + 100*s^2*t + 
          158*s*t^2 + 68*t^3) + m2^3*s^2*t^2*(114*s^4 + 359*s^3*t + 
          295*s^2*t^2 - 54*s*t^3 - 104*t^4)) + 
      M2^3*(2*s^5*t^4 - m2*s^4*t^3*(11*s + 63*t) + 2*m2^2*s^3*t^2*
         (3*s^2 + 135*s*t + 265*t^2) + m2^3*s^2*t*(23*s^3 - 67*s^2*t - 
          1282*s*t^2 - 1360*t^3) + 16*m2^5*(7*s^4 + 40*s^3*t + 87*s^2*t^2 + 
          78*s*t^3 + 24*t^4) + 4*m2^4*s*(s^4 - 84*s^3*t - 111*s^2*t^2 + 
          34*s*t^3 + 80*t^4)) + M2^2*(-4*s^5*t^5 + 64*m2^6*s*(s + t)^3 + 
        m2*s^4*t^3*(-s^2 + 28*s*t + 77*t^2) + 2*m2^2*s^3*t^2*
         (3*s^3 - 16*s^2*t - 216*s*t^2 - 232*t^3) - 16*m2^5*(s + t)^2*
         (11*s^3 + 68*s^2*t + 128*s*t^2 + 64*t^3) + 
        m2^3*s^2*t*(-9*s^4 - 204*s^3*t + 239*s^2*t^2 + 1312*s*t^3 + 
          912*t^4) + 4*m2^4*s*(s^5 + 106*s^4*t + 361*s^3*t^2 + 480*s^2*t^3 + 
          256*s*t^4 + 32*t^5)))*\[Epsilon]^2)/(m2*M2*s*(M2 - s - t)*
     (m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*(4*m2*M2 + s*t - 
      4*m2*(s + t))*(M2*s*t - m2*(s + t)^2)*
     (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 0, 
  0, 0, (\[Epsilon]*(m2*(s + t)^3*(s*t - 4*m2*(s + t))^2*(s*t + m2*(s + t))*
      (1 + 2*\[Epsilon]) - 2*M2^5*s^3*t*(m2*(12 - 8*\[Epsilon]) + 
       s*\[Epsilon]) + 2*M2^4*s^2*(s^2*t^2*(-3 + 7*\[Epsilon]) + 
       m2*s*(2*t*(13*s + 17*t) + (s^2 - 11*s*t - 44*t^2)*\[Epsilon]) - 
       4*m2^2*(t^2*(5 - 16*\[Epsilon]) + s^2*(-3 + 2*\[Epsilon]) + 
         2*s*t*(-7 + 9*\[Epsilon]))) - M2*(s + t)*(-(s*t) + 4*m2*(s + t))*
      (12*m2^3*(s + t)^3 - s^3*t^3*(1 + 10*\[Epsilon]) - 
       m2^2*s*(s + t)^2*(t*(5 + 12*\[Epsilon]) + s*(-19 + 18*\[Epsilon])) - 
       m2*s^2*t*(s + t)*(s*(-6 + 4*\[Epsilon]) - t*(7 + 48*\[Epsilon]))) + 
     M2^2*(32*m2^4*(s + t)^4 - 4*m2^3*s*(s + t)^3*(t*(17 - 26*\[Epsilon]) + 
         7*s*(-5 + 6*\[Epsilon])) + 2*s^4*t^3*(s*(-3 + 10*\[Epsilon]) + 
         t*(-2 + 15*\[Epsilon])) + m2*s^3*t*(s + t)*
        (2*t^2*(7 - 118*\[Epsilon]) + s^2*(-7 + 2*\[Epsilon]) + 
         s*t*(-13 + 44*\[Epsilon])) - 4*m2^2*s^2*(s + t)^2*
        (s^2*(-7 + 2*\[Epsilon]) - 7*t^2*(1 + 16*\[Epsilon]) + 
         s*t*(-39 + 68*\[Epsilon]))) + 
     M2^3*s*(s^3*t^2*(t*(11 - 32*\[Epsilon]) + s*(7 - 10*\[Epsilon])) + 
       16*m2^3*(s + t)^2*(t*(2 - 9*\[Epsilon]) + s*(-4 + 7*\[Epsilon])) + 
       2*m2^2*s*(s + t)*(3*t^2*(8 - 69*\[Epsilon]) + 
         s^2*(-26 + 5*\[Epsilon]) + 10*s*t*(-13 + 19*\[Epsilon])) + 
       2*m2*s^2*t*(s^2*(-11 + 9*\[Epsilon]) + 2*s*t*(-17 + 15*\[Epsilon]) + 
         t^2*(-35 + 109*\[Epsilon])))))/(4*m2*M2*s*(M2 - s - t)*(s + t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))*(M2*s*t - m2*(s + t)^2)*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
  -1/4*(\[Epsilon]*(-2*M2^5*s^3*t*(m2*(12 - 8*\[Epsilon]) + s*\[Epsilon]) + 
      m2*(s + t)^3*(s*t - 4*m2*(s + t))^2*(s*t*(1 - 2*\[Epsilon]) + 
        2*m2*(s + t)*(1 + 2*\[Epsilon])) + 2*M2^4*s^2*
       (s^2*t^2*(-3 + 7*\[Epsilon]) + m2*s*(2*t*(13*s + 17*t) + 
          (s^2 - 4*s*t - 37*t^2)*\[Epsilon]) - 
        4*m2^2*(t^2*(5 - 2*\[Epsilon]) + s^2*(-3 + 2*\[Epsilon]) + 
          2*s*t*(-7 + 16*\[Epsilon]))) - M2*(s + t)*(-(s*t) + 4*m2*(s + t))*
       (24*m2^3*(s + t)^3 - s^3*t^3*(1 + 6*\[Epsilon]) - 
        2*m2^2*s*(s + t)^2*(t + 32*t*\[Epsilon] + s*(-9 + 14*\[Epsilon])) + 
        2*m2*s^2*t*(s + t)*(s*(3 + 2*\[Epsilon]) + t*(3 + 19*\[Epsilon]))) - 
      M2^3*s*(-32*m2^3*(s + t)^2*(-(t*\[Epsilon]) + s*(-2 + 7*\[Epsilon])) + 
        2*m2*s^2*t*(t^2*(35 - 73*\[Epsilon]) - s^2*(-11 + \[Epsilon]) + 
          2*s*t*(17 + 7*\[Epsilon])) + s^3*t^2*(s*(-7 + 6*\[Epsilon]) + 
          t*(-11 + 28*\[Epsilon])) + 4*m2^2*s*(s + t)*
         (2*s*t*(32 - 65*\[Epsilon]) + s^2*(13 + \[Epsilon]) + 
          t^2*(-13 + 37*\[Epsilon]))) + M2^2*(64*m2^4*(s + t)^4 + 
        2*s^4*t^3*(s*(-3 + 6*\[Epsilon]) + t*(-2 + 11*\[Epsilon])) - 
        8*m2^3*s*(s + t)^3*(t*(3 + 22*\[Epsilon]) + 
          s*(-17 + 42*\[Epsilon])) + 4*m2^2*s^2*(s + t)^2*
         (s*t*(38 - 56*\[Epsilon]) + s^2*(7 + 2*\[Epsilon]) + 
          t^2*(3 + 70*\[Epsilon])) - m2*s^3*t*(s + t)*
         (6*s*t*(2 - 13*\[Epsilon]) + s^2*(7 + 2*\[Epsilon]) + 
          t^2*(-15 + 148*\[Epsilon])))))/(m2*M2*s*(M2 - s - t)*(s + t)*
     (4*m2*M2 + s*t - 4*m2*(s + t))*(M2*s*t - m2*(s + t)^2)*
     (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
  -(((2*M2^3*s*(-16*m2 + s)*t + s^2*(s - t)*t^3 + 16*m2^2*(s - t)*t*
       (s + t)^2 + 64*m2^3*(s + t)^3 - 4*m2*s*t^2*(3*s^2 + s*t - 2*t^2) - 
      2*M2*(s^2*(s - 2*t)*t^2 + 96*m2^2*s*t*(s + t) + 64*m2^3*(s + t)^2 - 
        4*m2*s*t*(s^2 + 7*s*t - 2*t^2)) + 
      M2^2*(s^2*(s - 13*t)*t - 4*m2*s*(s^2 - 3*s*t - 12*t^2) + 
        32*m2^2*(s^2 + 6*s*t + t^2)))*\[Epsilon]^2)/
    (m2*(4*m2*M2 + s*t - 4*m2*(s + t))*(M2*s*t - m2*(s + t)^2)*
     (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
     r[5][M2, m2]*r[6][M2, m2])), 0, 0, 
  (-4*(-4*m2 + M2)*(M2^2*(8*m2 - s)*s - 16*m2^2*(s + t)^2 + 
     8*m2*s*(s + t)^2 - s^2*t*(2*s + t) + 4*M2*s*(s*t - 2*m2*(s + 2*t)))*
    \[Epsilon]^2)/(m2^2*(M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
    r[1][s, m2]*r[2][s, m2]*r[5][M2, m2]*r[6][M2, m2]), 0, 
  ((s^2*t^2*(8*s + 7*t) + M2^2*s*(m2*(s - 20*t) + s*t) - 
     m2*s*t*(16*s^2 + 49*s*t + 32*t^2) + 4*m2^2*(2*s^3 + 7*s^2*t + 9*s*t^2 + 
       4*t^3) - 4*M2*(2*s^2*t^2 - m2*s*t*(8*s + 11*t) + 
       m2^2*(3*s^2 + 7*s*t + 4*t^2)))*\[Epsilon]^2)/
   (2*s*(-M2 + s + t)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 0, 0, 
  0, (2*(M2^3*s*(-12*m2 + s) - 2*M2^2*(3*s^2*t + 8*m2^2*(s + t) - 
       4*m2*s*(3*s + 4*t)) + (s + t)*(8*m2*s*t^2 - s^2*t^2 + 
       16*m2^2*(s^2 - t^2)) + M2*(s^2*t*(5*s + 6*t) + 
       16*m2^2*(s^2 + 3*s*t + 2*t^2) - 4*m2*s*(5*s^2 + 10*s*t + 8*t^2)))*
    \[Epsilon]^2)/(m2*s*(-M2 + s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
    r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 
  (-2*(2*M2^2*s - M2*s*(s + 3*t) + (s + t)*(s*t - 4*m2*(s + t)))*
    \[Epsilon]^2)/(M2*s*(M2 - s - t)*(M2^2*s^2 - 
     2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
  -1/2*(\[Epsilon]*((s + t)*(s*t - 4*m2*(s + t))^2*(1 + 2*\[Epsilon]) + 
      2*M2^3*s*(-(s*\[Epsilon]) + m2*(4 + 8*\[Epsilon])) - 
      M2*(-(s*t) + 4*m2*(s + t))*(4*m2*(s + t)*(1 + 4*\[Epsilon]) - 
        s*(s + 2*s*\[Epsilon] + t*(3 + 8*\[Epsilon]))) - 
      2*M2^2*s*(-(s*t*(1 + 4*\[Epsilon])) + 2*m2*(s*(3 + 2*\[Epsilon]) + 
          t*(5 + 14*\[Epsilon])))))/(m2*M2*(M2 - s - t)*
     (4*m2*M2 + s*t - 4*m2*(s + t))*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
      (s*t - 4*m2*(s + t))^2)*r[1][s, m2]*r[2][s, m2]), 
  -(((M2^3*s*(12*m2 + s) + 8*m2*M2^2*(2*m2 - 3*s)*(s + t) + 
      (s + t)*(s^2*t^2 - 8*m2*s*t*(2*s + t) + 
        16*m2^2*(3*s^2 + 4*s*t + t^2)) - 
      M2*(s^2*t*(s + 2*t) + 16*m2^2*(3*s^2 + 5*s*t + 2*t^2) - 
        4*m2*s*(s^2 + 8*s*t + 4*t^2)))*\[Epsilon]^2)/
    (m2*s*(-M2 + s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))*
     (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
     r[5][M2, m2]*r[6][M2, m2])), 
  (\[Epsilon]*((M2 - s)*(s + t)*(4*m2*M2^2*(8*m2 - s) + 
       (s*t - 4*m2*(s + t))^2 - M2*(12*m2 - s)*(-(s*t) + 4*m2*(s + t))) + 
     2*(M2^4*(8*m2 - 3*s)*s + s*(s + t)*(s*t - 4*m2*(s + t))^2 + 
       M2^3*s*(3*s*(s + 4*t) - 4*m2*(s + 9*t)) - 
       M2^2*(32*m2^2*(s + t)^2 + s^2*t*(11*s + 12*t) - 
         8*m2*s*(s^2 + 5*s*t + 7*t^2)) + M2*(16*m2^2*(s + t)^2*(s + 3*t) + 
         3*s^2*t*(s^2 + s*t + t^2) - 4*m2*s*(3*s^3 + 7*s^2*t + 10*s*t^2 + 
           6*t^3)))*\[Epsilon]))/(4*M2*(M2 - s)*s*(M2 - s - t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
     (s*t - 4*m2*(s + t))^2)), 
  -1/2*(\[Epsilon]*((s + t)*(4*m2*M2^2*(8*m2 - s) + (s*t - 4*m2*(s + t))^2 - 
        M2*(12*m2 - s)*(-(s*t) + 4*m2*(s + t))) + 
      2*(M2^3*s*(-8*m2 + s) + 4*M2^2*s*(3*m2*s + 5*m2*t - s*t) + 
        M2*s*(3*s + 2*t)*(s*t - 4*m2*(s + t)) + 
        (s + t)*(s*t - 4*m2*(s + t))^2)*\[Epsilon]))/
    (M2*s*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
     (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
  ((M2^3*s*(-12*m2 + s) - 2*M2^2*(3*s^2*t + 8*m2^2*(s + t) - 
       4*m2*s*(3*s + 4*t)) + (s + t)*(8*m2*s*t^2 - s^2*t^2 + 
       16*m2^2*(s^2 - t^2)) + M2*(s^2*t*(5*s + 6*t) + 
       16*m2^2*(s^2 + 3*s*t + 2*t^2) - 4*m2*s*(5*s^2 + 10*s*t + 8*t^2)))*
    \[Epsilon]^2)/(m2*s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
    r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 
  (\[Epsilon]*(-((s + t)*(m2 + 2*t)*(s*t - 4*m2*(s + t))^2*
       (m2^2*s + s*t^2 - 2*m2*t*(s + 2*t))*(1 + 2*\[Epsilon])) + 
     8*m2*M2^5*s*t*(-4*m2*(-2 + \[Epsilon]) + s*\[Epsilon]) + 
     2*M2^4*(s^3*t^2*\[Epsilon] - 2*m2*s^2*t*
        (-10*t + (s + 10*t)*\[Epsilon]) + m2^2*s*(-8*t*(12*s + 17*t) + 
         (s^2 + 4*s*t + 112*t^2)*\[Epsilon]) + 
       m2^3*(-4*s^2*(-3 + \[Epsilon]) + 64*t^2*(1 + \[Epsilon]) + 
         16*s*t*(-1 + 6*\[Epsilon]))) + 
     2*M2^3*(-3*s^3*t^3*(-1 + \[Epsilon]) + m2*s^2*t^2*
        (-42*s - 68*t + 9*s*\[Epsilon] + 52*t*\[Epsilon]) + 
       8*m2^4*(-16*t^2 + 2*s*t*(-10 + \[Epsilon]) + 
         s^2*(-4 + 3*\[Epsilon])) + m2^2*s*t*(8*t^2*(35 - 18*\[Epsilon]) + 
         s^2*(95 - 17*\[Epsilon]) - 4*s*t*(-68 + 33*\[Epsilon])) - 
       m2^3*(s^3*(26 + \[Epsilon]) + 32*t^3*(5 + 6*\[Epsilon]) + 
         8*s*t^2*(1 + 50*\[Epsilon]) + 2*s^2*t*(-47 + 68*\[Epsilon]))) + 
     M2^2*(-32*m2^5*s*(s + t) + s^3*t^3*(s*(-7 + 2*\[Epsilon]) + 
         t*(-15 + 8*\[Epsilon])) - 4*m2^4*(-144*t^3 + 
         4*s*t^2*(-75 + 4*\[Epsilon]) + s^3*(-37 + 14*\[Epsilon]) + 
         s^2*t*(-193 + 34*\[Epsilon])) - 2*m2*s^2*t^2*
        (3*s^2*(-7 + 2*\[Epsilon]) + 4*t^2*(-23 + 8*\[Epsilon]) + 
         s*t*(-89 + 52*\[Epsilon])) - 4*m2^3*(s^3*t*(75 - 70*\[Epsilon]) + 
         s^4*(-7 + 2*\[Epsilon]) - 96*t^4*(1 + 2*\[Epsilon]) - 
         4*s^2*t^2*(-37 + 87*\[Epsilon]) - 4*s*t^3*(7 + 118*\[Epsilon])) + 
       m2^2*s*t*(9*s^3*(-7 + 2*\[Epsilon]) - 16*t^3*(37 + 4*\[Epsilon]) + 
         8*s*t^2*(-89 + 9*\[Epsilon]) + s^2*t*(-215 + 136*\[Epsilon]))) + 
     M2*(-(s*t) + 4*m2*(s + t))*(12*m2^4*s*(s + t) + 
       s^2*t^3*(-11*t + s*(-9 + 6*\[Epsilon])) + 
       m2^3*(-32*t^3*(3 + \[Epsilon]) + 7*s^3*(-3 + 2*\[Epsilon]) - 
         4*s*t^2*(43 + 8*\[Epsilon]) + s^2*t*(-97 + 12*\[Epsilon])) + 
       m2*s*t^2*(s^2*(-3 + 2*\[Epsilon]) + 16*t^2*(4 + 3*\[Epsilon]) + 
         3*s*t*(19 + 12*\[Epsilon])) - m2^2*t*(11*s^3*(-3 + 2*\[Epsilon]) + 
         60*s*t^2*(1 + 6*\[Epsilon]) + 16*t^3*(5 + 12*\[Epsilon]) + 
         s^2*t*(-51 + 200*\[Epsilon])))))/(4*M2*(M2 - s - t)*
    (m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
    r[1][s, m2]*r[8][s, t, M2, m2]), 
  -1/2*(\[Epsilon]*(8*m2*M2^5*s*t*(4*m2*(-2 + \[Epsilon]) - s*\[Epsilon]) + 
      2*M2^4*(-(s^3*t^2*\[Epsilon]) + 2*m2*s^2*t*
         (-10*t + (s + 10*t)*\[Epsilon]) + m2^2*s*(8*t*(13*s + 17*t) - 
          (s^2 - 20*s*t + 112*t^2)*\[Epsilon]) + 
        8*m2^3*(2*s*t*(4 - 7*\[Epsilon]) + s^2*(-1 + \[Epsilon]) - 
          8*t^2*(1 + \[Epsilon]))) - 2*M2^3*(-3*s^3*t^3*(-1 + \[Epsilon]) + 
        16*m2^4*(-4*t^2*(4 + \[Epsilon]) - 5*s*t*(3 + 2*\[Epsilon]) + 
          s^2*(-1 + 4*\[Epsilon])) + m2^2*s*t*(8*t^2*(35 - 18*\[Epsilon]) + 
          s^2*(103 + 2*\[Epsilon]) - 4*s*t*(-69 + 8*\[Epsilon])) + 
        m2*s^2*t^2*(7*s*(-6 + \[Epsilon]) + 4*t*(-17 + 13*\[Epsilon])) - 
        2*m2^3*(11*s^3 + 64*s*t^2*(-1 + 6*\[Epsilon]) + 
          16*t^3*(5 + 6*\[Epsilon]) - s^2*t*(163 + 22*\[Epsilon]))) + 
      M2^2*(s^3*t^3*(t*(15 - 8*\[Epsilon]) + s*(7 - 2*\[Epsilon])) + 
        128*m2^5*(s + t)*(s + 2*s*\[Epsilon] + 2*t*\[Epsilon]) + 
        4*m2^3*(4*s^2*t^2*(97 - 129*\[Epsilon]) + 
          8*s*t^3*(9 - 116*\[Epsilon]) + s^3*t*(189 - 2*\[Epsilon]) + 
          s^4*(-7 + 2*\[Epsilon]) - 96*t^4*(1 + 2*\[Epsilon])) + 
        m2^2*s*t*(s^2*t*(135 - 28*\[Epsilon]) - 9*s^3*(-7 + 2*\[Epsilon]) + 
          16*t^3*(37 + 4*\[Epsilon]) + 16*s*t^2*(39 + 25*\[Epsilon])) + 
        16*m2^4*(16*t^3*(-3 + 2*\[Epsilon]) + 2*s^3*(-5 + 3*\[Epsilon]) + 
          s^2*t*(-35 + 26*\[Epsilon]) + s*t^2*(-77 + 32*\[Epsilon])) + 
        2*m2*s^2*t^2*(3*s^2*(-7 + 2*\[Epsilon]) + 
          4*t^2*(-23 + 8*\[Epsilon]) + s*t*(-85 + 46*\[Epsilon]))) + 
      2*(-(s*t) + 4*m2*(s + t))*(-(s^2*t^4*(s + t)*(1 + 2*\[Epsilon])) + 
        2*m2*s*t^3*(4*t*(s + t) + (12*s^2 + 19*s*t + 8*t^2)*\[Epsilon]) + 
        8*m2^4*(s + t)^2*(4*t*\[Epsilon] + s*(-1 + 2*\[Epsilon])) + 
        2*m2^3*t*(s + t)*(s^2*(7 - 6*\[Epsilon]) + 16*t^2*(1 + \[Epsilon]) + 
          2*s*t*(13 + 2*\[Epsilon])) - m2^2*t^2*(16*t^3*(1 + 2*\[Epsilon]) + 
          8*s*t^2*(3 + 16*\[Epsilon]) + s^3*(5 + 26*\[Epsilon]) + 
          s^2*t*(13 + 124*\[Epsilon]))) - 
      M2*(s^3*t^4*(11*t + s*(9 - 6*\[Epsilon])) + 64*m2^5*(s + t)^2*
         (s + 4*s*\[Epsilon] + 8*t*\[Epsilon]) + 2*m2*s^2*t^3*
         (-6*t^2*(9 + 4*\[Epsilon]) + s^2*(-11 + 10*\[Epsilon]) - 
          s*t*(59 + 21*\[Epsilon])) - 4*m2^3*t*(16*t^4*(5 + 12*\[Epsilon]) + 
          s^4*(-63 + 30*\[Epsilon]) + 8*s*t^3*(7 + 123*\[Epsilon]) + 
          s^3*t*(-227 + 360*\[Epsilon]) + 2*s^2*t^2*(-93 + 562*\[Epsilon])) + 
        m2^2*s*t^2*(48*t^3*(7 + 8*\[Epsilon]) + 3*s^3*(-37 + 14*\[Epsilon]) + 
          8*s*t^2*(48 + 149*\[Epsilon]) + s^2*t*(-45 + 806*\[Epsilon])) + 
        16*m2^4*(s + t)*(4*s^3*(-2 + \[Epsilon]) + 56*t^3*\[Epsilon] + 
          s*t^2*(11 + 46*\[Epsilon]) + 4*s^2*(t + 5*t*\[Epsilon])))))/
    (m2*(-2*m2 + M2)*(M2 - s - t)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*
     (4*m2*M2 + s*t - 4*m2*(s + t))*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
      (s*t - 4*m2*(s + t))^2)*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2]), 
  (\[Epsilon]*(-((s + t)*(16*m2^2*M2^3*(8*m2 - s)*t + (s*t - 4*m2*(s + t))^2*
         (m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)) + 4*m2*M2^2*
         (8*m2^3*s - 2*s^2*t^2 + 2*m2*s*t*(3*s + 14*t) - 
          m2^2*(s^2 + 64*s*t + 80*t^2)) + 
        M2*(-(s^3*t^3) - 48*m2^4*s*(s + t) + 6*m2*s^2*t^2*(s + 4*t) - 
          m2^2*s*t*(9*s^2 + 128*s*t + 144*t^2) + 4*m2^3*(s^3 + 44*s^2*t + 
            104*s*t^2 + 64*t^3)))) + 
     2*(4*m2*M2^4*s*(3*m2*s - 52*m2*t + 2*s*t) - 
       (s + t)*(s*t - 4*m2*(s + t))^2*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)) - 
       M2^3*(-2*s^3*t^2 + 7*m2*s^2*t*(s + 20*t) + 
         m2^2*s*(13*s^2 - 548*s*t - 656*t^2) + 8*m2^3*(17*s^2 + 42*s*t + 
           24*t^2)) + 4*M2^2*(-5*s^3*t^3 + m2*s^2*t^2*(64*s + 67*t) - 
         2*m2^2*s*t*(67*s^2 + 177*s*t + 106*t^2) + 
         m2^3*(57*s^3 + 199*s^2*t + 240*s*t^2 + 96*t^3)) + 
       M2*(s^3*t^3*(21*s + 19*t) - m2*s^2*t^2*(126*s^2 + 295*s*t + 168*t^2) + 
         m2^2*s*t*(189*s^3 + 806*s^2*t + 1048*s*t^2 + 432*t^3) - 
         4*m2^3*(21*s^4 + 119*s^3*t + 238*s^2*t^2 + 204*s*t^3 + 64*t^4)))*
      \[Epsilon]))/(4*M2*s*(M2 - s - t)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + 
     s*t^2)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 0, 0, 
  (\[Epsilon]*(m2*(s + t)^3*(s*t - 4*m2*(s + t))^2*(s*t + 2*m2*(s + t))*
      (1 + 2*\[Epsilon]) - 2*M2^5*s^3*t*(m2*(12 - 8*\[Epsilon]) + 
       s*\[Epsilon]) + 2*M2^4*s^2*(s^2*t^2*(-3 + 7*\[Epsilon]) + 
       m2*s*(2*t*(13*s + 17*t) + (s^2 - 12*s*t - 45*t^2)*\[Epsilon]) - 
       4*m2^2*(t^2*(5 - 18*\[Epsilon]) + s^2*(-3 + 2*\[Epsilon]) + 
         2*s*t*(-7 + 8*\[Epsilon]))) - M2*(s + t)*(-(s*t) + 4*m2*(s + t))*
      (24*m2^3*(s + t)^3 - s^3*t^3*(1 + 10*\[Epsilon]) - 
       2*m2^2*s*(s + t)^2*(t + s*(-9 + 6*\[Epsilon])) - 
       2*m2*s^2*t*(s + t)*(s*(-3 + 2*\[Epsilon]) - t*(3 + 23*\[Epsilon]))) + 
     M2^2*(64*m2^4*(s + t)^4 + 2*s^4*t^3*(s*(-3 + 10*\[Epsilon]) + 
         t*(-2 + 15*\[Epsilon])) - 8*m2^3*s*(s + t)^3*
        (3*t*(1 - 6*\[Epsilon]) + s*(-17 + 18*\[Epsilon])) + 
       m2*s^3*t*(s + t)*(15*t^2*(1 - 16*\[Epsilon]) + 
         s^2*(-7 + 2*\[Epsilon]) + 2*s*t*(-6 + 19*\[Epsilon])) - 
       4*m2^2*s^2*(s + t)^2*(s^2*(-7 + 2*\[Epsilon]) + 
         2*s*t*(-19 + 32*\[Epsilon]) - 3*t^2*(1 + 38*\[Epsilon]))) + 
     M2^3*s*(s^3*t^2*(t*(11 - 32*\[Epsilon]) + s*(7 - 10*\[Epsilon])) + 
       32*m2^3*(s + t)^2*(-5*t*\[Epsilon] + s*(-2 + 3*\[Epsilon])) + 
       4*m2^2*s*(s + t)*(t^2*(13 - 113*\[Epsilon]) + 
         s^2*(-13 + 3*\[Epsilon]) + 2*s*t*(-32 + 45*\[Epsilon])) + 
       2*m2*s^2*t*(34*s*t*(-1 + \[Epsilon]) + s^2*(-11 + 9*\[Epsilon]) + 
         t^2*(-35 + 113*\[Epsilon])))))/(8*m2*M2*s*(M2 - s - t)*(s + t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))*(M2*s*t - m2*(s + t)^2)*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
  -1/4*(\[Epsilon]*(-(m2*(s + t)^3*(6*m2*s + 4*m2*t - s*t)*
        (s*t - 4*m2*(s + t))^2*(1 + 2*\[Epsilon])) - 
      2*M2^5*s^3*t*(m2*(12 - 8*\[Epsilon]) + s*\[Epsilon]) + 
      2*M2^4*s^2*(s^2*t^2*(-3 + 7*\[Epsilon]) + 
        m2*s*(2*t*(13*s + 17*t) + (s^2 + 8*s*t - 27*t^2)*\[Epsilon]) - 
        4*m2^2*(t^2*(5 - 6*\[Epsilon]) + s^2*(-3 + 2*\[Epsilon]) + 
          2*s*t*(-7 + 16*\[Epsilon]))) + 
      M2^3*s*(s^3*t^2*(t*(11 - 20*\[Epsilon]) + s*(7 + 2*\[Epsilon])) + 
        32*m2^3*(s + t)*(-2*t^2*(-3 + \[Epsilon]) + s*t*(6 + 5*\[Epsilon]) + 
          s^2*(-2 + 7*\[Epsilon])) - 4*m2^2*s*(s*t^2*(65 - 83*\[Epsilon]) + 
          s^2*t*(85 - 82*\[Epsilon]) + s^3*(13 + \[Epsilon]) + 
          t^3*(-7 + 8*\[Epsilon])) - 2*m2*s^2*t*(t^2*(35 - 47*\[Epsilon]) + 
          s^2*(11 + 9*\[Epsilon]) + 2*s*t*(17 + 29*\[Epsilon]))) + 
      M2*(s + t)*(-(s*t) + 4*m2*(s + t))*(24*m2^3*(s + t)^2*(3*s + 2*t) + 
        s^3*t^3*(1 - 2*\[Epsilon]) + 2*m2*s^2*t*(s^2*(-3 + 2*\[Epsilon]) + 
          s*t*(-10 + 13*\[Epsilon]) + t^2*(-6 + 13*\[Epsilon])) + 
        2*m2^2*s*(s + t)*(s*t + 2*t^2*(5 - 18*\[Epsilon]) + 
          s^2*(-13 + 30*\[Epsilon]))) - M2^2*(64*m2^4*(s + t)^3*(3*s + 2*t) + 
        2*s^4*t^3*(t*(2 - 3*\[Epsilon]) + s*(3 + 2*\[Epsilon])) + 
        m2*s^3*t*(s^2*t*(27 - 64*\[Epsilon]) + s*t^2*(11 - 34*\[Epsilon]) + 
          s^3*(7 - 2*\[Epsilon]) + 3*t^3*(-3 + 8*\[Epsilon])) + 
        8*m2^3*s*(s + t)^2*(-36*t^2*(-1 + \[Epsilon]) + 
          21*s^2*(-1 + 2*\[Epsilon]) + s*t*(27 + 10*\[Epsilon])) + 
        4*m2^2*s^2*(s + t)*(s^3*(-7 + 2*\[Epsilon]) + 
          9*t^3*(-3 + 2*\[Epsilon]) + s^2*t*(-53 + 26*\[Epsilon]) + 
          s*t^2*(-79 + 38*\[Epsilon])))))/(m2*M2*s*(M2 - s - t)*(s + t)*
     (4*m2*M2 + s*t - 4*m2*(s + t))*(M2*s*t - m2*(s + t)^2)*
     (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
  ((2*M2^4*s^2*(2*m2*(s - 7*t) + s*t) + (s + t)*(s^3*t^3*(-s + t) - 
       16*m2^2*s*(3*s - 2*t)*t*(s + t)^2 + 32*m2^3*(s - t)*(s + t)^3 + 
       2*m2*s^2*t^2*(7*s^2 + 2*s*t - 5*t^2)) + 
     M2^3*s*(s^2*(s - 13*t)*t - 8*m2^2*(s^2 - 10*s*t + 5*t^2) + 
       2*m2*s*(-5*s^2 + 18*s*t + 39*t^2)) - 
     M2*(32*m2^3*(5*s - 2*t)*(s + t)^3 - 8*m2^2*s*(s + t)^2*
        (s^2 + 32*s*t - 10*t^2) + s^3*t^2*(-2*s^2 + s*t + 5*t^2) + 
       2*m2*s^2*t*(5*s^3 + 32*s^2*t + 9*s*t^2 - 18*t^3)) + 
     M2^2*(32*m2^3*(3*s - t)*(s + t)^2 + s^3*t*(-s^2 + 8*s*t + 15*t^2) + 
       4*m2*s^2*(s^3 - 4*s^2*t - 10*s*t^2 - 21*t^3) + 
       16*m2^2*s*(s^3 - 14*s^2*t - 9*s*t^2 + 6*t^3)))*\[Epsilon]^2)/
   (2*m2*s*(-M2 + s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))*
    (-(M2*s*t) + m2*(s + t)^2)*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
     (s*t - 4*m2*(s + t))^2)*r[5][M2, m2]*r[6][M2, m2]), 
  -1/4*(\[Epsilon]*(2*m2*M2^5*s^2*t*(8*m2*(-1 + \[Epsilon]) - s*\[Epsilon]) - 
      2*m2*M2^4*s*(3*s^2*t^2*(1 - 2*\[Epsilon]) - 
        m2*s*(2*t*(11*s + 13*t) + (s^2 - 2*s*t - 39*t^2)*\[Epsilon]) + 
        8*m2^2*(t^2*(1 - 7*\[Epsilon]) + s^2*(-1 + \[Epsilon]) + 
          2*s*t*(-2 + 5*\[Epsilon]))) + M2^2*(-4*s^4*t^4*\[Epsilon] - 
        128*m2^5*(s + t)^2*(s + t + 2*s*\[Epsilon] - 2*t*\[Epsilon]) + 
        m2^2*s^2*t*(t^3*(41 - 184*\[Epsilon]) + 3*s*t^2*(5 - 22*\[Epsilon]) + 
          s^3*(-7 + 2*\[Epsilon]) + 5*s^2*t*(-5 + 16*\[Epsilon])) + 
        m2*s^3*t^3*(s*(-9 + 6*\[Epsilon]) + t*(-11 + 38*\[Epsilon])) - 
        16*m2^4*(s + t)*(2*s*t^2*(2 - 39*\[Epsilon]) + 
          t^3*(3 - 16*\[Epsilon]) + 2*s^3*(-5 + 3*\[Epsilon]) + 
          s^2*t*(-9 + 40*\[Epsilon])) - 4*m2^3*s*(s^4*(-7 + 2*\[Epsilon]) + 
          3*s*t^3*(-21 + 10*\[Epsilon]) - 4*t^4*(2 + 21*\[Epsilon]) + 
          s^3*t*(-65 + 58*\[Epsilon]) + s^2*t^2*(-113 + 90*\[Epsilon]))) - 
      2*m2*(-(s*t) + 4*m2*(s + t))*(-2*s^3*t^4*\[Epsilon] - 
        m2*s*t^2*(s + t)*(2*s*t*(1 - 7*\[Epsilon]) + s^2*(1 + 2*\[Epsilon]) + 
          t^2*(1 + 2*\[Epsilon])) + 8*m2^3*(s + t)^3*(s*(-1 + 2*\[Epsilon]) - 
          t*(1 + 6*\[Epsilon])) + 2*m2^2*t*(s + t)^2*
         (2*t^2*(1 + 2*\[Epsilon]) + s^2*(-1 + 10*\[Epsilon]) + 
          s*(t - 14*t*\[Epsilon]))) + M2*(2*s^4*t^5*\[Epsilon] + 
        64*m2^5*(s + t)^3*(s + t + 4*s*\[Epsilon] - 12*t*\[Epsilon]) + 
        2*m2*s^3*t^4*(s + t - 7*s*\[Epsilon] - 11*t*\[Epsilon]) + 
        16*m2^4*(s + t)^2*(t^3*(3 - 2*\[Epsilon]) + 4*s^3*(-2 + \[Epsilon]) + 
          4*s^2*t*(-4 + 11*\[Epsilon]) - s*t^2*(5 + 46*\[Epsilon])) + 
        4*m2^3*s*t*(s + t)*(s^3*(-1 + 2*\[Epsilon]) - 
          6*t^3*(1 + 6*\[Epsilon]) - 2*s^2*t*(7 + 25*\[Epsilon]) + 
          s*t^2*(-19 + 60*\[Epsilon])) + m2^2*s^2*t^2*
         (s^3*(9 - 6*\[Epsilon]) + s*t^2*(11 + 86*\[Epsilon]) + 
          t^3*(-5 + 94*\[Epsilon]) + 25*s^2*(t + 2*t*\[Epsilon]))) + 
      M2^3*(m2*s^3*t^2*(t*(15 - 26*\[Epsilon]) + s*(7 - 12*\[Epsilon])) + 
        2*s^4*t^3*\[Epsilon] + 2*m2^2*s^2*t*(8*s*t*(-4 + \[Epsilon]) + 
          s^2*(-11 + 6*\[Epsilon]) + t^2*(-37 + 82*\[Epsilon])) - 
        4*m2^3*s*(11*s^3 + s^2*t*(75 - 62*\[Epsilon]) + 
          s*t^2*(49 - 48*\[Epsilon]) + t^3*(1 + 94*\[Epsilon])) + 
        32*m2^4*(s*t^2*(5 - 12*\[Epsilon]) + t^3*(1 - 4*\[Epsilon]) + 
          s^3*(-1 + 4*\[Epsilon]) + 3*s^2*(t + 4*t*\[Epsilon])))))/
    (m2^2*(-2*m2 + M2)*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
     (M2*s*t - m2*(s + t)^2)*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
      (s*t - 4*m2*(s + t))^2)*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2]), 
  -1/2*(\[Epsilon]*(m2*(s + t)*(4*m2*M2^3*s*(-8*m2 + s)*t + 
        m2*(s + t)^2*(s*t - 4*m2*(s + t))^2 + 
        M2^2*(s^3*t^2 + 32*m2^3*(s + t)^2 - 4*m2*s^2*t*(s + 4*t) - 
          4*m2^2*s*(s^2 - 10*s*t - 11*t^2)) - 
        M2*(s^3*t^3 - 4*m2^2*s^2*(s + t)^2 + 48*m2^3*(s + t)^3 + 
          m2*s^2*t*(s^2 - 6*s*t - 7*t^2))) + 
      2*(m2^2*(s + t)^3*(s*t - 4*m2*(s + t))^2 + 
        M2*s*(-2*s^3*t^4 + 23*m2*s^2*t^3*(s + t) + m2^2*s*(11*s - 86*t)*t*
           (s + t)^2 - 4*m2^3*(11*s - 26*t)*(s + t)^3) + 
        m2*M2^4*s^2*(-7*s*t + 4*m2*(s + 7*t)) + 
        M2^2*s*(4*s^3*t^3 + 4*m2^3*(23*s - 43*t)*(s + t)^2 - 
          11*m2*s^2*t^2*(s + 4*t) - 4*m2^2*s*t*(5*s^2 - 34*s*t - 39*t^2)) + 
        M2^3*s*(-2*s^3*t^2 + 4*m2*s^2*t*(2*s + 7*t) - 
          8*m2^3*(7*s^2 - 2*s*t - 9*t^2) - m2^2*s*(3*s^2 + 26*s*t + 
            111*t^2)))*\[Epsilon]))/(m2*M2*s*(M2 - s - t)*
     (4*m2*M2 + s*t - 4*m2*(s + t))*(M2*s*t - m2*(s + t)^2)*
     (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 0, 
  0, 0, 0, (-2*m2*(s + t)*(s*t - 4*m2*(s + t))^2*(1 + 2*\[Epsilon])*
     (t + 2*(m2 + t)*\[Epsilon]) + M2*(-(s*t) + 4*m2*(s + t))*
     (-(s*t^2*(s + t)) + 4*m2*t*(2*s^2 + 2*s*t + t^2) + 
      8*m2^2*(s^2 + 3*s*t + 2*t^2) + 2*(24*m2^3*(s + t) - 4*s*t^2*(s + t) - 
        14*m2^2*(s^2 - s*t - 2*t^2) + m2*t*(7*s^2 + 17*s*t + 16*t^2))*
       \[Epsilon] - 4*(3*s*t^2*(s + t) + m2*t*(s^2 - 9*s*t - 12*t^2) + 
        2*m2^2*(7*s^2 + 2*s*t - 6*t^2))*\[Epsilon]^2) + 
    M2^3*(-3*s^2*t*(s + t) + 8*m2^2*(7*s^2 + 9*s*t + 2*t^2) + 
      4*m2*s*(3*s^2 + 7*s*t + 3*t^2) + 2*(96*m2^3*(s + t) + 
        s^2*t*(3*s + 14*t) - 4*m2^2*(29*s^2 + 5*s*t - 16*t^2) - 
        2*m2*s*(6*s^2 + 13*s*t + 36*t^2))*\[Epsilon] + 
      8*(5*s^2*t*(s + 2*t) + 8*m2^3*(5*s + 4*t) + 
        m2^2*(-55*s^2 + 14*s*t + 48*t^2) - m2*s*(20*s^2 + 49*s*t + 54*t^2))*
       \[Epsilon]^2) - 2*M2^2*(-(s^3*t^2) + 16*m2^3*(s + t)^2 - 
      m2*s*t*(s^2 + 5*s*t + 4*t^2) + 4*m2^2*(5*s^3 + 16*s^2*t + 13*s*t^2 + 
        4*t^3) + (64*m2^4*(s + t) + s^2*t^2*(7*s + 12*t) + 
        72*m2^3*(s^2 + 3*s*t + 2*t^2) - m2*s*t*(3*s^2 + 69*s*t + 80*t^2) - 
        4*m2^2*(25*s^3 + 9*s^2*t - 36*s*t^2 - 32*t^3))*\[Epsilon] + 
      2*(3*s^2*t^2*(3*s + 4*t) + 8*m2^3*(3*s^2 + 13*s*t + 8*t^2) - 
        m2*s*t*(5*s^2 + 62*s*t + 72*t^2) - 4*m2^2*(31*s^3 + 33*s^2*t - 
          16*s*t^2 - 24*t^3))*\[Epsilon]^2) + 
    2*M2^5*s*(s*\[Epsilon]*(1 + 4*\[Epsilon]) + 
      m2*(4 - 8*\[Epsilon] - 48*\[Epsilon]^2)) + 
    2*M2^4*(s^2*t*(1 - 7*\[Epsilon] - 26*\[Epsilon]^2) + 
      8*m2^2*(-8*t*\[Epsilon]^2 + s*(-1 + 6*\[Epsilon] + 6*\[Epsilon]^2)) + 
      2*m2*s*(s*(-5 + 5*\[Epsilon] + 47*\[Epsilon]^2) + 
        t*(-5 + 18*\[Epsilon] + 80*\[Epsilon]^2))))/
   (4*M2*(-2*m2 + M2)*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
  ((s + t)*(-(s*t) + 4*m2*(s + t))^3*(1 + 2*\[Epsilon]) - 
    2*M2^4*s^2*(12*m2 + s*\[Epsilon]) + 
    2*M2^3*s*(32*m2^2*(s - t) + s^2*t*(-3 + 5*\[Epsilon]) + 
      2*m2*s*(t*(17 - 4*\[Epsilon]) + s*(13 + 4*\[Epsilon]))) - 
    2*M2*(-(s*t) + 4*m2*(s + t))*(24*m2^2*(s + t)^2 + 
      2*m2*s*(s + t)*(t - 10*t*\[Epsilon] + s*(-6 + 4*\[Epsilon])) + 
      s^2*t*(s*(-3 + 2*\[Epsilon]) + t*(-2 + 5*\[Epsilon]))) + 
    M2^2*(128*m2^3*(s + t)^2 + s^3*t*(t*(11 - 16*\[Epsilon]) + 
        s*(7 - 2*\[Epsilon])) - 32*m2^2*s*(s + t)*(t*(-3 + \[Epsilon]) + 
        s*(5 + \[Epsilon])) + 4*m2*s^2*(-4*s*t*(5 + \[Epsilon]) + 
        s^2*(-7 + 2*\[Epsilon]) + t^2*(-19 + 18*\[Epsilon]))))/
   (4*M2*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
  -1/2*(m2*\[Epsilon]*(2*(s + t)*(-(s^2*t^3) - 16*m2^2*t^2*(s + t) + 
        32*m2^3*(s + t)^2 + 2*m2*s*t^2*(s + 4*t))*(1 + 2*\[Epsilon]) + 
      2*M2^4*s*(s*\[Epsilon] + 8*m2*(1 + \[Epsilon])) - 
      2*M2^3*(-(s^2*t*(3 + 2*\[Epsilon])) + 
        16*m2^2*(s - t + 2*s*\[Epsilon]) + 2*m2*s*(t*(13 + 14*\[Epsilon]) + 
          s*(11 + 16*\[Epsilon]))) - 
      M2*(-(s^2*t^2*(9*s + 11*t)*(1 + 2*\[Epsilon])) + 
        64*m2^3*(s + t)^2*(-1 + 4*\[Epsilon]) + 16*m2^2*(s + t)*
         (-4*s*t*(-1 + \[Epsilon]) + 8*s^2*(1 + \[Epsilon]) - 
          3*t^2*(1 + 2*\[Epsilon])) + 4*m2*s*t*(14*t^2*(1 + 2*\[Epsilon]) + 
          s^2*(1 + 10*\[Epsilon]) + s*t*(13 + 32*\[Epsilon]))) + 
      M2^2*(-128*m2^3*(s + t) - s^2*t*(s*(7 + 6*\[Epsilon]) + 
          3*t*(5 + 8*\[Epsilon])) + 4*m2*s*(s^2*(7 + 6*\[Epsilon]) + 
          4*t^2*(5 + 7*\[Epsilon]) + s*t*(19 + 26*\[Epsilon])) + 
        16*m2^2*(-3*t^2 + 2*s^2*(5 + 9*\[Epsilon]) + 
          3*s*(t + 2*t*\[Epsilon])))))/((-2*m2 + M2)*(M2 - s - t)*
     (4*m2*M2 + s*t - 4*m2*(s + t))*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
      (s*t - 4*m2*(s + t))^2)), 
  -1/2*(\[Epsilon]*((s + t)*(4*m2*M2^2*(8*m2 - s) + (s*t - 4*m2*(s + t))^2 - 
        M2*(12*m2 - s)*(-(s*t) + 4*m2*(s + t))) + 
      2*(M2^3*s*(-8*m2 + s) + 4*M2^2*s*(3*m2*s + 5*m2*t - s*t) + 
        M2*s*(3*s + 2*t)*(s*t - 4*m2*(s + t)) + 
        (s + t)*(s*t - 4*m2*(s + t))^2)*\[Epsilon]))/
    (M2*s*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
     (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 0, 
  0, 0, 0}, 
 {0, ((-(M2^3*(4*m2 + 3*s)) + M2^2*(8*m2^2 + 26*m2*s + 12*m2*t + s*t) + 
     6*m2*(s + t)*(-(s*t) + 4*m2*(s + t)) - 
     2*M2*(-(s*t*(s + t)) + 4*m2^2*(5*s + 4*t) + 
       m2*(4*s^2 + 11*s*t + 4*t^2)))*\[Epsilon])/
   (4*m2*M2*(-4*m2 + M2)*s*(M2 - t)*(M2 - s - t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))), 
  ((-8*m2*M2 + M2^2 - s*t + 4*m2*(s + t))*\[Epsilon])/
   (m2^2*(M2 - s)*(M2 - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[5][M2, m2]*
    r[6][M2, m2]), ((M2^4*(4*m2 - 3*s)*s*t + 2*m2^2*(s - 3*t)*(s + t)^2*
      (-(s*t) + 4*m2*(s + t)) + M2^3*(5*s^2*t^2 + 
       m2*s*(3*s^2 + 8*s*t - 5*t^2) - 4*m2^2*(s^2 + 2*s*t - t^2)) + 
     2*m2*M2*(s + t)*(s*t*(s^2 + 3*s*t - t^2) + 
       4*m2^2*(s^2 + 5*s*t + 4*t^2) + m2*(-4*s^3 - 9*s^2*t + 3*s*t^2 + 
         4*t^3)) - M2^2*(2*s^2*t^2*(s + t) + 8*m2^3*(s + t)^2 - 
       3*m2*s*t*(s^2 - 4*s*t + t^2) + 2*m2^2*(s^3 - 4*s^2*t + 5*s*t^2 + 
         6*t^3)))*\[Epsilon])/(4*m2*M2*(-4*m2 + M2)*s*(M2 - t)*(M2 - s - t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))*(M2*s*t - m2*(s + t)^2)), 
  ((-4*m2 + s)*\[Epsilon])/(m2^2*(M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    r[1][s, m2]*r[2][s, m2]), ((-4*m2 + s)*\[Epsilon])/
   (m2^2*(M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[1][s, m2]*r[2][s, m2]), 
  ((-8*m2*M2 + M2^2 - s*t + 4*m2*(s + t))*\[Epsilon])/
   (m2^2*(M2 - s)*(M2 - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[5][M2, m2]*
    r[6][M2, m2]), (3*\[Epsilon])/(2*m2*(M2 - s - t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))), (-2*\[Epsilon])/
   (m2*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  ((8*m2 - 2*s)*\[Epsilon])/(m2^2*(M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    r[1][s, m2]*r[2][s, m2]), 
  ((M2^4*(4*m2 + s)*t + 4*m2^2*(s + t)^2*(-(s*t) + 4*m2*(s + t)) - 
     2*m2*M2*(s + t)*(8*m2^2*(s + t) - s*t*(s + 4*t) + 
       2*m2*(2*s^2 + 10*s*t + 7*t^2)) + 
     M2^2*(-2*s*t^2*(s + t) + 8*m2^2*(2*s^2 + 8*s*t + 5*t^2) + 
       m2*t*(7*s^2 + 12*s*t + 7*t^2)) - M2^3*(-(s*t^2) + 4*m2^2*(s + 3*t) + 
       m2*(s^2 + 18*s*t + 11*t^2)))*\[Epsilon])/(2*m2*M2*(-4*m2 + M2)*
    (M2 - t)*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (M2*s*t - m2*(s + t)^2)), 0, (-3*\[Epsilon])/
   (2*m2*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (2*\[Epsilon])/(m2*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (2*(M2^2*(-2*m2 + s)*t + m2*M2*(2*m2*(s + t) - s*(s + 4*t)) + 
     m2*(-(s*t^2) + 2*m2*(s^2 + 3*s*t + 2*t^2)))*\[Epsilon])/
   (m2^2*(M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)*
    r[5][M2, m2]*r[6][M2, m2]), 
  -1/4*((M2^4*s*(4*m2 + s)*t + 2*m2^2*(s - 3*t)*(s + t)^2*
       (-(s*t) + 4*m2*(s + t)) - M2^3*(-(s^2*t^2) + 
        4*m2^2*(s^2 + 2*s*t - t^2) + m2*s*(s^2 + 16*s*t + 9*t^2)) + 
      M2^2*(-2*s^2*t^2*(s + t) - 8*m2^3*(s + t)^2 + 
        m2*s*t*(7*s^2 + 12*s*t + 7*t^2) + 2*m2^2*(7*s^3 + 20*s^2*t + 
          3*s*t^2 - 6*t^3)) + 2*m2*M2*(s + t)*(s*t*(s^2 + 3*s*t - t^2) + 
        4*m2^2*(s^2 + 5*s*t + 4*t^2) - m2*(4*s^3 + 17*s^2*t + 5*s*t^2 - 
          4*t^3)))*\[Epsilon])/(m2*M2*(-4*m2 + M2)*s*(M2 - t)*(M2 - s - t)*
     (4*m2*M2 + s*t - 4*m2*(s + t))*(M2*s*t - m2*(s + t)^2)), 
  \[Epsilon]/(2*m2*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  ((M2^4*(-2*m2 + s)*t + 2*m2^2*(s + t)^2*(s*t - 4*m2*(s + t)) + 
     M2^3*(-2*s*t^2 + 2*m2^2*(s + 3*t) - m2*(s^2 - 4*t^2)) + 
     m2*M2*(s + t)*(8*m2^2*(s + t) - s*t*(s + 4*t) + 
       2*m2*(2*s^2 + 7*s*t + 4*t^2)) + 
     M2^2*(s*t^2*(s + t) + m2*t*(-2*s^2 + 3*s*t - 2*t^2) - 
       2*m2^2*(s^2 + 10*s*t + 7*t^2)))*\[Epsilon])/
   (m2*M2*(-4*m2 + M2)*(M2 - t)*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (M2*s*t - m2*(s + t)^2)), 0, 0, 0, 
  ((M2^5*s^2*(-4*m2 + s)*t - M2^4*s*(4*s^2*t^2 + 
       m2*s*(s^2 + 5*s*t - 14*t^2) - 4*m2^2*(s^2 - 7*s*t - 6*t^2)) - 
     2*m2^2*(s + t)^3*(3*s^2*t^2 - m2*s*t*(17*s + 9*t) + 
       4*m2^2*(5*s^2 + 2*s*t - 3*t^2)) + 
     M2^3*(s^3*t^2*(2*s + 5*t) - m2*s^2*t*(4*s^2 + 17*s*t + 29*t^2) + 
       4*m2^3*(9*s^3 + 31*s^2*t + 21*s*t^2 - t^3) + 
       m2^2*s*(3*s^3 + 101*s^2*t + 103*s*t^2 + 53*t^3)) + 
     M2^2*(-2*s^3*t^3*(s + t) + 8*m2^4*(s + t)^3 + 
       m2*s^2*t*(-2*s^3 + 7*s^2*t + 16*s*t^2 + 17*t^3) + 
       m2^2*s*(8*s^4 + 9*s^3*t + 17*s^2*t^2 + 17*s*t^3 - 23*t^4) - 
       2*m2^3*(55*s^4 + 211*s^3*t + 255*s^2*t^2 + 93*s*t^3 - 6*t^4)) + 
     2*m2*M2*(s + t)*(4*m2^3*(3*s - 4*t)*(s + t)^2 + 
       s^2*t^2*(s^2 + 5*s*t + t^2) - m2*s*t*(8*s^3 + 39*s^2*t + 42*s*t^2 + 
         3*t^3) + m2^2*(16*s^4 + 81*s^3*t + 114*s^2*t^2 + 45*s*t^3 - 4*t^4)))*
    \[Epsilon])/(4*m2^2*M2*(-4*m2 + M2)*s*(M2 - t)*(M2 - s - t)*(s + t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))*(M2*s*t - m2*(s + t)^2)), 
  ((M2^5*(4*m2 - s)*s^2*t + M2^4*s*(4*s^2*t^2 + m2*s*(s^2 + 6*s*t - 13*t^2) - 
       4*m2^2*(s^2 - 6*s*t - 5*t^2)) + 2*m2^2*(s + t)^3*
      (3*s^2*t^2 - 2*m2*s*t*(7*s + 3*t) + 8*m2^2*(s^2 - 2*s*t - 3*t^2)) - 
     M2^3*(s^3*t^2*(2*s + 5*t) - 2*m2*s^2*t*(2*s^2 + 7*s*t + 13*t^2) + 
       8*m2^3*(4*s^3 + 13*s^2*t + 8*s*t^2 - t^3) + 
       2*m2^2*s*(2*s^3 + 47*s^2*t + 42*s*t^2 + 21*t^3)) - 
     M2^2*(-2*s^3*t^3*(s + t) + 16*m2^4*(s + t)^3 + 
       m2*s^2*t*(-2*s^3 + 5*s^2*t + 12*s*t^2 + 15*t^3) + 
       2*m2^2*s*(4*s^4 + 7*s^3*t + 11*s^2*t^2 + 11*s*t^3 - 9*t^4) - 
       4*m2^3*(25*s^4 + 85*s^3*t + 93*s^2*t^2 + 27*s*t^3 - 6*t^4)) + 
     2*m2*M2*(s + t)*(8*m2^3*(s + t)^2*(s + 4*t) - 
       s^2*t^2*(s^2 + 5*s*t + t^2) + m2*s*t*(7*s^3 + 33*s^2*t + 36*s*t^2 + 
         2*t^3) - 2*m2^2*(6*s^4 + 29*s^3*t + 38*s^2*t^2 + 11*s*t^3 - 4*t^4)))*
    \[Epsilon])/(4*m2^2*M2*(-4*m2 + M2)*s*(M2 - t)*(M2 - s - t)*(s + t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))*(M2*s*t - m2*(s + t)^2)), 
  (2*(2*m2*M2^2*t + M2*s*t^2 - 2*m2^2*M2*(s + t) - m2*s*t*(s + 2*t) - 
     m2*M2*t*(4*s + 3*t) + 2*m2^2*(2*s^2 + 5*s*t + 3*t^2))*\[Epsilon])/
   (m2^2*(M2 - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)*
    r[5][M2, m2]*r[6][M2, m2]), 0, 0, (2*(-2*m2 + M2)*(4*m2 - s)*\[Epsilon])/
   (m2^3*(M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[1][s, m2]*r[2][s, m2]*
    r[5][M2, m2]*r[6][M2, m2]), 0, 
  \[Epsilon]/(m2*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 
  -(((-2*m2 + M2)*\[Epsilon])/(m2^2*(M2 - s - t)*(4*m2*M2 + s*t - 
      4*m2*(s + t))*r[5][M2, m2]*r[6][M2, m2])), 0, 0, 0, 0, 
  ((M2^3*(4*m2 - s) + M2^2*(-24*m2^2 + 2*m2*(s - 2*t) + s*t) + 
     2*m2*(s + t)*(s*t - 4*m2*(s + t)) + 2*m2*M2*(-3*s*t + 4*m2*(3*s + 4*t)))*
    \[Epsilon])/(2*m2^2*M2*(-4*m2 + M2)*(M2 - t)*(M2 - s - t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))*r[1][s, m2]*r[2][s, m2]), 
  ((-2*m2 + M2)*\[Epsilon])/(2*m2^2*(M2 - s - t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))*r[5][M2, m2]*r[6][M2, m2]), 
  -1/4*((M2^4*(4*m2 - 3*s) + 2*m2*s*(s + t)*(s*t - 4*m2*(s + t)) + 
      M2^3*(-8*m2^2 + 6*m2*(3*s - 2*t) + s*(3*s + 5*t)) + 
      2*M2*(-(s^2*t*(s + t)) + 4*m2^2*(4*s^2 + 2*s*t - 3*t^2) + 
        m2*s*(4*s^2 + 8*s*t + 7*t^2)) + M2^2*(-16*m2^2*(s - 2*t) + 
        s*(s - 2*t)*t + m2*(-30*s^2 - 30*s*t + 8*t^2)))*\[Epsilon])/
    (m2*M2*(-4*m2 + M2)*(M2 - s)*s*(M2 - t)*(M2 - s - t)*
     (4*m2*M2 + s*t - 4*m2*(s + t))), 
  ((M2^3*(4*m2 + s) - 6*m2*(s + t)*(-(s*t) + 4*m2*(s + t)) + 
     M2^2*(-8*m2^2 + s*t - 6*m2*(3*s + 2*t)) + 
     2*M2*(-(s*t*(s + t)) + 4*m2^2*(5*s + 4*t) + m2*(4*s^2 + 7*s*t + 4*t^2)))*
    \[Epsilon])/(2*m2*M2*(-4*m2 + M2)*s*(M2 - t)*(M2 - s - t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))), ((-2*m2 + M2)*\[Epsilon])/
   (2*m2^2*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[5][M2, m2]*
    r[6][M2, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 
  ((M2^4*(4*m2 - s) + M2^3*(28*m2^2 - 3*m2*s - 20*m2*t + 5*s*t) - 
     2*m2*(3*m2 - 2*t)*(s + t)*(-(s*t) + 4*m2*(s + t)) + 
     2*M2*(2*s*t^2*(s + t) + 4*m2^3*(5*s + 4*t) - 
       2*m2*t*(5*s^2 + 6*s*t + 4*t^2) + m2^2*(8*s^2 + 19*s*t + 8*t^2)) - 
     M2^2*(8*m2^3 + 2*s*t*(s + 4*t) + m2^2*(66*s + 60*t) - 
       m2*(8*s^2 + 29*s*t + 32*t^2)))*\[Epsilon])/
   (4*m2*M2*(-4*m2 + M2)*(M2 - t)*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    r[1][s, m2]*r[8][s, t, M2, m2]), 
  (8*m2^2*(M2 - t)*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t)) + 
    (M2^5*(4*m2 - s) - 16*m2^2*t*(s + t)*(-(s*t) + 4*m2*(s + t)) + 
      M2^4*(24*m2^2 + 5*s*t - 2*m2*(s + 10*t)) - 
      4*m2*M2*(3*s*t^2*(s + t) + 8*m2^2*(s^2 - t^2) - 
        2*m2*t*(7*s^2 + 9*s*t + 6*t^2)) + 2*M2^2*(2*s*t^2*(s + t) + 
        16*m2^3*(3*s + 2*t) + 4*m2^2*(s^2 - s*t - 5*t^2) - 
        m2*t*(9*s^2 + 5*s*t + 8*t^2)) - 2*M2^3*(16*m2^3 + 16*m2^2*(2*s + t) + 
        s*t*(s + 4*t) - m2*(4*s^2 + 11*s*t + 16*t^2)))*\[Epsilon])/
   (2*m2^2*M2*(-4*m2 + M2)*(-2*m2 + M2)*(M2 - t)*(M2 - s - t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2]), 
  ((M2^3*(4*m2 - 5*s) + M2^2*(-8*m2^2 + 6*m2*(s - 2*t) + 7*s*t) - 
     6*m2*(s + t)*(-(s*t) + 4*m2*(s + t)) + 
     2*M2*(-(s*t*(s + t)) + 4*m2^2*(5*s + 4*t) + m2*(4*s^2 - 5*s*t + 4*t^2)))*
    \[Epsilon])/(4*m2*M2*(-4*m2 + M2)*s*(M2 - t)*(M2 - s - t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 
  ((M2^5*s^2*(-4*m2 + s)*t - M2^4*s*(4*s^2*t^2 + 
       m2*s*(s^2 - 2*s*t - 21*t^2) - 4*m2^2*(s^2 - 6*s*t - 5*t^2)) - 
     2*m2^2*(s + t)^3*(3*s^2*t^2 - 2*m2*s*t*(7*s + 3*t) + 
       8*m2^2*(s^2 - 2*s*t - 3*t^2)) + M2^3*(s^3*t^2*(2*s + 5*t) - 
       2*m2*s^2*t*(2*s^2 + 11*s*t + 17*t^2) + 
       8*m2^3*(4*s^3 + 13*s^2*t + 8*s*t^2 - t^3) + 
       m2^2*(-4*s^4 + 38*s^3*t + 28*s^2*t^2 + 34*s*t^3)) + 
     M2^2*(-2*s^3*t^3*(s + t) + 16*m2^4*(s + t)^3 + 
       m2*s^2*t*(-2*s^3 + 5*s^2*t + 12*s*t^2 + 15*t^3) - 
       4*m2^3*(17*s^4 + 61*s^3*t + 69*s^2*t^2 + 19*s*t^3 - 6*t^4) + 
       2*m2^2*s*(4*s^4 + 11*s^3*t + 39*s^2*t^2 + 39*s*t^3 - 5*t^4)) - 
     2*m2*M2*(s + t)*(8*m2^3*(s + t)^2*(s + 4*t) - 
       s^2*t^2*(s^2 + 5*s*t + t^2) + m2*s*t*(7*s^3 + 33*s^2*t + 36*s*t^2 + 
         2*t^3) - 2*m2^2*(6*s^4 + 21*s^3*t + 22*s^2*t^2 + 3*s*t^3 - 4*t^4)))*
    \[Epsilon])/(8*m2^2*M2*(-4*m2 + M2)*s*(M2 - t)*(M2 - s - t)*(s + t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))*(M2*s*t - m2*(s + t)^2)), 
  ((M2^5*(4*m2 - s)*s^2*t + M2^4*s*(-4*m2^2*(s - t)^2 + 4*s^2*t^2 + 
       m2*s*(s^2 + 6*s*t - 15*t^2)) + 2*m2^2*(s + t)^3*
      (3*s^2*t^2 - 2*m2*s*t*(7*s + 12*t) + 8*m2^2*(s^2 + 7*s*t + 6*t^2)) - 
     M2^3*(s^3*t^2*(2*s + 5*t) - 2*m2*s^2*t*(2*s^2 + 3*s*t + 8*t^2) + 
       4*m2^2*s*(s^3 + 15*s^2*t - 3*s*t^2 - 2*t^3) + 
       16*m2^3*(s^3 + 4*s^2*t + 3*s*t^2 + t^3)) + 
     M2^2*(2*s^3*t^3*(s + t) + 16*m2^4*(s + t)^2*(3*s + 2*t) + 
       m2*s^2*t*(2*s^3 + 3*s^2*t + 8*s*t^2 - 3*t^3) - 
       2*m2^2*s*(4*s^4 + 19*s^3*t + 42*s^2*t^2 + 47*s*t^3 + 10*t^4) + 
       4*m2^3*(17*s^4 + 60*s^3*t + 73*s^2*t^2 + 46*s*t^3 + 12*t^4)) - 
     2*m2*M2*(s + t)*(s^2*t^2*(s^2 + 5*s*t + t^2) + 
       8*m2^3*(7*s^3 + 21*s^2*t + 22*s*t^2 + 8*t^3) - 
       m2*s*t*(3*s^3 + 19*s^2*t + 26*s*t^2 + 8*t^3) + 
       m2^2*(-4*s^4 - 14*s^3*t + 6*s^2*t^2 + 32*s*t^3 + 16*t^4)))*\[Epsilon])/
   (4*m2^2*M2*(-4*m2 + M2)*s*(M2 - t)*(M2 - s - t)*(s + t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))*(M2*s*t - m2*(s + t)^2)), 
  ((-2*m2 + M2)*\[Epsilon])/(2*m2^2*(M2 - s - t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))*r[5][M2, m2]*r[6][M2, m2]), 
  (8*m2^2*(M2 - t)*(M2 - s - t)*(4*m2*M2^2*s*t + 
      m2*(s + t)^2*(-(s*t) + 4*m2*(s + t)) + 
      M2*(s^2*t^2 - 4*m2*s*t*(s + t) - 4*m2^2*(s + t)^2)) + 
    (M2^6*(4*m2 - s)*s*t + 16*m2^3*s*t*(s + t)^2*(-(s*t) + 4*m2*(s + t)) + 
      M2^5*(5*s^2*t^2 - 4*m2^2*(s^2 - 4*s*t - 3*t^2) + m2*(s^3 - 19*s*t^2)) + 
      4*m2^2*M2*(s + t)*(s*t^2*(3*s^2 + 8*s*t - t^2) - 
        2*m2*t*(7*s^3 + 22*s^2*t + 15*s*t^2 - 2*t^3) + 
        8*m2^2*(s^3 + 3*s^2*t + 7*s*t^2 + 5*t^3)) - 
      M2^4*(2*s^2*t^2*(s + 4*t) + 8*m2^3*(3*s^2 + 14*s*t + 11*t^2) - 
        m2*s*t*(3*s^2 + 12*s*t + 31*t^2) + m2^2*(-2*s^3 + 40*s^2*t + 
          22*s*t^2 + 28*t^3)) + 2*M2^3*(2*s^2*t^3*(s + t) + 
        16*m2^4*(s^2 + 4*s*t + 3*t^2) + m2*s*t*(s^3 - 3*s^2*t + 2*s*t^2 - 
          8*t^3) + 16*m2^3*(2*s^3 + 10*s^2*t + 13*s*t^2 + 7*t^3) - 
        m2^2*(4*s^4 + 15*s^3*t + 42*s^2*t^2 + 39*s*t^3 - 8*t^4)) - 
      2*m2*M2^2*(2*s^2*t^2*(s^2 + 6*s*t + 5*t^2) + 
        16*m2^3*(3*s^3 + 12*s^2*t + 17*s*t^2 + 8*t^3) - 
        m2*s*t*(9*s^3 + 55*s^2*t + 71*s*t^2 + 45*t^3) + 
        4*m2^2*(s^4 + 9*s^3*t + 16*s^2*t^2 + 27*s*t^3 + 19*t^4)))*\[Epsilon])/
   (4*m2^2*M2*(-4*m2 + M2)*(-2*m2 + M2)*(M2 - t)*(M2 - s - t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))*(M2*s*t - m2*(s + t)^2)*r[1][s, m2]*
    r[3][t, m2]*r[7][s, t, M2, m2]), 
  ((M2^4*(4*m2 - 3*s)*s*t + 2*m2^2*(s - 3*t)*(s + t)^2*
      (-(s*t) + 4*m2*(s + t)) + M2^3*(5*s^2*t^2 + 
       m2*s*(3*s^2 + 8*s*t - 5*t^2) - 4*m2^2*(s^2 + 2*s*t - t^2)) + 
     2*m2*M2*(s + t)*(s*t*(s^2 + 3*s*t - t^2) + 
       4*m2^2*(s^2 + 5*s*t + 4*t^2) + m2*(-4*s^3 - 9*s^2*t + 3*s*t^2 + 
         4*t^3)) - M2^2*(2*s^2*t^2*(s + t) + 8*m2^3*(s + t)^2 - 
       3*m2*s*t*(s^2 - 4*s*t + t^2) + 2*m2^2*(s^3 - 4*s^2*t + 5*s*t^2 + 
         6*t^3)))*\[Epsilon])/(2*m2*M2*(-4*m2 + M2)*s*(M2 - t)*(M2 - s - t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))*(M2*s*t - m2*(s + t)^2)), 0, 0, 0, 0, 
  (-4*m2^2*(s + t)*(-(s*t) + 4*m2*(s + t))*(-t + 6*(m2 + t)*\[Epsilon]) + 
    2*m2*M2*(-5*s*t^2*(s + t) - 8*m2^2*(s^2 + 7*s*t + 5*t^2) + 
      2*m2*t*(11*s^2 + 20*s*t + 10*t^2) + 
      2*(-7*s*t^2*(s + t) + 8*m2^3*(5*s + 4*t) + 
        m2*t*(17*s^2 + 35*s*t + 28*t^2) + 2*m2^2*(22*s^2 + 55*s*t + 38*t^2))*
       \[Epsilon]) - 2*M2^2*(-(s*t^2*(s + t)) - 8*m2^3*(5*s + 7*t) - 
      m2*t*(s^2 + 5*s*t - 4*t^2) + 4*m2^2*(5*s^2 + 14*s*t + 12*t^2) + 
      2*(8*m2^4 - s*t^2*(s + t) + m2^3*(62*s + 68*t) - 
        m2*t*(s^2 + 7*s*t - 4*t^2) + m2^2*(20*s^2 + 62*s*t + 64*t^2))*
       \[Epsilon]) + M2^5*(4*m2 - s*(1 + 4*\[Epsilon])) - 
    2*M2^4*(m2*s*(2 - 13*\[Epsilon]) + 4*m2*t*(2 + \[Epsilon]) - 
      s*t*(2 + 3*\[Epsilon]) + 4*m2^2*(2 + 7*\[Epsilon])) + 
    M2^3*(16*m2^3*(-3 + 4*\[Epsilon]) - s*t*(2*s + t*(5 + 6*\[Epsilon])) + 
      m2*(8*s^2 + s*t*(4 - 30*\[Epsilon]) + 4*t^2*(5 + 6*\[Epsilon])) + 
      4*m2^2*(3*s*(3 + 8*\[Epsilon]) + 2*t*(9 + 25*\[Epsilon]))))/
   (4*m2*M2*(-4*m2 + M2)*(-2*m2 + M2)*(M2 - t)*(M2 - s - t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))), 
  (M2^4*s*(-4*m2 + s) - 2*M2^3*(2*s^2*t + 4*m2^2*(3*s + 2*t) - 
      m2*s*(s + 10*t)) + 2*m2*(s + t)*(3*s^2*t^2 - 8*m2*s*t*(2*s + 3*t) + 
      16*m2^2*(s^2 + 4*s*t + 3*t^2)) + 
    M2^2*(32*m2^3*(s + t) + s^2*t*(2*s + 5*t) + 
      16*m2^2*(4*s^2 + 4*s*t + 3*t^2) - 8*m2*s*(s^2 + 3*s*t + 4*t^2)) - 
    2*M2*(s^2*t^2*(s + t) + 16*m2^3*(3*s^2 + 7*s*t + 4*t^2) - 
      m2*s*t*(5*s^2 + 8*s*t + 8*t^2) + 4*m2^2*(s^3 + 4*t^3)))/
   (4*m2*M2*(-4*m2 + M2)*(M2 - t)*(M2 - s - t)*(4*m2*M2 + s*t - 
     4*m2*(s + t))), (8*m2^2*t*(s + t)*(-(s*t) + 4*m2*(s + t)) + 
    M2^5*(4*m2*(-1 + \[Epsilon]) + s*\[Epsilon]) + 
    M2^4*(m2*s*(4 - 22*\[Epsilon]) + 4*m2*t*(2 - 3*\[Epsilon]) + 
      3*s*t*\[Epsilon] - 8*m2^2*(-3 + 5*\[Epsilon])) + 
    4*m2*M2*(-(s*t^2*(s + t)*\[Epsilon]) + 2*m2*t*(s + 2*t)*
       (s - s*\[Epsilon] + t*\[Epsilon]) + 8*m2^2*(s + t)*
       (t*(-4 + 3*\[Epsilon]) + s*(-1 + 3*\[Epsilon]))) - 
    2*m2*M2^2*(-(s*t*(9*s + 17*t)*\[Epsilon]) + 
      4*m2*(-(t*(2*s + 3*t)) + (9*s^2 + 19*s*t + 13*t^2)*\[Epsilon]) + 
      16*m2^2*(t*(-5 + 4*\[Epsilon]) + s*(-3 + 5*\[Epsilon]))) + 
    2*M2^3*(16*m2^3*(-2 + \[Epsilon]) - s*t*(s + 2*t)*\[Epsilon] + 
      m2*(-2*t*(s + t) + (4*s^2 - 3*s*t + 4*t^2)*\[Epsilon]) + 
      4*m2^2*(3*s*(-1 + 6*\[Epsilon]) + 2*t*(-3 + 8*\[Epsilon]))))/
   (2*M2*(-4*m2 + M2)*(-2*m2 + M2)*(M2 - t)*(M2 - s - t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))), 
  ((M2^3*(4*m2 + s) - 6*m2*(s + t)*(-(s*t) + 4*m2*(s + t)) + 
     M2^2*(-8*m2^2 + s*t - 6*m2*(3*s + 2*t)) + 
     2*M2*(-(s*t*(s + t)) + 4*m2^2*(5*s + 4*t) + m2*(4*s^2 + 7*s*t + 4*t^2)))*
    \[Epsilon])/(2*m2*M2*(-4*m2 + M2)*s*(M2 - t)*(M2 - s - t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0}, 
 {0, -1/4*((M2^2 - M2*s + m2*(s + t))*\[Epsilon])/(M2*(M2 - t)*(M2 - s - t)), 
  0, -1/4*((M2^2 - M2*s + m2*(s + t))*\[Epsilon])/(M2*(M2 - t)*(M2 - s - t)), 
  0, 0, 0, 0, 0, 0, 0, 0, ((-M2 + s)*\[Epsilon])/(2*M2*(M2 - s - t)), 0, 0, 
  ((-M2^2 - 2*s*t + m2*(s + t) + M2*(s + 2*t))*\[Epsilon])/
   (4*M2*(M2 - t)*(M2 - s - t)), 0, ((M2^2 - s*t - M2*(s + t))*\[Epsilon])/
   (2*M2*(M2 - t)*(M2 - s - t)), 0, 0, 0, 
  ((-(M2^3*s) + M2^2*(m2 + s)*(s - t) + M2*t*(-4*m2*s + 3*s^2 + 2*m2*t + 
       2*s*t) + m2*(s + t)*(-(s*t) + m2*(s + t)))*\[Epsilon])/
   (4*m2*M2*(M2 - t)*(M2 - s - t)*(s + t)), 
  ((M2^3*s + M2^2*(-s^2 + 2*m2*t + s*t) - m2*(s + t)*(s*t + 2*m2*(s + t)) - 
     M2*(s*t*(3*s + 2*t) + m2*(s^2 - s*t + 4*t^2)))*\[Epsilon])/
   (4*m2*M2*(M2 - t)*(M2 - s - t)*(s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -(\[Epsilon]/(m2*r[5][M2, m2]*r[6][M2, m2])), 0, 0, 0, 
  \[Epsilon]/(M2 - s - t), (s*(-M2^2 + M2*(-2*m2 + s) + m2*(s + t))*
    \[Epsilon])/(2*m2*M2*(M2 - t)*(M2 - s - t)*r[1][s, m2]*r[2][s, m2]), 0, 
  -1/4*((M2^2 - M2*s + m2*(s + t))*\[Epsilon])/(M2*(M2 - t)*(M2 - s - t)), 
  ((-M2^2 + m2*(s + t) + M2*(3*s + 2*t))*\[Epsilon])/
   (2*M2*(M2 - t)*(M2 - s - t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  ((-m2 + M2)*s*(M2^2 - M2*s - (s + t)*(m2 + 2*t))*\[Epsilon])/
   (4*M2*(M2 - t)*(M2 - s - t)*r[1][s, m2]*r[8][s, t, M2, m2]), 
  -1/2*(s*(M2^3 - M2^2*(2*m2 + s) + m2*M2*(s - 5*t) - 2*M2*t*(s + t) + 
      2*m2*(s + t)*(2*m2 + 5*t))*\[Epsilon])/(m2*(2*m2 - M2)*(M2 - t)*
     (M2 - s - t)*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2]), 
  ((-3*M2^2 + m2*(s + t) + M2*(3*s + 4*t))*\[Epsilon])/
   (4*M2*(M2 - t)*(M2 - s - t)), 0, 0, 
  ((-(M2^3*s) + M2^2*(s^2 - 2*m2*t - s*t) + m2*(s + t)*(s*t + 2*m2*(s + t)) + 
     M2*(s*t*(3*s + 2*t) + m2*(s^2 - s*t + 4*t^2)))*\[Epsilon])/
   (8*m2*M2*(M2 - t)*(M2 - s - t)*(s + t)), 
  ((M2^3*s + m2*(s + t)*(6*m2*s + 4*m2*t - s*t) - M2^2*(s^2 + 4*m2*t - s*t) - 
     M2*(s*t*(3*s + 2*t) + m2*(s^2 - 3*s*t - 8*t^2)))*\[Epsilon])/
   (4*m2*M2*(M2 - t)*(M2 - s - t)*(s + t)), 
  (s*(-(M2*t) + m2*(s + 3*t))*\[Epsilon])/(2*m2*(-(M2*s*t) + m2*(s + t)^2)*
    r[5][M2, m2]*r[6][M2, m2]), 
  (s*(M2^3 - M2^2*(2*m2 + s) + m2*M2*(s - 5*t) - 2*M2*t*(s + t) + 
     2*m2*(s + t)*(2*m2 + 5*t))*\[Epsilon])/(4*m2*(-2*m2 + M2)*(M2 - t)*
    (M2 - s - t)*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2]), 
  ((-(M2^3*s*t) + m2^2*(s + t)^3 + M2^2*(s*t*(s + 2*t) + m2*(s^2 - t^2)) - 
     M2*(2*s*t^3 + m2*(s^3 + 3*s^2*t - 2*t^3)))*\[Epsilon])/
   (2*M2*(M2 - t)*(M2 - s - t)*(M2*s*t - m2*(s + t)^2)), 0, 0, 0, 0, 
  (s*(M2^4*(1 - 4*\[Epsilon]) + 2*m2^2*(s + t)*(t + 2*(m2 + t)*\[Epsilon]) + 
     M2^3*(s*(-1 + 4*\[Epsilon]) + 2*m2*(-2 + 5*\[Epsilon]) + 
       t*(-3 + 10*\[Epsilon])) + M2^2*(m2*t*(9 - 16*\[Epsilon]) + 
       m2*s*(3 - 14*\[Epsilon]) - 4*m2^2*(-1 + \[Epsilon]) + 
       t*(s + t*(2 - 8*\[Epsilon]) - 10*s*\[Epsilon])) + 
     m2*M2*(2*m2*(t*(-3 + \[Epsilon]) + s*(-1 + 3*\[Epsilon])) + 
       t*(t*(-5 + 2*\[Epsilon]) + s*(-3 + 6*\[Epsilon])))))/
   (4*M2*(-2*m2 + M2)*(M2 - t)*(M2 - s - t)), 
  (s*(-(M2^3*s) + M2*s*t*(3*s + 2*t) - m2*M2*(s^2 + 11*s*t + 8*t^2) + 
     m2*(s + t)*(s*t - 4*m2*(s + t)) + M2^2*(s*(s - t) + 2*m2*(s + 2*t))))/
   (4*M2*(M2 - t)*(M2 - s - t)), 
  -1/2*(m2*s*(M2^3 - M2^2*(2*m2 + s) + m2*M2*(s - 5*t) - 2*M2*t*(s + t) + 
      2*m2*(s + t)*(2*m2 + 5*t))*\[Epsilon])/((-2*m2 + M2)*(M2 - t)*
     (M2 - s - t)), ((-M2^2 + m2*(s + t) + M2*(3*s + 2*t))*\[Epsilon])/
   (2*M2*(M2 - t)*(M2 - s - t)), 0, 0, 0, 0}, 
 {0, (m2*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 
  (m2*\[Epsilon]*(1 + 2*\[Epsilon])*r[2][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/((M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (-1 + 2*\[Epsilon])), 0, 0, 0, (m2*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/((M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 
  0, 0, 0, 0, (-3*m2*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (m2*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  -((m2*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t)))), 
  (-2*m2*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 
  -((m2*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t)))), 
  (2*m2*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 
  (-2*m2*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))*(-1 + 2*\[Epsilon])), 0, 
  (s*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[1][s, m2]), 0, 
  (s*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[1][s, m2]), 0, 
  (s*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[1][s, m2]), 0, 
  (2*m2*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 
  (s*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[1][s, m2]), 
  (-2*m2*(M2 + s)*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)^2*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (s*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[1][s, m2]), 0, 
  (m2*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (-2*m2*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 
  (2*m2*(M2 - s - 2*t)*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)^2*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 
  (2*m2*(5*M2^2 - 6*M2*s + s^2 - 5*M2*t + 3*s*t)*\[Epsilon]*r[2][s, m2]*
    r[3][t, m2]*r[7][s, t, M2, m2])/((M2 - s)^2*(M2 - s - t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))), 0, 
  (-2*m2*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (-2*m2*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 
  (2*s*\[Epsilon]*r[2][s, m2])/((-2*m2 + M2)*(M2 - s)*r[1][s, m2]), 0, 0, 
  (2*m2*(M2 + s)*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)^2*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  -((m2*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t)))), 
  (-2*m2*(2*s + 3*t)*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 
  (s*\[Epsilon]*r[2][s, m2])/((-2*m2 + M2)*(M2 - s)*r[1][s, m2]), 
  (2*m2*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 
  (2*m2*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 
  (2*m2*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (m2*(-(M2^3*s^2) + M2^2*(s^2*(s - t) + 4*m2*s*(5*s + 3*t) - 
       8*m2^2*(7*s + 4*t)) - 2*(6*m2^2*s^2*(s + t) + s^3*t*(s + t) + 
       8*m2^3*(3*s^2 + 7*s*t + 4*t^2) - m2*s^2*(4*s^2 + 9*s*t + 6*t^2)) + 
     M2*(s^2*t*(5*s + 2*t) + 16*m2^3*(3*s + 4*t) - 
       4*m2*s*(7*s^2 + 12*s*t + 4*t^2) + 4*m2^2*(17*s^2 + 24*s*t + 8*t^2)))*
    \[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((-2*m2 + M2)*(4*m2 - s)*(M2 - s)*(M2 - s - t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))), 0, 
  (-2*m2^2*s*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((-2*m2 + M2)*(M2 - s)), (-2*m2*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/((M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (2*(2*m2*M2^2 - s*t*(2*s + t) + M2*(-4*m2*s - 6*m2*t + 2*s*t) + 
     2*m2*(s^2 + 3*s*t + 2*t^2))*\[Epsilon])/((M2 - s)*(M2 - s - t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))), 
  (s*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[1][s, m2]), 
  (s*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[1][s, m2]), 
  (-4*m2*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t)))}, 
 {0, (m2*(s + t)*(M2*(8*m2 - s) + s*t - 4*m2*(s + t))*\[Epsilon]*r[1][s, m2]*
    r[2][s, m2])/(4*M2*(4*m2 - s)*s*(M2 - t)*(M2 - s - t)), 0, 
  (m2*(s + t)*(M2*(8*m2 - s) + s*t - 4*m2*(s + t))*\[Epsilon]*r[1][s, m2]*
    r[2][s, m2])/(4*M2*(4*m2 - s)*s*(M2 - t)*(M2 - s - t)), 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, (m2*(s + t)*(M2*(-8*m2 + s) - s*t + 4*m2*(s + t))*\[Epsilon]*
    r[1][s, m2]*r[2][s, m2])/(4*M2*(4*m2 - s)*s*(M2 - t)*(M2 - s - t)), 0, 0, 
  0, 0, 0, ((2*M2^3*s^2 + (s + t)*(-(s^2*t^2) + 3*m2*s*t*(s + t) + 
       4*m2^2*(s + t)^2) - M2^2*s*(16*m2*(s - t) + s*(s + 5*t)) - 
     M2*(8*m2^2*(s + t)^2 - 2*s^2*t*(s + 2*t) + 
       m2*s*(-13*s^2 + 6*s*t + 19*t^2)))*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
   (4*M2*(4*m2 - s)*s*(M2 - t)*(M2 - s - t)*(s + t)), 
  -1/4*((2*M2^3*s^2 + (s + t)*(-(s^2*t^2) + 2*m2*s*t*(s + t) + 
        8*m2^2*(s + t)^2) - M2^2*s*(16*m2*(s - t) + s*(s + 5*t)) - 
      2*M2*(8*m2^2*(s + t)^2 - s^2*t*(s + 2*t) + 
        m2*s*(-7*s^2 + 2*s*t + 9*t^2)))*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
    (M2*(4*m2 - s)*s*(M2 - t)*(M2 - s - t)*(s + t)), 0, 0, 0, 0, 0, 0, 
  ((-M2 + s + 2*t)*\[Epsilon])/((M2 - s)*(M2 - s - t)), 0, 
  ((M2 - s - 2*t)*\[Epsilon])/(2*(M2 - s)*(M2 - s - t)), 0, 0, 0, 0, 0, 
  -1/2*((M2^3*(4*m2 + s) - 2*M2^2*(10*m2*s - 2*m2*t + s*t) + 
      s*(s + t)*(s*t - 4*m2*(s + t)) + M2*(-(s*(s^2 + s*t - t^2)) + 
        4*m2*(5*s^2 + 3*s*t - t^2)))*\[Epsilon])/(M2*(M2 - s)*(-4*m2 + s)*
     (M2 - t)*(M2 - s - t)), 0, 
  (m2*(s + t)*(M2*(8*m2 - s) + s*t - 4*m2*(s + t))*\[Epsilon]*r[1][s, m2]*
    r[2][s, m2])/(4*M2*(4*m2 - s)*s*(M2 - t)*(M2 - s - t)), 
  (m2*(s + t)*(M2*(-8*m2 + s) - s*t + 4*m2*(s + t))*\[Epsilon]*r[1][s, m2]*
    r[2][s, m2])/(2*M2*(4*m2 - s)*s*(M2 - t)*(M2 - s - t)), 0, 0, 0, 0, 0, 0, 
  0, 0, 0, -1/4*(m2*(2*M2^3*s - M2^2*(16*m2 + s)*(s + t) + 
      (s + t)*(m2 + 2*t)*(s*t - 4*m2*(s + t)) + 
      M2*(8*m2^2*(s + t) - s*t*(s + 3*t) + m2*(11*s^2 + 31*s*t + 20*t^2)))*
     \[Epsilon]*r[2][s, m2])/(M2*(4*m2 - s)*(M2 - t)*(M2 - s - t)*
     r[8][s, t, M2, m2]), 
  -1/2*((2*M2^3*s - M2^2*s*(16*m2 + s + 5*t) - 
      2*(s + t)*(2*m2*(s - 2*t)*t + s*t^2 + 8*m2^2*(s + t)) + 
      M2*(32*m2^2*(s + t) + s*t*(3*s + 5*t) + 4*m2*(2*s^2 + 3*s*t - 3*t^2)))*
     \[Epsilon]*r[2][s, m2])/((-2*m2 + M2)*(4*m2 - s)*(M2 - t)*(M2 - s - t)*
     r[3][t, m2]*r[7][s, t, M2, m2]), 
  (m2*(s + t)*(M2*(-8*m2 + s) - s*t + 4*m2*(s + t))*\[Epsilon]*r[1][s, m2]*
    r[2][s, m2])/(4*M2*(4*m2 - s)*s*(M2 - t)*(M2 - s - t)), 0, 0, 
  ((2*M2^3*s^2 + (s + t)*(-(s^2*t^2) + 2*m2*s*t*(s + t) + 8*m2^2*(s + t)^2) - 
     M2^2*s*(16*m2*(s - t) + s*(s + 5*t)) - 
     2*M2*(8*m2^2*(s + t)^2 - s^2*t*(s + 2*t) + 
       m2*s*(-7*s^2 + 2*s*t + 9*t^2)))*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
   (8*M2*(4*m2 - s)*s*(M2 - t)*(M2 - s - t)*(s + t)), 
  -1/4*((2*M2^3*s^2 - M2^2*s*(16*m2*(s - t) + s*(s + 5*t)) - 
      (s + t)*(s^2*t^2 - 2*m2*s*t*(5*s + 4*t) + 
        8*m2^2*(3*s^2 + 5*s*t + 2*t^2)) + 
      2*M2*(s^2*t*(s + 2*t) + 3*m2*s*(s^2 - 3*s*t - 4*t^2) + 
        8*m2^2*(3*s^2 + 5*s*t + 2*t^2)))*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
    (M2*(4*m2 - s)*s*(M2 - t)*(M2 - s - t)*(s + t)), 0, 
  -1/4*((2*M2^3*s - M2^2*s*(16*m2 + s + 5*t) - 
      2*(s + t)*(2*m2*(s - 2*t)*t + s*t^2 + 8*m2^2*(s + t)) + 
      M2*(32*m2^2*(s + t) + s*t*(3*s + 5*t) + 4*m2*(2*s^2 + 3*s*t - 3*t^2)))*
     \[Epsilon]*r[2][s, m2])/((-2*m2 + M2)*(4*m2 - s)*(M2 - t)*(M2 - s - t)*
     r[3][t, m2]*r[7][s, t, M2, m2]), 
  (m2*(s + t)*(M2*(8*m2 - s) + s*t - 4*m2*(s + t))*\[Epsilon]*r[1][s, m2]*
    r[2][s, m2])/(2*M2*(4*m2 - s)*s*(M2 - t)*(M2 - s - t)), 0, 0, 0, 0, 
  (m2*(2*M2^4*s*(-1 + 2*\[Epsilon]) + 2*m2*(s + t)*(-(s*t) + 4*m2*(s + t))*
      (t + 2*(m2 + t)*\[Epsilon]) + 2*M2^2*(-(s*t*(s + 2*t)) + 
       m2*(s^2 - s*t + 2*t^2) + (24*m2^2*(s + t) + s*t*(3*s + 5*t) + 
         m2*(5*s^2 + 13*s*t - 8*t^2))*\[Epsilon]) - 
     M2*(4*m2*t^3 - s*t^2*(s + t) + 8*m2^2*(s + t)^2 + 
       2*(16*m2^3*(s + t) + s*t^2*(s + t) + m2*t*(7*s^2 + 3*s*t - 4*t^2) + 
         2*m2^2*(5*s^2 + 19*s*t + 14*t^2))*\[Epsilon]) + 
     M2^3*(s*(s + t*(5 - 12*\[Epsilon]) - 4*s*\[Epsilon]) + 
       4*m2*(s - 4*s*\[Epsilon] + 4*t*\[Epsilon])))*r[1][s, m2]*r[2][s, m2])/
   (4*M2*(-2*m2 + M2)*(4*m2 - s)*(M2 - t)*(M2 - s - t)), 
  (m2*(2*M2 - s - t)*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
     (s*t - 4*m2*(s + t))^2)*r[1][s, m2]*r[2][s, m2])/
   (4*M2*(4*m2 - s)*(M2 - t)*(M2 - s - t)), 
  (m2^2*(2*M2^3*s - M2^2*s*(16*m2 + s + 5*t) - 
     2*(s + t)*(2*m2*(s - 2*t)*t + s*t^2 + 8*m2^2*(s + t)) + 
     M2*(32*m2^2*(s + t) + s*t*(3*s + 5*t) + 4*m2*(2*s^2 + 3*s*t - 3*t^2)))*
    \[Epsilon]*r[1][s, m2]*r[2][s, m2])/(2*(-2*m2 + M2)*(4*m2 - s)*(M2 - t)*
    (M2 - s - t)), (m2*(s + t)*(M2*(-8*m2 + s) - s*t + 4*m2*(s + t))*
    \[Epsilon]*r[1][s, m2]*r[2][s, m2])/(2*M2*(4*m2 - s)*s*(M2 - t)*
    (M2 - s - t)), (t*\[Epsilon]*r[1][s, m2])/((M2 - s - t)*r[3][t, m2]*
    r[7][s, t, M2, m2]), 0, \[Epsilon]/(M2 - s - t), 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, ((-M2 + s + 2*t)*\[Epsilon])/((M2 - s)*(M2 - s - t)), 0, 0, 0, 0, 
  (2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/((M2 - s)*r[5][M2, m2]*
    r[6][M2, m2]), 0, 0, ((M2 - s - 2*t)*\[Epsilon])/((M2 - s)*(M2 - s - t)), 
  0, 0, 0, 0, 0, -((\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
    ((M2 - s)*r[5][M2, m2]*r[6][M2, m2])), 0, 
  (-2*m2*t*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/((M2 - s)*r[9][s, t, M2, m2]), 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -((\[Epsilon]*r[1][s, m2]*r[2][s, m2])/((M2 - s)*r[5][M2, m2]*
     r[6][M2, m2])), 0, 0, 0, 0, 0, 0, 
  -((m2*(M2*s + 4*m2*(s + t) - s*(2*s + t))*\[Epsilon]*r[1][s, m2]*
     r[2][s, m2])/((4*m2 - s)*(-M2 + s + t))), 0, 0, 0, 
  -((t*\[Epsilon]*r[1][s, m2])/((M2 - s - t)*r[3][t, m2]*
     r[7][s, t, M2, m2])), -(\[Epsilon]/(-M2 + s + t)), 0, 0}, 
 {0, ((2*M2^3*s - M2^2*s*(s + 5*t) + s*(s + t)*(s*t - 4*m2*(s + t)) + 
     M2*(-s^3 + 3*s*t^2 + 4*m2*(s + t)^2))*\[Epsilon])/
   (8*M2*(M2 - s)*s*(M2 - t)*(M2 - s - t)), 0, 
  (\[Epsilon]*(s*(s + t)*(s*t - 4*m2*(s + t))*(-1 + 2*\[Epsilon]) + 
     2*M2^3*s*(-1 + 6*\[Epsilon]) + M2^2*s*(s + t*(5 - 34*\[Epsilon]) - 
       10*s*\[Epsilon]) + M2*(4*m2*(s + t)^2*(-1 + 2*\[Epsilon]) + 
       s*(s^2*(1 - 2*\[Epsilon]) + 8*s*t*\[Epsilon] + 
         t^2*(-3 + 22*\[Epsilon])))))/(8*M2*(M2 - s)*s*(M2 - t)*(M2 - s - t)*
    (-1 + 2*\[Epsilon])), 0, 0, 0, 
  -1/2*(t*\[Epsilon])/((M2 - s)*(M2 - s - t)), 0, 0, 0, 0, 
  ((M2^2 - M2*s - s*t)*\[Epsilon])/(2*M2*(M2 - s)*(M2 - s - t)), 0, 0, 
  -1/8*((2*M2^3*s + M2^2*s*(3*s - 13*t) + 
      s*(s*(s - 3*t)*t - 4*m2*(s + t)^2) + 
      M2*(-s^3 + 11*s*t^2 + 4*m2*(s + t)^2))*\[Epsilon])/
    (M2*(M2 - s)*s*(M2 - t)*(M2 - s - t)), ((2*M2 - t)*\[Epsilon])/
   (2*(M2 - s)*(M2 - s - t)), -1/2*((M2^2 + s*t - M2*(s + 3*t))*\[Epsilon])/
    (M2*(M2 - s)*(M2 - s - t)), -1/2*((M2 - 2*t)*\[Epsilon])/
    ((M2 - s)*(M2 - s - t)), 0, 0, 
  ((-(M2^2*s*(s + t)*(15*m2*s + s^2 + 7*m2*t + 2*s*t)) + 
     M2^3*s*(s*(s + t) + 2*m2*(3*s + 7*t)) + 
     s*(s + t)*(-(s^2*t^2) + 4*m2^2*(s + t)^2 + m2*s*t*(3*s + 7*t)) + 
     M2*(-4*m2^2*(s + t)^3 + s^2*t*(2*s^2 + 3*s*t + t^2) + 
       m2*s*(13*s^3 + 5*s^2*t - 7*s*t^2 - 7*t^3)))*\[Epsilon])/
   (8*m2*M2*(M2 - s)*s*(M2 - t)*(M2 - s - t)*(s + t)), 
  -1/8*((s*(s + t)*(-(s^2*t^2) + 2*m2*s*t*(s + t) + 8*m2^2*(s + t)^2) - 
      M2^2*s*(s + t)*(2*m2*(9*s + t) + s*(s + 2*t)) + 
      M2^3*s*(s*(s + t) + 4*m2*(s + 3*t)) + 
      M2*(-8*m2^2*(s + t)^3 + s^2*t*(2*s^2 + 3*s*t + t^2) + 
        2*m2*s*(7*s^3 + 7*s^2*t - s*t^2 - 5*t^3)))*\[Epsilon])/
    (m2*M2*(M2 - s)*s*(M2 - t)*(M2 - s - t)*(s + t)), 0, 0, 
  ((-M2 + s + 2*t)*\[Epsilon]^2)/((M2 - s)*(M2 - s - t)*(-1 + 2*\[Epsilon])), 
  0, 0, 0, 0, 0, 0, ((M2 - s - t)*\[Epsilon])/(m2*(M2 - s)*r[5][M2, m2]*
    r[6][M2, m2]), -((t*\[Epsilon])/((M2 - s)*(M2 - s - t))), 0, 0, 
  (-(s*(-M2 + s + t)) + (-M2^2 + M2*(-s + t) + s*(2*s + 3*t))*\[Epsilon])/
   ((M2 - s)^2*(M2 - s - t)), ((s + t)*(M2*(8*m2 - s) + s*t - 4*m2*(s + t))*
    \[Epsilon])/(4*m2*M2*(M2 - t)*(M2 - s - t)*r[1][s, m2]*r[2][s, m2]), 
  -((s*\[Epsilon])/(2*m2*M2*r[5][M2, m2]*r[6][M2, m2] - 
     2*m2*s*r[5][M2, m2]*r[6][M2, m2])), 
  ((2*M2^3*s - M2^2*s*(s + 5*t) + s*(s + t)*(s*t - 4*m2*(s + t)) + 
     M2*(-s^3 + 3*s*t^2 + 4*m2*(s + t)^2))*\[Epsilon])/
   (8*M2*(M2 - s)*s*(M2 - t)*(M2 - s - t)), 
  -1/4*((2*M2^3*s - M2^2*s*(s + 5*t) + s*(s + t)*(s*t - 4*m2*(s + t)) + 
      M2*(-s^3 + 3*s*t^2 + 4*m2*(s + t)^2))*\[Epsilon])/
    (M2*(M2 - s)*s*(M2 - t)*(M2 - s - t)), 
  (s*\[Epsilon])/(2*m2*M2*r[5][M2, m2]*r[6][M2, m2] - 
    2*m2*s*r[5][M2, m2]*r[6][M2, m2]), (t - 2*t*\[Epsilon])/(M2 - s)^2, 
  ((-(m2*M2^2) + 2*(m2 - s)*s*t + M2*s*(m2 + t))*\[Epsilon])/
   (2*(M2 - s)*(M2 - s - t)*r[9][s, t, M2, m2]), 0, 
  ((-M2^2 + M2*s + 2*s*t)*\[Epsilon])/(2*(M2 - s)^2*(M2 - s - t)), 
  (-(s*(2*M2^2 + 2*s^2 + 2*s*t + t^2 - 2*M2*(2*s + t))) + 
    (4*M2^3 - s*t*(4*s + 3*t) - M2^2*(8*s + 9*t) + 
      M2*(4*s^2 + 13*s*t + 5*t^2))*\[Epsilon])/((M2 - s)^2*(-M2 + s + t)^2), 
  0, -(((M2^2 + t*(2*s + t) - M2*(s + 2*t))*\[Epsilon])/
    ((M2 - s)*(-M2 + s + t)^2)), 
  -(((M2^2 + t*(2*s + t) - M2*(s + 2*t))*\[Epsilon])/
    ((M2 - s)*(-M2 + s + t)^2)), 
  -1/8*(((s + t)*(m2 + 2*t)*(-(s*t) + 4*m2*(s + t)) + 
      M2^2*(s*(s - 5*t) + 2*m2*(s + 4*t)) + 
      M2*(s*t*(s + 7*t) - m2*(11*s^2 + 25*s*t + 20*t^2)))*\[Epsilon])/
    (M2*(M2 - t)*(M2 - s - t)*r[1][s, m2]*r[8][s, t, M2, m2]), 
  ((M2^3*(s^2 + 8*m2*t - s*t) - 2*s*(s + t)*(2*m2*(s - 2*t)*t + s*t^2 + 
       8*m2^2*(s + t)) - M2^2*(s*(s^2 + 2*s*t - 3*t^2) + 
       4*m2*(2*s^2 + 3*s*t + 5*t^2)) + 
     M2*(16*m2^2*(s + t)^2 + s*t*(3*s^2 + 3*s*t - 2*t^2) + 
       8*m2*(s^3 + s^2*t + t^3)))*\[Epsilon])/(4*m2*(2*m2 - M2)*(M2 - s)*
    (M2 - t)*(M2 - s - t)*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2]), 
  ((6*M2^2*s - M2*s*(s + 7*t) + (s + t)*(s*t - 4*m2*(s + t)))*\[Epsilon])/
   (8*M2*s*(M2 - t)*(M2 - s - t)), 0, 
  (s*(-M2 + s + t) + (M2^2 - s*t - M2*(s + t))*\[Epsilon])/
   ((M2 - s)^2*(M2 - s - t)), 
  ((s*(s + t)*(-(s^2*t^2) + 2*m2*s*t*(s + t) + 8*m2^2*(s + t)^2) - 
     M2^2*s*(s + t)*(2*m2*(9*s + t) + s*(s + 2*t)) + 
     M2^3*s*(s*(s + t) + 4*m2*(s + 3*t)) + 
     M2*(-8*m2^2*(s + t)^3 + s^2*t*(2*s^2 + 3*s*t + t^2) + 
       2*m2*s*(7*s^3 + 7*s^2*t - s*t^2 - 5*t^3)))*\[Epsilon])/
   (16*m2*M2*(M2 - s)*s*(M2 - t)*(M2 - s - t)*(s + t)), 
  -1/8*((M2^3*s^2*(4*m2 + s + t) - s*(s + t)*(s^2*t^2 - 
        2*m2*s*t*(5*s + 4*t) + 8*m2^2*(3*s^2 + 5*s*t + 2*t^2)) - 
      M2^2*s*(s*(s^2 + 3*s*t + 2*t^2) + 2*m2*(5*s^2 + 9*s*t + 8*t^2)) + 
      M2*(8*m2^2*(s + t)^2*(3*s + 2*t) + s^2*t*(2*s^2 + 3*s*t + t^2) + 
        2*m2*s*(3*s^3 - 4*s^2*t - 5*s*t^2 + 8*t^3)))*\[Epsilon])/
    (m2*M2*(M2 - s)*s*(M2 - t)*(M2 - s - t)*(s + t)), 
  (s*(M2*t - m2*(s + 3*t))*\[Epsilon])/(2*m2*(-(M2*s*t) + m2*(s + t)^2)*
    r[5][M2, m2]*r[6][M2, m2]), 
  ((M2^3*(s^2 + 8*m2*t - s*t) - 2*s*(s + t)*(2*m2*(s - 2*t)*t + s*t^2 + 
       8*m2^2*(s + t)) - M2^2*(s*(s^2 + 2*s*t - 3*t^2) + 
       4*m2*(2*s^2 + 3*s*t + 5*t^2)) + 
     M2*(16*m2^2*(s + t)^2 + s*t*(3*s^2 + 3*s*t - 2*t^2) + 
       8*m2*(s^3 + s^2*t + t^3)))*\[Epsilon])/(8*m2*(2*m2 - M2)*(M2 - s)*
    (M2 - t)*(M2 - s - t)*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2]), 
  ((2*M2^4*s^2*t + m2*s*(s + t)^3*(-(s*t) + 4*m2*(s + t)) - 
     M2^3*s*(s*t*(s + 9*t) + 2*m2*(s^2 - t^2)) + 
     M2^2*s*(m2*(s + t)^2*(s + 5*t) + s*t*(-s^2 + 4*s*t + 7*t^2)) - 
     M2*(-(s^3*(s - 3*t)*t^2) + 4*m2^2*(s + t)^4 + 
       m2*s*(-s^4 + 2*s^3*t + 6*s^2*t^2 + 6*s*t^3 + 3*t^4)))*\[Epsilon])/
   (4*M2*(M2 - s)*s*(M2 - t)*(M2 - s - t)*(M2*s*t - m2*(s + t)^2)), 0, 
  -((t*\[Epsilon])/((M2 - s)*(M2 - s - t))), 0, 
  -((t*\[Epsilon])/((M2 - s)*(M2 - s - t))), 
  ((-2*m2 + M2)*(M2 - s)*(M2 - t)*(s + t)*(M2*(8*m2 - s) + s*t - 
      4*m2*(s + t)) + 2*(4*M2^5*s - 2*M2^4*s*(7*m2 + 3*s + 4*t) + 
      2*m2*s*(m2 + t)*(s + t)*(-(s*t) + 4*m2*(s + t)) + 
      M2^3*(4*m2^2*(3*s + 4*t) + s*(2*s^2 + 5*s*t + 3*t^2) + 
        m2*(17*s^2 + 37*s*t + 8*t^2)) - 
      M2*(s^2*t^2*(s + t) + 8*m2^3*(s + t)^2 + m2*s*t*(-s^2 + s*t + 2*t^2) + 
        2*m2^2*(5*s^3 + 8*s^2*t - 7*s*t^2 - 12*t^3)) - 
      M2^2*(s*t*(s^2 - 2*s*t - t^2) + 2*m2^2*(s^2 + 15*s*t + 18*t^2) + 
        m2*(3*s^3 + 18*s^2*t + 17*s*t^2 + 4*t^3)))*\[Epsilon])/
   (8*M2*(-2*m2 + M2)*(M2 - s)*(M2 - t)*(M2 - s - t)), 
  ((s + t)*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2))/
   (8*M2*(M2 - t)*(M2 - s - t)), 
  (m2*(M2^3*(s^2 + 8*m2*t - s*t) - 2*s*(s + t)*(2*m2*(s - 2*t)*t + s*t^2 + 
       8*m2^2*(s + t)) - M2^2*(s*(s^2 + 2*s*t - 3*t^2) + 
       4*m2*(2*s^2 + 3*s*t + 5*t^2)) + 
     M2*(16*m2^2*(s + t)^2 + s*t*(3*s^2 + 3*s*t - 2*t^2) + 
       8*m2*(s^3 + s^2*t + t^3)))*\[Epsilon])/(4*(-2*m2 + M2)*(M2 - s)*
    (M2 - t)*(M2 - s - t)), 
  -1/4*((2*M2^3*s - M2^2*s*(s + 5*t) + s*(s + t)*(s*t - 4*m2*(s + t)) + 
      M2*(-s^3 + 3*s*t^2 + 4*m2*(s + t)^2))*\[Epsilon])/
    (M2*(M2 - s)*s*(M2 - t)*(M2 - s - t)), ((-4*m2 + s)*t*\[Epsilon])/
   (m2*(M2 - s)*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2]), 0, 0, 
  ((-M2 + s + 2*t)*\[Epsilon])/((M2 - s)*(M2 - s - t))}}


==> AncillaryFiles/GMDBs.txt <==
{{0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, \[Epsilon]/s, (-2*\[Epsilon])/(m2*r[1][s, m2]*r[2][s, m2]), 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {-((m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2*s - s^2)), 0, 0, 
  (-3*m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2*s - s^2), 
  (4*(m2 - s)*\[Epsilon])/(s*(-4*m2 + s)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0}, {(m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2*s - s^2), 
  0, 0, 0, 0, \[Epsilon]/(4*m2 - s), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {0, ((M2^2 + 4*m2*s - 4*M2*s)*\[Epsilon])/(4*s*(M2^2 + m2*s - M2*s)), 
  0, 0, 0, 0, 0, ((M2^3 - 3*M2^2*s - 2*m2*s^2 + 2*M2*s*(-m2 + s))*\[Epsilon])/
   (2*(M2 - s)*s*(M2^2 + m2*s - M2*s)), (M2^2*\[Epsilon])/
   (s*(-M2^2 - m2*s + M2*s)), -(((M2^2 + 2*M2*(m2 - s) + 2*m2*s)*\[Epsilon])/
    (m2*(M2^2 + m2*s - M2*s)*r[1][s, m2]*r[2][s, m2])), 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0}, {0, (3*(m2 - M2)*\[Epsilon])/(4*(M2^2 + m2*s - M2*s)), 0, 
  0, 0, -1/2*\[Epsilon]/(m2*r[1][s, m2]*r[2][s, m2]), 0, 
  (-3*(M2^2 + M2*(m2 - s) + m2*s)*\[Epsilon])/
   (2*(M2 - s)*(M2^2 + m2*s - M2*s)), 
  ((M2^2 + M2*(m2 - s) + m2*s)*\[Epsilon])/((M2 - s)*(M2^2 + m2*s - M2*s)), 
  -(((2*m2*M2 + m2*s - M2*s)*\[Epsilon])/(m2*(M2^2 + m2*s - M2*s)*r[1][s, m2]*
     r[2][s, m2])), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, (3*m2*(-3*M2^2 - 2*m2*s + 2*M2*(m2 + s))*\[Epsilon]*r[1][s, m2]*
    r[2][s, m2])/(8*(4*m2 - s)*s*(M2^2 + m2*s - M2*s)), 
  -((M2*(-4*m2 + M2)*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
    ((M2 - s)*s*(-4*m2 + s)*r[5][M2, m2]*r[6][M2, m2])), 0, 0, 
  ((M2 + s)*\[Epsilon])/(2*s*(-M2 + s)), 0, 
  (3*m2*M2*(-2*m2 + M2)*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
   (4*(4*m2 - s)*s*(M2^2 + m2*s - M2*s)), 
  (m2*(-3*M2^2 - 2*m2*s + 2*M2*(m2 + s))*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
   (2*(4*m2 - s)*s*(M2^2 + m2*s - M2*s)), 
  -1/2*((M2^2*(4*m2 - 5*s)*s + 4*m2*(2*m2 - s)*s^2 + M2^3*(4*m2 + s) + 
      4*M2*s*(2*m2^2 - 2*m2*s + s^2))*\[Epsilon])/((M2 - s)*s*(-4*m2 + s)*
     (M2^2 + m2*s - M2*s)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, -1/4*((2*s^2 + M2*(-4*m2 + s))*\[Epsilon])/(M2*(m2 - s)*s + s^3), 
  0, 0, 0, 0, 0, 0, 0, 0, -1/2*((-4*m2*M2 + 3*M2^2 - 5*M2*s + 2*s^2)*
     \[Epsilon])/((M2 - s)*(-s^2 + M2*(-m2 + s))), 
  ((M2 - 2*s)*\[Epsilon])/(-s^2 + M2*(-m2 + s)), 
  (M2*(-4*m2 + M2)*\[Epsilon])/(m2*(M2*(m2 - s) + s^2)*r[5][M2, m2]*
    r[6][M2, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, (-3*(-(m2*M2) + s^2)*\[Epsilon])/(4*(M2*(m2 - s)*s + s^3)), 
  \[Epsilon]/(2*m2*r[1][s, m2]*r[2][s, m2]), 0, 0, 0, 0, 0, 0, 0, 
  (-3*M2*(-2*m2 + M2 - s)*\[Epsilon])/(2*(M2 - s)*(-s^2 + M2*(-m2 + s))), 
  (M2*(-2*m2 + M2 - s)*\[Epsilon])/((M2 - s)*(-s^2 + M2*(-m2 + s))), 
  (M2*(-4*m2 + M2)*\[Epsilon])/(m2*(M2*(m2 - s) + s^2)*r[5][M2, m2]*
    r[6][M2, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, (-3*m2*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/
   (8*(M2*(m2 - s) + s^2)), -((\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/
    ((M2 - s)*r[1][s, m2]*r[2][s, m2])), 0, -(\[Epsilon]/(M2 - s)), 0, 0, 0, 
  0, 0, (-3*m2*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/(4*(M2*(m2 - s) + s^2)), 
  (m2*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/(2*m2*M2 - 2*M2*s + 2*s^2), 
  ((M2^2 - 2*s^2 + M2*(-4*m2 + s))*\[Epsilon])/
   (2*(M2 - s)*(-s^2 + M2*(-m2 + s))), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, -(\[Epsilon]/s), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0}, {0, 0, 0, \[Epsilon]/s, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  \[Epsilon]/s, 0, (2*\[Epsilon])/(m2*r[1][s, m2]*r[2][s, m2]), 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, \[Epsilon]/(2*m2*r[1][s, m2]*r[2][s, m2]), 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, (3*\[Epsilon])/(2*s), -(\[Epsilon]/s), 
  \[Epsilon]/(m2*r[1][s, m2]*r[2][s, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, \[Epsilon]/(2*s), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2*s - s^2), 
  (2*(-2*m2 + s)*\[Epsilon])/((4*m2 - s)*s), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, -(\[Epsilon]/(m2*r[1][s, m2]*r[2][s, m2])), 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 
  (2*\[Epsilon])/(m2*r[1][s, m2]*r[2][s, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, (2*\[Epsilon])/(4*m2 - s), 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, (m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2*s - s^2), 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  \[Epsilon]/(4*m2 - s), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, (m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2*s - s^2), 0, 
  \[Epsilon]/(4*m2 - s), (m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
   (4*m2*s - s^2), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, \[Epsilon]/(m2*r[1][s, m2]*r[2][s, m2]), 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
   (4*m2*s - s^2), -((m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2*s - s^2)), 
  0, 0, 0, \[Epsilon]/(4*m2 - s), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, -(((M2 + s)*\[Epsilon])/(2*M2*s - 2*s^2)), 
  0, 0, 0, 0, 0, 0, 0, 0, \[Epsilon]/(2*s), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, \[Epsilon]/(2*m2*r[1][s, m2]*r[2][s, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0}, {0, (m2*(5*M2^2 + 2*m2*s - 2*M2*(3*m2 + s))*
    \[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*(4*m2 - s)*s*
    (M2^2 + m2*s - M2*s)), 0, (2*m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
   (s*(-4*m2 + s)), 0, 0, 0, (3*m2*(M2^2 + 2*M2*(m2 - s) + 2*m2*s)*\[Epsilon]*
    r[1][s, m2]*r[2][s, m2])/(2*(4*m2 - s)*s*(M2^2 + m2*s - M2*s)), 
  -((m2*(M2^2 + 2*M2*(m2 - s) + 2*m2*s)*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
    ((4*m2 - s)*s*(M2^2 + m2*s - M2*s))), (M2^2*\[Epsilon])/
   (s*(M2^2 + m2*s - M2*s)), 0, 0, 0, 0, 0, 0, 
  (m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2*s - s^2), 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, \[Epsilon]/(4*m2 - s), 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, \[Epsilon]/(m2*r[1][s, m2]*r[2][s, m2]), 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, \[Epsilon]/(2*s), 
  \[Epsilon]/(2*s), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  \[Epsilon]/(2*m2*r[1][s, m2]*r[2][s, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, (2*m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2*s - s^2), 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
   (4*m2*s - s^2), (3*m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2*s - s^2), 
  (2*m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(s*(-4*m2 + s)), 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, \[Epsilon]/(4*m2 - s), 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0}, {0, \[Epsilon]/(2*s), 0, \[Epsilon]/(2*s), 0, 0, 0, 0, 0, 0, 
  0, 0, \[Epsilon]/(2*s), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, -(((M2 + s)*\[Epsilon])/((M2 - s)*s)), 
  \[Epsilon]/(2*m2*r[1][s, m2]*r[2][s, m2]), 0, \[Epsilon]/(2*s), 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0}, {0, (3*m2*(M2^2 + 2*M2*(m2 - s) + 2*m2*s)*\[Epsilon]*r[1][s, m2]*
    r[2][s, m2])/(4*(4*m2 - s)*s*(M2^2 + m2*s - M2*s)), 0, 0, 0, 0, 0, 
  (m2*(-6*m2*M2 + 7*M2^2 + 4*m2*s - 4*M2*s)*\[Epsilon]*r[1][s, m2]*
    r[2][s, m2])/(2*(4*m2 - s)*s*(M2^2 + m2*s - M2*s)), 
  (m2*(-3*M2^2 - 2*m2*s + 2*M2*(m2 + s))*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
   ((4*m2 - s)*s*(M2^2 + m2*s - M2*s)), 
  -((M2^2*\[Epsilon])/(s*(M2^2 + m2*s - M2*s))), 0, 0, 
  -((m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2*s - s^2)), 
  (4*m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2*s - s^2), 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (2*m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2*s - s^2), 
  \[Epsilon]/(4*m2 - s), (-2*M2*(-4*m2 + M2)*\[Epsilon]*r[1][s, m2]*
    r[2][s, m2])/((M2 - s)*s*(-4*m2 + s)*r[5][M2, m2]*r[6][M2, m2]), 
  (m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2*s - s^2), 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {0, 0, 0, (3*m2*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/
   (4*(M2*(m2 - s) + s^2)), 0, 0, 0, 0, 0, 0, 0, 0, 
  (3*m2*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/(2*(M2*(m2 - s) + s^2)), 
  -((m2*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/(M2*(m2 - s) + s^2)), 
  ((M2 - 2*s)*\[Epsilon])/(M2*(m2 - s) + s^2), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, (-2*\[Epsilon])/(m2*r[1][s, m2]*r[2][s, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, (2*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/((-M2 + s)*r[1][s, m2]*
    r[2][s, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, (3*M2^2*\[Epsilon])/(4*s*(M2^2 + m2*s - M2*s)), 0, 
  (3*(M2 - 2*s)*\[Epsilon])/(4*(M2*(m2 - s) + s^2)), 
  (2*\[Epsilon])/(m2*r[1][s, m2]*r[2][s, m2]), 0, 0, 
  ((M2^2 - 2*m2*s + 2*M2*s)*\[Epsilon])/(2*s*(-M2^2 - m2*s + M2*s)), 
  (M2^2*\[Epsilon])/(s*(M2^2 + m2*s - M2*s)), 
  ((-3*M2^2 - 2*m2*s + 2*M2*(m2 + s))*\[Epsilon])/
   (m2*(M2^2 + m2*s - M2*s)*r[1][s, m2]*r[2][s, m2]), 0, 0, 
  ((-4*s^2 + M2*(2*m2 + s))*\[Epsilon])/(2*(M2*(m2 - s)*s + s^3)), 
  ((M2 - 2*s)*\[Epsilon])/(-s^2 + M2*(-m2 + s)), 
  (M2*(-4*m2 + M2)*\[Epsilon])/(m2*(M2*(m2 - s) + s^2)*r[5][M2, m2]*
    r[6][M2, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (-4*M2*(-4*m2 + M2)*\[Epsilon])/(m2^2*(M2 - s)*r[1][s, m2]*r[2][s, m2]*
    r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*\[Epsilon])/s, 
  -(\[Epsilon]/(m2*r[1][s, m2]*r[2][s, m2])), 0, 
  ((M2 + s)*\[Epsilon])/((M2 - s)*s), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, -(\[Epsilon]/(m2*r[1][s, m2]*r[2][s, m2])), 0, 
  \[Epsilon]/(m2*r[1][s, m2]*r[2][s, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -1/4*((m2*M2^2 + M2*(5*m2*s - m2*t - 5*s*t) + 
      s*(-6*m2*s - 7*m2*t + 6*s*t + 5*t^2))*\[Epsilon]*r[9][s, t, M2, m2])/
    (s*(-M2 + s + t)*(m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
      s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)))), 0, 0, 0, 0, 
  ((m2*M2^2 + M2*s*t - s*t*(m2 + t) - m2*M2*(s + t))*\[Epsilon]*
    r[9][s, t, M2, m2])/(s*(-M2 + s + t)*(m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
     s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)))), 0, 0, 
  (3*(-(m2*s) + M2*(m2 - 2*t) + t*(s + 2*t))*\[Epsilon]*r[9][s, t, M2, m2])/
   (2*(M2 - s - t)*(m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
     s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)))), 
  -(((-(m2*s) + M2*(m2 - 2*t) + t*(s + 2*t))*\[Epsilon]*r[9][s, t, M2, m2])/
    ((M2 - s - t)*(m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
      s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t))))), 
  -(((m2*M2^2 + m2*s*(s - 4*t) + 3*M2*s*t - s^2*t - 2*m2*M2*(s + 2*t))*
     \[Epsilon]*r[9][s, t, M2, m2])/(m2*(M2 - s)*
     (m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
      s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)))*r[1][s, m2]*r[2][s, m2])), 
  (-3*(M2 - t)*(-(m2*M2) + s*(m2 + t))*\[Epsilon]*r[9][s, t, M2, m2])/
   (2*s*(-M2 + s + t)*(m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
     s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)))), 
  ((M2 - t)*(-(m2*M2) + s*(m2 + t))*\[Epsilon]*r[9][s, t, M2, m2])/
   (s*(-M2 + s + t)*(m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
     s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)))), 
  (2*M2*(-4*m2 + M2)*t*\[Epsilon]*r[9][s, t, M2, m2])/
   (m2*(M2 - s)*(m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
     s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)))*r[5][M2, m2]*r[6][M2, m2]), 
  ((m2*M2^2 + M2*s*t - s*t*(m2 + t) - m2*M2*(s + t))*\[Epsilon]*
    r[9][s, t, M2, m2])/(2*s*(-M2 + s + t)*(m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
     s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)))), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, ((M2^2 - s*t - M2*(s + t))*\[Epsilon])/
   (2*(M2 - s)*s*(M2 - s - t)), 
  -((t*(3*m2*M2^3 - 3*M2*s*t*(s + t) + s*t*(5*m2*s + 4*m2*t + s*t) + 
      M2^2*(-6*m2*s - 7*m2*t + 3*s*t) + m2*M2*(3*s^2 + 2*s*t + 4*t^2))*
     \[Epsilon]*r[9][s, t, M2, m2])/(m2*(M2 - s)*(M2 - s - t)*
     (m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
      s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)))*r[1][s, m2]*r[3][t, m2]*
     r[7][s, t, M2, m2])), 
  (-3*(m2*M2^2 + M2*s*t - s*t*(m2 + t) - m2*M2*(s + t))*\[Epsilon]*
    r[9][s, t, M2, m2])/(2*s*(-M2 + s + t)*(m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
     s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)))), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, ((-4*m2 + M2)*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[2][s, m2]), 
  -((M2*(-4*m2 + M2)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s)*s*(4*m2*M2 + s*t - 4*m2*(s + t))*r[5][M2, m2]*r[6][M2, m2])), 
  0, 0, 0, -1/2*(m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
     r[7][s, t, M2, m2])/(s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  -(((4*m2 - t)*\[Epsilon]*r[1][s, m2]*r[7][s, t, M2, m2])/
    (s*(-4*m2*M2 - s*t + 4*m2*(s + t))*r[4][t, m2])), 0, 0, 0, 
  (m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 
  (3*m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (-2*m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (-2*(-4*m2 + M2)*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[2][s, m2]), 
  (-3*m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (2*m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (2*M2*(-4*m2 + M2)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*s*(4*m2*M2 + s*t - 4*m2*(s + t))*r[5][M2, m2]*r[6][M2, m2]), 
  (m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (m2*(3*m2*M2^3 - 3*M2*s*t*(s + t) + s*t*(5*m2*s + 4*m2*t + s*t) + 
     M2^2*(-6*m2*s - 7*m2*t + 3*s*t) + m2*M2*(3*s^2 + 2*s*t + 4*t^2))*
    \[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*(M2 - s)*s*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    r[9][s, t, M2, m2]), (-2*(2*m2*M2^3 + M2^2*(2*s*t - 4*m2*(s + t)) + 
     s*t*(s*t + 2*m2*(s + t)) + 2*M2*(-(s*t*(s + t)) + m2*(s^2 + s*t + t^2)))*
    \[Epsilon])/((M2 - s)*s*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (-3*m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1/4*((-M2 + 2*s + t)*\[Epsilon])/
    (s*(-M2 + s + t)), 0, 0, 0, 0, 0, 0, 0, -(\[Epsilon]/(2*M2 - 2*s - 2*t)), 
  \[Epsilon]/(M2 - s - t), -(\[Epsilon]/(m2*r[1][s, m2]*r[2][s, m2])), 
  ((-M2 + t)*\[Epsilon])/(2*s*(-M2 + s + t)), ((M2 - t)*\[Epsilon])/
   (s*(-M2 + s + t)), 0, ((M2^2 - s*t - M2*(s + t))*\[Epsilon])/
   (2*(M2 - s)*s*(M2 - s - t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, ((-(m2*M2^2) - M2*s*t + s*t*(m2 + t) + m2*M2*(s + t))*\[Epsilon])/
   (2*s*(-M2 + s + t)*r[9][s, t, M2, m2]), 
  -(((M2 - t)*t*\[Epsilon])/(m2*(M2 - s - t)*r[1][s, m2]*r[3][t, m2]*
     r[7][s, t, M2, m2])), ((-M2^2 + s*t + M2*(s + t))*\[Epsilon])/
   (2*(M2 - s)*s*(M2 - s - t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, \[Epsilon]/s, -((M2*\[Epsilon])/(M2*s - s^2)), -(\[Epsilon]/s), 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, (2*(M2 - t)*\[Epsilon])/(s*(-M2 + s + t)), 0, 
  ((-M2 + t)*\[Epsilon])/(s*(-M2 + s + t)), ((-M2 + t)*\[Epsilon])/
   (s*(-M2 + s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0}, {0, (4*m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/(s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (2*M2*(-4*m2 + M2)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*s*(4*m2*M2 + s*t - 4*m2*(s + t))*r[5][M2, m2]*r[6][M2, m2]), 
  (-4*m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (-2*(-4*m2 + M2)*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[2][s, m2]), 0, 0, 0, 0, 0, 
  (-4*m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (-2*(4*m2 - t)*\[Epsilon]*r[1][s, m2]*r[7][s, t, M2, m2])/
   (s*(-4*m2*M2 - s*t + 4*m2*(s + t))*r[4][t, m2]), 0, 0, 0, 
  (4*m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (-4*m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (-12*m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (4*(M2 - t)*(m2*M2 + s*t - m2*(s + t))*\[Epsilon])/
   (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (6*m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (6*m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, (t*\[Epsilon])/(2*(M2 - s)*(M2 - s - t)), 0, 
  -1/2*((M2^2 - M2*(2*s + t) + s*(s + 2*t))*\[Epsilon])/
    ((M2 - s)*s*(M2 - s - t)), 0, 0, 0, 0, 0, 0, 
  -(\[Epsilon]/(2*M2 - 2*s - 2*t)), 0, 0, 0, 0, 
  ((-3*M2 + 2*s + 3*t)*\[Epsilon])/(2*s*(-M2 + s + t)), 
  -1/2*((3*M2^2 + s*t - 3*M2*(s + t))*\[Epsilon])/((M2 - s)*s*(M2 - s - t)), 
  -(\[Epsilon]/s), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, (3*(M2 - t)*\[Epsilon])/(s*(-M2 + s + t)), 
  ((M2 - t)*t*\[Epsilon])/(2*m2*(M2 - s - t)*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2]), ((-M2 + t)*\[Epsilon])/(s*(-M2 + s + t)), 
  (-2*(M2 - t)*\[Epsilon])/(s*(-M2 + s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, (t*\[Epsilon])/(2*(M2 - s)*(M2 - s - t)), 0, 
  -1/2*((M2^2 - M2*(2*s + t) + s*(s + 2*t))*\[Epsilon])/
    (s*(-M2 + s)*(-M2 + s + t)), 0, 0, 0, 0, 0, 0, 
  -(\[Epsilon]/(2*M2 - 2*s - 2*t)), 0, 0, 0, 0, 
  ((-3*M2 + 2*s + 3*t)*\[Epsilon])/(2*s*(-M2 + s + t)), 
  ((-3*M2^2 - s*t + 3*M2*(s + t))*\[Epsilon])/(2*s*(-M2 + s)*(-M2 + s + t)), 
  -(\[Epsilon]/s), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, (3*(M2 - t)*\[Epsilon])/(s*(-M2 + s + t)), 
  (t*(-M2 + t)*\[Epsilon])/(2*m2*(-M2 + s + t)*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2]), (-2*(M2 - t)*\[Epsilon])/(s*(-M2 + s + t)), 
  ((-M2 + t)*\[Epsilon])/(s*(-M2 + s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, -1/4*((M2^3*(m2 - 5*t) + m2*s*(-3*m2*s - 4*m2*t + 3*s*t + 2*t^2) + 
      M2^2*(-4*m2*s + 5*m2*t + 8*s*t + 5*t^2) + 
      M2*(4*m2^2*s - s*t*(3*s + 2*t) + m2*(3*s^2 - 4*s*t - 6*t^2)))*
     \[Epsilon]*r[1][s, m2]*r[8][s, t, M2, m2])/(s*(-M2^2 - m2*s + M2*s)*
     (-M2 + s + t)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)), 0, 0, 0, 0, 
  0, (-3*(M2^3*(m2 - t) + M2^2*(-2*m2*s - 3*m2*t + 2*s*t + t^2) + 
     m2*s*(-(m2*s) + t*(s + 2*t)) + M2*(-(s*t*(s + 2*t)) + m2*(s^2 + 2*t^2)))*
    \[Epsilon]*r[1][s, m2]*r[8][s, t, M2, m2])/(2*s*(-M2^2 - m2*s + M2*s)*
    (-M2 + s + t)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)), 
  ((M2^3*(m2 - t) + M2^2*(-2*m2*s - 3*m2*t + 2*s*t + t^2) + 
     m2*s*(-(m2*s) + t*(s + 2*t)) + M2*(-(s*t*(s + 2*t)) + m2*(s^2 + 2*t^2)))*
    \[Epsilon]*r[1][s, m2]*r[8][s, t, M2, m2])/(s*(-M2^2 - m2*s + M2*s)*
    (-M2 + s + t)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)), 
  ((-2*M2^2*t + m2*(m2*(s - 4*t) - s*t) + M2*(2*m2^2 - m2*s + 4*m2*t + s*t))*
    \[Epsilon]*r[8][s, t, M2, m2])/(m2*(M2^2 + m2*s - M2*s)*
    (m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*r[2][s, m2]), 
  -1/2*((4*m2*M2 - 3*m2*s - 4*m2*t - 2*M2*t + 3*s*t + 2*t^2)*\[Epsilon]*
     r[1][s, m2]*r[8][s, t, M2, m2])/(s*(-M2 + s + t)*
     (m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)), 0, 0, 0, 0, 
  (2*(M2 - t)*(m2 + t)*\[Epsilon]*r[1][s, m2]*r[8][s, t, M2, m2])/
   (s*(-M2 + s + t)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)), 
  -(((M2 - t)*(m2 + t)*\[Epsilon]*r[1][s, m2]*r[8][s, t, M2, m2])/
    (s*(-M2 + s + t)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2))), 
  -(((M2 - t)*(m2 + t)*\[Epsilon]*r[1][s, m2]*r[8][s, t, M2, m2])/
    (s*(-M2 + s + t)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2))), 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, -1/2*((M2 - t)*(m2 + t)*\[Epsilon]*r[1][s, m2]*
     r[8][s, t, M2, m2])/(s*(-M2 + s + t)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + 
      s*t^2)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  ((M2 - t)*\[Epsilon])/(2*s*(-M2 + s + t)), 
  -(((M2 - t)*t*(-4*m2*M2 + 5*m2*s + 4*m2*t + s*t)*\[Epsilon]*
     r[8][s, t, M2, m2])/(m2*s*(-M2 + s + t)*
     (m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*r[3][t, m2]*
     r[7][s, t, M2, m2])), (3*(M2 - t)*(m2 + t)*\[Epsilon]*r[1][s, m2]*
    r[8][s, t, M2, m2])/(2*s*(-M2 + s + t)*
    (m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, -1/2*(m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  -((M2*(-4*m2 + M2)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s)*s*(4*m2*M2 + s*t - 4*m2*(s + t))*r[5][M2, m2]*r[6][M2, m2])), 
  0, 0, -(((-4*m2 + M2)*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[2][s, m2])), 0, 
  (3*m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (-2*m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (2*(-4*m2 + M2)*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[2][s, m2]), 
  (m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  ((4*m2 - t)*\[Epsilon]*r[1][s, m2]*r[7][s, t, M2, m2])/
   (s*(-4*m2*M2 - s*t + 4*m2*(s + t))*r[4][t, m2]), 0, 0, 0, 
  -((m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t)))), 
  (m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, (m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/(s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (m2*(M2 - t)*(-4*m2*M2 + 5*m2*s + 4*m2*t + s*t)*\[Epsilon]*r[3][t, m2]*
    r[7][s, t, M2, m2])/(2*s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    r[8][s, t, M2, m2]), (2*(M2 - t)*(-2*m2*M2 + s*t + 2*m2*(s + t))*
    \[Epsilon])/(s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (-3*m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, \[Epsilon]/(4*M2 - 4*s - 4*t), 0, 
  0, 0, 0, 0, -(\[Epsilon]/(2*M2 - 2*s - 2*t)), -(\[Epsilon]/(-M2 + s + t)), 
  \[Epsilon]/(m2*r[1][s, m2]*r[2][s, m2]), \[Epsilon]/(2*(-M2 + s + t)), 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  ((M2 - t)*\[Epsilon])/(2*s*(-M2 + s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1/2*((M2 - t)*(m2 + t)*\[Epsilon])/
    ((M2 - s - t)*r[1][s, m2]*r[8][s, t, M2, m2]), 
  ((M2 - t)*t*\[Epsilon])/(m2*(-M2 + s + t)*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2]), ((-M2 + t)*\[Epsilon])/(2*s*(-M2 + s + t)), 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -1/2*(m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 
  -1/2*(m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 
  (m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, (m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/(s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  -(((-4*m2 + M2)*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[2][s, m2])), 0, 0, 0, 0, 
  -((m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t)))), 
  (M2*(-4*m2 + M2)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*s*(4*m2*M2 + s*t - 4*m2*(s + t))*r[5][M2, m2]*r[6][M2, m2]), 0, 
  (m2*(3*m2*M2^3 - 3*M2*s*t*(s + t) + s*t*(5*m2*s + 4*m2*t + s*t) + 
     M2^2*(-6*m2*s - 7*m2*t + 3*s*t) + m2*M2*(3*s^2 + 2*s*t + 4*t^2))*
    \[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*s*(-M2 + s)*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    r[9][s, t, M2, m2]), 0, (m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/(2*s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (2*m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 
  -((m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t)))), 
  (-3*m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 
  (t*(-M2 + t)*\[Epsilon])/((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  -((m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t)))), 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, -1/2*((-3*M2 + 4*s + 3*t)*\[Epsilon])/(s*(-M2 + s + t)), 
  (M2*\[Epsilon])/(M2*s - s^2), (3*\[Epsilon])/(2*s), 
  \[Epsilon]/(2*M2 - 2*s - 2*t), 0, 0, ((M2 - t)*\[Epsilon])/
   (2*s*(-M2 + s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -1/2*\[Epsilon]/(m2*r[1][s, m2]*r[2][s, m2]), 0, 0, 0, 0, 0, 0, 0, 
  ((-(m2*M2^2) - M2*s*t + s*t*(m2 + t) + m2*M2*(s + t))*\[Epsilon])/
   (2*s*(-M2 + s + t)*r[9][s, t, M2, m2]), 0, 
  ((M2^2 - s*t - M2*(s + t))*\[Epsilon])/(2*(M2 - s)*s*(M2 - s - t)), 
  (-2*(M2 - t)*\[Epsilon])/(s*(-M2 + s + t)), 0, 
  ((M2 - t)*\[Epsilon])/(s*(-M2 + s + t)), ((M2 - t)*\[Epsilon])/
   (s*(-M2 + s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0}, {0, 0, 0, 
  -1/2*((M2^2*s*t + 3*m2*t*(s + t)^2 - M2*s*t*(2*s + t) + 
      m2*M2*(s^2 - 2*s*t - 3*t^2))*\[Epsilon])/(s*(-M2 + s + t)*
     (-(M2*s*t) + m2*(s + t)^2)), 0, 0, 0, 0, 0, 0, 
  ((M2^2*s*t + m2*(2*s - t)*(s + t)^2 - 
     M2*(s*t^2 + m2*(3*s^2 + 2*s*t - t^2)))*\[Epsilon])/
   (2*s*(-M2 + s + t)*(-(M2*s*t) + m2*(s + t)^2)), 0, 
  ((M2 - 2*s - t)*\[Epsilon])/(s*(-M2 + s + t)), 
  (2*(-M2 + 2*s + t)*\[Epsilon])/(s*(-M2 + s + t)), 
  (-2*M2*(-4*m2 + M2)*t*\[Epsilon])/(m2*(-(M2*s*t) + m2*(s + t)^2)*
    r[5][M2, m2]*r[6][M2, m2]), 
  ((m2*t*(s + t)^2 - M2*(s^2*t + m2*(-s^2 + t^2)))*\[Epsilon])/
   (s*(-M2 + s + t)*(-(M2*s*t) + m2*(s + t)^2)), 0, 
  ((m2*t*(s + t)^2 - M2*(s^2*t + m2*(-s^2 + t^2)))*\[Epsilon])/
   (s*(-M2 + s + t)*(-(M2*s*t) + m2*(s + t)^2)), 0, 0, 0, 
  ((M2^2*s*(5*s - 3*t)*t + m2*t*(s + t)^3 - 
     M2*(s + t)*(s*(4*s - 3*t)*t + m2*(s + t)^2))*\[Epsilon])/
   (s*(s + t)*(-M2 + s + t)*(-(M2*s*t) + m2*(s + t)^2)), 
  (2*(M2^2*s*t*(-3*s + t) - m2*t*(s + t)^3 + 
     M2*(s + t)*(s*(2*s - t)*t + m2*(s + t)^2))*\[Epsilon])/
   (s*(s + t)*(-M2 + s + t)*(-(M2*s*t) + m2*(s + t)^2)), 
  (2*M2*(-4*m2 + M2)*t*\[Epsilon])/(m2*(-(M2*s*t) + m2*(s + t)^2)*
    r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (2*M2*t*(-s + t)*\[Epsilon])/((s + t)*(-(M2*s*t) + m2*(s + t)^2)), 
  (2*(m2*t*(s + t)^2 - M2*(s^2*t + m2*(-s^2 + t^2)))*\[Epsilon])/
   (s*(-M2 + s + t)*(-(M2*s*t) + m2*(s + t)^2)), 0, 
  (t*(-(M2*s^2*t) + 2*m2*M2^2*(-s + t) + m2*t*(s + t)^2 + 
     3*m2*M2*(s^2 - t^2))*\[Epsilon])/(m2*(-M2 + s + t)*
    (-(M2*s*t) + m2*(s + t)^2)*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2]), 
  (-2*m2*t*(s + t)^2*\[Epsilon] + 2*M2*(s^2*t + m2*(-s^2 + t^2))*\[Epsilon])/
   (s*(-M2 + s + t)*(-(M2*s*t) + m2*(s + t)^2)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -1/2*((-M2 + 2*s + t)*\[Epsilon])/(s*(-M2 + s + t)), 0, 0, 
  -1/2*((-M2 + 2*s + t)*\[Epsilon])/(s*(-M2 + s + t)), 0, 
  ((-M2 + t)*\[Epsilon])/(2*s*(-M2 + s + t)), 0, 0, 0, 
  -1/2*((M2*(3*s - t) + t*(s + t))*\[Epsilon])/(s*(s + t)*(-M2 + s + t)), 
  ((M2*(s - t) + t*(s + t))*\[Epsilon])/(s*(s + t)*(-M2 + s + t)), 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, -1/2*((M2*(s - t) + t*(s + t))*\[Epsilon])/
    (s*(s + t)*(-M2 + s + t)), -(((M2*(s - t) + t*(s + t))*\[Epsilon])/
    (s*(s + t)*(-M2 + s + t))), -1/2*(M2*(-4*m2 + M2)*t*\[Epsilon])/
    (m2*(-(M2*s*t) + m2*(s + t)^2)*r[5][M2, m2]*r[6][M2, m2]), 0, 
  ((m2*t*(s + t)^2 - M2*(s^2*t + m2*(-s^2 + t^2)))*\[Epsilon])/
   (s*(-M2 + s + t)*(-(M2*s*t) + m2*(s + t)^2)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0}, {0, 0, 0, (3*m2*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/
   (4*(M2*(m2 - s) + s^2)), 0, 0, 0, 0, 0, 0, 0, 0, 
  (3*m2*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/(2*(M2*(m2 - s) + s^2)), 
  -((m2*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/(M2*(m2 - s) + s^2)), 
  ((M2 - 2*s)*\[Epsilon])/(M2*(m2 - s) + s^2), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, (m2*(3*m2*t*(s + t)^2 - M2*s*t*(s + 2*t) + 
     M2^2*(-2*m2*s + 2*m2*t + 2*s*t) + m2*M2*(s^2 - 4*s*t - 5*t^2))*
    \[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (-(M2*s*t) + m2*(s + t)^2)), (-2*(-4*m2 + M2)*\[Epsilon]*r[3][t, m2]*
    r[7][s, t, M2, m2])/((M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    r[2][s, m2]), 0, (-2*M2*(-4*m2 + M2)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/((M2 - s)*s*(4*m2*M2 + s*t - 4*m2*(s + t))*
    r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 
  (m2*(3*m2*t*(s + t)^2 - M2*s*t*(s + 2*t) + 
     M2^2*(-2*m2*s + 2*m2*t + 2*s*t) + m2*M2*(s^2 - 4*s*t - 5*t^2))*
    \[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (-(M2*s*t) + m2*(s + t)^2)), 
  -(((8*m2 - 2*t)*\[Epsilon]*r[1][s, m2]*r[7][s, t, M2, m2])/
    (s*(-4*m2*M2 - s*t + 4*m2*(s + t))*r[4][t, m2])), 
  (-3*m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (4*m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (2*M2*(-4*m2 + M2)*(M2*s*t + s^2*t + 2*m2*M2*(s + t) - 
     2*m2*(2*s^2 + 3*s*t + t^2))*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/((M2 - s)*s*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (M2*s*t - m2*(s + t)^2)*r[5][M2, m2]*r[6][M2, m2]), 
  -((m2*(3*m2*t*(s + t)^2 - M2*s*t*(s + 2*t) + 
      M2^2*(-2*m2*s + 2*m2*t + 2*s*t) + m2*M2*(s^2 - 4*s*t - 5*t^2))*
     \[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
     (-(M2*s*t) + m2*(s + t)^2))), 0, 
  (m2*(-3*m2*t*(s + t)^2 + 2*M2^2*(m2*(s - t) - s*t) + 
     M2*(s*t*(s + 2*t) + m2*(-s^2 + 4*s*t + 5*t^2)))*\[Epsilon]*r[1][s, m2]*
    r[3][t, m2]*r[7][s, t, M2, m2])/(s*(-M2 + s + t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)), 0, 0, 0, 
  -((m2*(3*m2*t*(s + t)^2 - M2^2*(8*m2*(s - t) + s*t) + 
      M2*(s*t*(-4*s + t) + m2*(13*s^2 + 2*s*t - 11*t^2)))*\[Epsilon]*
     r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
     (-(M2*s*t) + m2*(s + t)^2))), 
  (2*m2*(m2*t*(s + t)^2 - M2^2*(4*m2*(s - t) + s*t) + 
     M2*(s*t*(-2*s + t) + m2*(7*s^2 + 2*s*t - 5*t^2)))*\[Epsilon]*r[1][s, m2]*
    r[3][t, m2]*r[7][s, t, M2, m2])/(s*(-M2 + s + t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)), 
  (-2*M2*(-4*m2 + M2)*(-(s*t) + 2*m2*(s + t))*\[Epsilon]*r[1][s, m2]*
    r[3][t, m2]*r[7][s, t, M2, m2])/(s*(-4*m2*M2 - s*t + 4*m2*(s + t))*
    (-(M2*s*t) + m2*(s + t)^2)*r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (m2*(-3*m2*t*(s + t)^2 + M2^2*(4*m2*(s - t) - s*t) + 
     M2*(s*t*(2*s + t) + m2*(-5*s^2 + 2*s*t + 7*t^2)))*\[Epsilon]*r[1][s, m2]*
    r[3][t, m2]*r[7][s, t, M2, m2])/(s*(-M2 + s + t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)), 
  (2*m2*(-3*m2*t*(s + t)^2 + 2*M2^2*(m2*(s - t) - s*t) + 
     M2*(s*t*(s + 2*t) + m2*(-s^2 + 4*s*t + 5*t^2)))*\[Epsilon]*r[1][s, m2]*
    r[3][t, m2]*r[7][s, t, M2, m2])/(s*(-M2 + s + t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)), 0, 
  ((4*m2*t*(s + t)^2*(-(s*t) + m2*(s + t)) + 
     M2^2*(4*m2*s^2*t - 3*s^2*t^2 - 4*m2^2*(s^2 - t^2)) + 
     M2*(4*m2^2*(s - 2*t)*(s + t)^2 + s^2*t^2*(s + 3*t) + 
       2*m2*s*t*(-s^2 + s*t + 2*t^2)))*\[Epsilon])/
   (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (-(M2*s*t) + m2*(s + t)^2)), 
  (2*m2*(3*m2*t*(s + t)^2 - M2*s*t*(s + 2*t) + 
     M2^2*(-2*m2*s + 2*m2*t + 2*s*t) + m2*M2*(s^2 - 4*s*t - 5*t^2))*
    \[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (-(M2*s*t) + m2*(s + t)^2)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, ((M2^2*(-2*m2 + 5*s) + 2*s^2*(3*s + 4*t) + 
     M2*(-11*s^2 + 2*m2*t - 5*s*t))*\[Epsilon])/(8*s*(M2*(m2 - s) + s^2)*
    (-M2 + s + t)), 0, 0, 0, 0, 0, 0, 
  -1/4*((-M2 + 2*s + t)*\[Epsilon])/(s*(-M2 + s + t)), 0, 
  (3*(M2^2*(2*m2 - s) - 2*s^3 - 2*m2*M2*(2*s + t) + M2*s*(3*s + t))*
    \[Epsilon])/(4*s*(M2*(m2 - s) + s^2)*(-M2 + s + t)), 
  ((2*s^3 + M2^2*(-2*m2 + s) + 2*m2*M2*(2*s + t) - M2*s*(3*s + t))*
    \[Epsilon])/(2*s*(M2*(m2 - s) + s^2)*(-M2 + s + t)), 
  -1/2*(M2*(-4*m2 + M2)*\[Epsilon])/(m2*(M2*(m2 - s) + s^2)*r[5][M2, m2]*
     r[6][M2, m2]), -1/2*((-M2 + 2*s + t)*\[Epsilon])/(s*(-M2 + s + t)), 0, 
  ((-M2 + t)*\[Epsilon])/(2*s*(-M2 + s + t)), 0, 0, 0, 
  -1/2*((M2*(7*s - t) + t*(s + t))*\[Epsilon])/(s*(s + t)*(-M2 + s + t)), 
  ((M2*(3*s - t) + t*(s + t))*\[Epsilon])/(s*(s + t)*(-M2 + s + t)), 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, -(((M2*(s - t) + t*(s + t))*\[Epsilon])/
    (s*(s + t)*(-M2 + s + t))), -(((M2*(s - t) + t*(s + t))*\[Epsilon])/
    (s*(s + t)*(-M2 + s + t))), -1/2*(M2*(-4*m2 + M2)*t*\[Epsilon])/
    (m2*(-(M2*s*t) + m2*(s + t)^2)*r[5][M2, m2]*r[6][M2, m2]), 
  (t*(-M2 + t)*\[Epsilon])/(2*m2*(M2 - s - t)*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2]), ((m2*t*(s + t)^2 - M2*(s^2*t + m2*(-s^2 + t^2)))*
    \[Epsilon])/(s*(-M2 + s + t)*(-(M2*s*t) + m2*(s + t)^2)), 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -1/2*(m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 
  -((m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t)))), 0, 
  -1/2*(m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  -1/2*(m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 
  -((m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t)))), 
  (m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, (m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  -(((-4*m2 + M2)*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[2][s, m2])), 0, 0, 0, 0, 0, 0, 
  0, (m2*(3*m2*M2^3 - 3*M2*s*t*(s + t) + s*t*(5*m2*s + 4*m2*t + s*t) + 
     M2^2*(-6*m2*s - 7*m2*t + 3*s*t) + m2*M2*(3*s^2 + 2*s*t + 4*t^2))*
    \[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*s*(-M2 + s)*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    r[9][s, t, M2, m2]), 0, (m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/(2*s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -1/2*(m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (-3*m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (M2*(M2^2*(s*t + 2*m2*(s + t)) + 
     4*m2*(-(s^2*t) + 2*m2*(2*s^2 + 3*s*t + t^2)) + 
     M2*(s^2*t - 8*m2^2*(s + t) - 2*m2*(2*s^2 + 5*s*t + t^2)))*\[Epsilon]*
    r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*(M2 - s)*s*(4*m2*M2 + s*t - 4*m2*(s + t))*(M2*s*t - m2*(s + t)^2)*
    r[5][M2, m2]*r[6][M2, m2]), 0, 
  (m2*(-3*m2*t*(s + t)^2 + 2*M2^2*(m2*(s - t) - s*t) + 
     M2*(s*t*(s + 2*t) + m2*(-s^2 + 4*s*t + 5*t^2)))*\[Epsilon]*r[1][s, m2]*
    r[3][t, m2]*r[7][s, t, M2, m2])/(s*(-M2 + s + t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)), 
  (t*(-M2 + t)*\[Epsilon])/((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  ((-M2^2 + s*t + M2*(s + t))*\[Epsilon])/(2*s*(-M2 + s)*(-M2 + s + t)), 0, 
  0, 0, 0, ((-2*M2 + s + 2*t)*\[Epsilon])/(2*s*(-M2 + s + t)), 
  -(\[Epsilon]/(2*M2 - 2*s - 2*t)), 0, 0, (2*M2*\[Epsilon])/
   ((M2 - s - t)*(s + t)), ((M2*(s - t) + t*(s + t))*\[Epsilon])/
   (s*(s + t)*(-M2 + s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  \[Epsilon]/(2*m2*r[1][s, m2]*r[2][s, m2]), 0, 0, 0, 0, 0, 0, 0, 
  ((m2*M2^2 + M2*s*t - s*t*(m2 + t) - m2*M2*(s + t))*\[Epsilon])/
   (2*s*(-M2 + s + t)*r[9][s, t, M2, m2]), 0, 
  ((-M2^2 + s*t + M2*(s + t))*\[Epsilon])/(2*(M2 - s)*s*(M2 - s - t)), 0, 0, 
  0, 0, 0, 0, 0, 0, 0, -1/2*((M2*(s - t) + t*(s + t))*\[Epsilon])/
    (s*(s + t)*(-M2 + s + t)), -(((M2*(s - t) + t*(s + t))*\[Epsilon])/
    (s*(s + t)*(-M2 + s + t))), -1/2*(M2*(-4*m2 + M2)*t*\[Epsilon])/
    (m2*(-(M2*s*t) + m2*(s + t)^2)*r[5][M2, m2]*r[6][M2, m2]), 0, 
  ((m2*t*(s + t)^2 - M2*(s^2*t + m2*(-s^2 + t^2)))*\[Epsilon])/
   (s*(-M2 + s + t)*(-(M2*s*t) + m2*(s + t)^2)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, (m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*
    r[3][t, m2]*r[7][s, t, M2, m2])/(2*s*(-M2 + s + t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0, 0, 0, 0, 
  -((m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t)))), 
  (m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, -((m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
     r[7][s, t, M2, m2])/(s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t)))), 
  ((-4*m2 + M2)*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[2][s, m2]), 0, 
  (m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, (4*m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/(s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 
  (-3*m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (s*(-M2 + s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))), 
  -1/2*(m2*(M2 - t)*(-4*m2*M2 + 5*m2*s + 4*m2*t + s*t)*\[Epsilon]*r[3][t, m2]*
     r[7][s, t, M2, m2])/(s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
     r[8][s, t, M2, m2]), 0, 
  -1/2*(m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, (t*(-M2 + t)*\[Epsilon])/((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (m2*(M2 - t)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, \[Epsilon]/(2*M2 - 2*s - 2*t), 0, 0, 0, 0, 0, 0, 0, 
  ((M2 - t)*\[Epsilon])/(s*(-M2 + s + t)), 
  ((2*M2^2 - s^2 - M2*(s + 2*t))*\[Epsilon])/(2*(M2 - s)*s*(M2 - s - t)), 
  ((-M2 + t)*\[Epsilon])/(2*s*(-M2 + s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, -1/2*\[Epsilon]/(m2*r[1][s, m2]*r[2][s, m2]), 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, (-2*(M2 - t)*\[Epsilon])/(s*(-M2 + s + t)), 0, 
  ((M2 - t)*\[Epsilon])/(s*(-M2 + s + t)), ((M2 - t)*\[Epsilon])/
   (s*(-M2 + s + t)), -1/2*((M2 - t)*(m2 + t)*\[Epsilon])/
    ((M2 - s - t)*r[1][s, m2]*r[8][s, t, M2, m2]), 0, 
  ((M2 - t)*\[Epsilon])/(2*s*(-M2 + s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0}, {0, -1/4*\[Epsilon]/(s^2*(-M2 + s + t)), 0, 
  -1/4*\[Epsilon]/(s^2*(-M2 + s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  \[Epsilon]/(4*s^2*(-M2 + s + t)), 0, 0, 0, 0, 0, 
  ((M2*s - s*t + m2*(s + t))*\[Epsilon])/(4*m2*s^2*(s + t)*(-M2 + s + t)), 
  -1/4*((M2*s - s*t + 2*m2*(s + t))*\[Epsilon])/
    (m2*s^2*(s + t)*(-M2 + s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -1/2*\[Epsilon]/(m2*s*(-M2 + s + t)*r[1][s, m2]*r[2][s, m2]), 0, 
  -1/4*\[Epsilon]/(s^2*(-M2 + s + t)), \[Epsilon]/(2*s^2*(-M2 + s + t)), 0, 
  0, 0, 0, 0, 0, 0, 0, 0, ((m2 - M2)*\[Epsilon])/
   (4*s*(-M2 + s + t)*r[1][s, m2]*r[8][s, t, M2, m2]), 
  (M2*(-4*m2 + M2)*\[Epsilon])/(2*m2*(-2*m2 + M2)*s*(M2 - s - t)*r[1][s, m2]*
    r[3][t, m2]*r[7][s, t, M2, m2]), \[Epsilon]/(4*s^2*(-M2 + s + t)), 0, 0, 
  ((M2*s - s*t + 2*m2*(s + t))*\[Epsilon])/(8*m2*s^2*(s + t)*(-M2 + s + t)), 
  ((6*m2*s - M2*s + 4*m2*t + s*t)*\[Epsilon])/
   (4*m2*s^2*(s + t)*(-M2 + s + t)), 0, (M2*(-4*m2 + M2)*\[Epsilon])/
   (4*m2*(-2*m2 + M2)*s*(M2 - s - t)*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2]), -1/2*\[Epsilon]/(s^2*(-M2 + s + t)), 0, 0, 0, 0, 
  (-3*M2^2 - 2*m2*(4*s + 3*t + 2*(m2 + t)*\[Epsilon]) + 
    M2*(4*s + 3*t + 2*t*\[Epsilon] + 6*m2*(1 + \[Epsilon])))/
   (4*(-2*m2 + M2)*s*(M2 - s - t)), (M2*s - s*t - 4*m2*(s + t))/
   (4*s*(-M2 + s + t)), -1/2*(m2*M2*(-4*m2 + M2)*\[Epsilon])/
    ((-2*m2 + M2)*s*(M2 - s - t)), \[Epsilon]/(2*s^2*(-M2 + s + t)), 0, 0, 0, 
  0}, {0, (\[Epsilon]*(16*m2^2*M2^6*s*(-4*m2 + s)*t - 
     4*m2*M2^5*(4*m2 - s)*(2*s^2*t^2 - 2*m2*s*t*(5*s + 8*t) + 
       m2^2*(s^2 - 16*s*t + 48*t^2)) + M2^4*(4*m2 - s)*
      (16*m2^4*s*(s - 3*t) - s^3*t^3 + 2*m2*s^2*t^2*(7*s + 12*t) - 
       m2^2*s*t*(33*s^2 + 104*s*t + 192*t^2) + 
       4*m2^3*(2*s^3 - 41*s^2*t + 136*s*t^2 + 144*t^3)) + 
     m2*s*t*(s^4*t^4 - 192*m2^5*s*(s + t)^2 - 6*m2*s^3*t^3*(3*s + 4*t) + 
       3*m2^2*s^2*t^2*(27*s^2 + 88*s*t + 64*t^2) - 
       4*m2^3*s*t*(28*s^3 + 181*s^2*t + 312*s*t^2 + 160*t^3) + 
       16*m2^4*(3*s^4 + 34*s^3*t + 103*s^2*t^2 + 120*s*t^3 + 48*t^4)) - 
     M2^3*(4*m2 - s)*(-(s^3*t^3*(s + 2*t)) + 
       12*m2^4*s*(3*s^2 - 16*s*t + 8*t^2) + 2*m2*s^2*t^2*
        (3*s^2 + 16*s*t + 18*t^2) - m2^2*s*t*(9*s^3 + 26*s^2*t + 400*s*t^2 + 
         256*t^3) + 4*m2^3*(s^4 - 34*s^3*t + 150*s^2*t^2 + 368*s*t^3 + 
         144*t^4)) + M2*s*(-(s^4*t^5) + 8*m2*s^3*t^4*(2*s + 3*t) - 
       64*m2^6*s*(s^2 - 5*s*t - 6*t^2) - m2^2*s^2*t^3*(73*s^2 + 220*s*t + 
         192*t^2) + 2*m2^3*s*t^2*(59*s^3 + 242*s^2*t + 424*s*t^2 + 320*t^3) + 
       16*m2^5*(s^4 + 14*s^3*t - 60*s^2*t^2 - 212*s*t^3 - 144*t^4) - 
       4*m2^4*t*(19*s^4 + 64*s^3*t - 20*s^2*t^2 + 80*s*t^3 + 192*t^4)) + 
     M2^2*(64*m2^6*s^2*(s - 3*t) + s^4*t^4*(2*s + t) - 
       m2*s^3*t^3*(7*s^2 + 62*s*t + 24*t^2) + 
       32*m2^5*s*(2*s^3 - 25*s^2*t + 20*s*t^2 + 66*t^3) + 
       m2^2*s^2*t^2*(-12*s^3 + 293*s^2*t + 664*s*t^2 + 192*t^3) + 
       m2^3*s*t*(37*s^4 - 336*s^3*t - 2164*s^2*t^2 - 2848*s*t^3 - 640*t^4) + 
       4*m2^4*(-5*s^5 + 16*s^4*t + 344*s^3*t^2 + 972*s^2*t^3 + 1056*s*t^4 + 
         192*t^5)) + (4*m2*M2^6*s*(-(m2*s*(s - 8*t)) + 3*s^2*t + 
         4*m2^2*(s + 4*t)) - M2^5*(-2*m2^2*s^3*(9*s - 82*t) - 3*s^4*t^2 + 
         24*m2^3*s^2*(s + 26*t) + m2*s^3*t*(41*s + 40*t) + 
         32*m2^4*(3*s^2 - 2*s*t - 8*t^2)) + M2^4*(128*m2^5*s*(s + t) - 
         3*s^4*t^2*(2*s + 3*t) + m2*s^3*t*(44*s^2 + 81*s*t + 76*t^2) + 
         16*m2^4*(19*s^3 + 36*s^2*t + 12*s*t^2 - 16*t^3) - 
         8*m2^3*s*(11*s^3 - 211*s^2*t - 124*s*t^2 + 8*t^3) - 
         2*m2^2*s^2*(13*s^3 - 171*s^2*t + 52*s*t^2 + 64*t^3)) - 
       M2^3*(-3*s^4*t^2*(s^2 + 4*s*t + 3*t^2) + 32*m2^5*s*
          (19*s^2 + 30*s*t + 8*t^2) + m2*s^3*t*(15*s^3 + 50*s^2*t + 
           127*s*t^2 + 80*t^3) + 2*m2^3*s^2*(-101*s^3 + 970*s^2*t + 
           1652*s*t^2 + 104*t^3) + 16*m2^4*(5*s^4 + 149*s^3*t + 154*s^2*t^2 + 
           116*s*t^3 + 16*t^4) - 2*m2^2*s^2*(6*s^4 - 163*s^3*t + 
           268*s^2*t^2 + 242*s*t^3 + 96*t^4)) - 
       M2*s*(-3*s^5*t^4 + 128*m2^6*s*t*(s + t) + m2*s^3*t^3*
          (33*s^2 + 42*s*t - 16*t^2) - 6*m2^2*s^2*t^2*(29*s^3 + 39*s^2*t + 
           3*s*t^2 - 32*t^3) + 32*m2^5*t*(72*s^3 + 231*s^2*t + 222*s*t^2 + 
           68*t^3) + 2*m2^3*s*t*(216*s^4 + 175*s^3*t - 322*s^2*t^2 - 
           484*s*t^3 - 384*t^4) - 8*m2^4*(36*s^5 - 65*s^4*t - 277*s^3*t^2 - 
           304*s^2*t^3 - 212*s*t^4 - 128*t^5)) + 
       M2^2*(128*m2^6*s^2*(s + t) - 3*s^4*t^3*(2*s^2 + 2*s*t + t^2) + 
         64*m2^5*s*(9*s^3 + 56*s^2*t + 66*s*t^2 + 20*t^3) + 
         m2*s^3*t^2*(3*s^3 + 144*s^2*t + 71*s*t^2 + 32*t^3) + 
         m2^2*s^2*t*(111*s^4 - 500*s^3*t - 1042*s^2*t^2 - 116*s*t^3 - 
           96*t^4) - 4*m2^3*s^2*(27*s^4 - 328*s^3*t - 552*s^2*t^2 - 
           264*s*t^3 + 236*t^4) - 8*m2^4*(49*s^5 - 203*s^4*t - 652*s^3*t^2 - 
           556*s^2*t^3 - 328*s*t^4 - 32*t^5)) + 
       m2*s*(-3*s^5*t^4 + m2*s^3*t^3*(39*s^2 + 42*s*t - 16*t^2) - 
         4*m2^2*s^2*t^2*(45*s^3 + 75*s^2*t - 10*s*t^2 - 48*t^3) + 
         16*m2^3*s*t*(21*s^4 + 33*s^3*t - 39*s^2*t^2 - 98*s*t^3 - 48*t^4) - 
         64*m2^4*(3*s^5 - 36*s^3*t^2 - 75*s^2*t^3 - 58*s*t^4 - 16*t^5)))*
      \[Epsilon]))/(4*s^2*(-4*m2 + s)*(M2^2 + m2*s - M2*s)*(-M2 + s + t)*
    (m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*(-4*m2*M2 - s*t + 
     4*m2*(s + t))*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
     (s*t - 4*m2*(s + t))^2)), 0, 
  (\[Epsilon]*(m2*(s + t)*(-4*m2*M2^4*s^2*t + m2*t*(s + t)^2*
        (s^2*t^2 - 16*m2*s*t*(s + t) + 48*m2^2*(s + t)^2) + 
       M2^3*s*(-(s^2*t^2) + 4*m2*s*t*(s + 3*t) + 
         4*m2^2*(s^2 + 6*s*t - 11*t^2)) + 
       M2*(-(s^3*t^4) + 4*m2^2*s*(s - 6*t)*t*(s + t)^2 + 
         16*m2^3*(s - 6*t)*(s + t)^3 - 2*m2*s^2*t^2*(s^2 - 6*s*t - 7*t^2)) + 
       M2^2*(2*s^3*t^3 - 16*m2^3*(s - 3*t)*(s + t)^2 + 
         m2*s^2*t*(s^2 - 2*s*t - 23*t^2) - 4*m2^2*s*(s^3 + 9*s^2*t - 
           13*s*t^2 - 21*t^3))) - 
     (4*m2*M2^5*s^3*t + m2*t*(s + t)^2*(3*s^3*t^3 - 28*m2*s^2*t^2*(s + t) + 
         32*m2^2*s*t*(s + t)^2 + 128*m2^3*(s + t)^3) + 
       M2^4*s^2*(s^2*t^2 - 2*m2*s*t*(5*s + 7*t) - 
         4*m2^2*(s^2 + 12*s*t - 5*t^2)) + 
       M2*(-2*m2^2*s^2*(41*s - 49*t)*t^2*(s + t)^2 + 8*m2^3*s*(11*s - 36*t)*t*
          (s + t)^3 + 32*m2^4*(4*s - 9*t)*(s + t)^4 - s^4*t^4*(2*s + t) + 
         m2*s^3*t^3*(15*s^2 + 14*s*t - t^2)) + 
       M2^3*s*(-(s^3*t^2*(2*s + 3*t)) + m2*s^2*t*(5*s^2 + 14*s*t + 21*t^2) + 
         8*m2^3*(5*s^3 + 19*s^2*t - 9*s*t^2 - 23*t^3) + 
         2*m2^2*s*(3*s^3 + 59*s^2*t + 5*s*t^2 - 19*t^3)) + 
       M2^2*(-32*m2^4*(3*s - 5*t)*(s + t)^3 + s^4*t^3*(4*s + 3*t) - 
         8*m2^3*s*(s + t)^2*(7*s^2 + 28*s*t - 55*t^2) + 
         m2*s^3*t^2*(9*s^2 - 24*s*t - 13*t^2) + 4*m2^2*s^2*t*
          (-14*s^3 + 9*s^2*t + 10*s*t^2 - 13*t^3)))*\[Epsilon]))/
   (4*m2*s^2*(s + t)*(-M2 + s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))*
    (-(M2*s*t) + m2*(s + t)^2)*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
     (s*t - 4*m2*(s + t))^2)), 0, 0, 0, 
  -1/2*((M2^5*s*(3*s^2*t + m2*s*(-3*s + 16*t) + 4*m2^2*(3*s + 28*t)) - 
      M2^4*(s^3*t*(6*s + 5*t) - 4*m2^2*s*(s^2 - 114*s*t - 36*t^2) + 
        m2*s^2*(-6*s^2 + 33*s*t - 4*t^2) + 8*m2^3*(7*s^2 + 26*s*t + 8*t^2)) + 
      M2^3*(32*m2^4*s*(s + t) + s^3*t*(3*s^2 + 14*s*t + t^2) + 
        2*m2^2*s*(-20*s^3 + 251*s^2*t + 274*s*t^2 - 8*t^3) - 
        m2*s^2*(3*s^3 - 44*s^2*t + 93*s*t^2 + 8*t^3) + 
        4*m2^3*(11*s^3 + 178*s^2*t + 112*s*t^2 + 32*t^3)) + 
      m2*s*(-(s^3*t^3*(3*s + 2*t)) - 32*m2^4*s*(2*s^2 + 3*s*t + t^2) + 
        3*m2*s^2*t^2*(9*s^2 + 18*s*t + 8*t^2) - 2*m2^2*s*t*
         (36*s^3 + 119*s^2*t + 128*s*t^2 + 48*t^3) + 
        8*m2^3*(6*s^4 + 11*s^3*t + 34*s^2*t^2 + 44*s*t^3 + 16*t^4)) + 
      M2*s*(32*m2^5*s*(s + t) + s^3*t^3*(3*s + 2*t) - 
        m2*s^2*t^2*(21*s^2 + 44*s*t + 24*t^2) + 
        8*m2^4*(5*s^3 + 7*s^2*t - 26*s*t^2 - 20*t^3) + 
        2*m2^2*s*t*(45*s^3 + 82*s^2*t + 79*s*t^2 + 48*t^3) - 
        4*m2^3*(18*s^4 - 45*s^3*t - 69*s^2*t^2 + 20*s*t^3 + 32*t^4)) - 
      M2^2*(8*m2^4*s^2*(7*s + 18*t) + s^3*t^2*(6*s^2 + 10*s*t - t^2) + 
        m2*s^2*t*(21*s^3 - 60*s^2*t - 89*s*t^2 + 12*t^3) + 
        m2^2*s*(-27*s^4 + 306*s^3*t + 416*s^2*t^2 + 168*s*t^3 - 48*t^4) + 
        m2^3*(-58*s^4 + 480*s^3*t + 544*s^2*t^2 + 112*s*t^3 + 64*t^4)))*
     \[Epsilon]^2)/(s^2*(-4*m2 + s)*(M2^2 + m2*s - M2*s)*(-M2 + s + t)*
     (m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*
     (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
  ((M2^5*s*(-(m2*s*(s - 8*t)) + s^2*t + 4*m2^2*(s + 12*t)) - 
     M2^4*(s^3*t*(2*s + t) - 2*m2^2*s*(s^2 - 100*s*t - 24*t^2) + 
       16*m2^3*(s^2 + 7*s*t + 4*t^2) + m2*s^2*(-2*s^2 + 15*s*t + 4*t^2)) + 
     m2*s^2*(-(s^3*t^3) + m2*s^2*t^2*(9*s + 14*t) - 
       4*m2^2*s*t*(6*s^2 + 13*s*t + 8*t^2) + 16*m2^3*(s^3 - s^2*t - 4*s*t^2 - 
         2*t^3)) + M2*s*(s^4*t^3 - m2*s^3*t^2*(7*s + 12*t) + 
       2*m2^2*s^2*t*(15*s^2 + 11*s*t + 5*t^2) - 
       16*m2^4*(s^3 - 6*s^2*t - 7*s*t^2 - 2*t^3) + 
       4*m2^3*s*(-6*s^3 + 30*s^2*t + 63*s*t^2 + 20*t^3)) + 
     M2^3*(s^3*t*(s^2 + 4*s*t - t^2) - m2*s^2*(s^3 - 16*s^2*t + 31*s*t^2 - 
         8*t^3) - 2*m2^2*s*(7*s^3 - 111*s^2*t - 94*s*t^2 + 24*t^3) + 
       4*m2^3*(s^3 + 100*s^2*t + 96*s*t^2 + 32*t^3)) + 
     M2^2*(16*m2^4*s*(s^2 - 3*s*t - 2*t^2) + s^3*t^2*(-2*s^2 - 2*s*t + t^2) + 
       m2*s^2*t*(-7*s^3 + 26*s^2*t + 15*s*t^2 - 12*t^3) + 
       4*m2^3*(7*s^4 - 88*s^3*t - 132*s^2*t^2 - 68*s*t^3 - 16*t^4) + 
       m2^2*s*(9*s^4 - 118*s^3*t - 122*s^2*t^2 + 40*s*t^3 + 48*t^4)))*
    \[Epsilon]^2)/(s^2*(-4*m2 + s)*(M2^2 + m2*s - M2*s)*(-M2 + s + t)*
    (m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
  -(((2*M2^4*s*(4*m2 + s)*t - M2^3*(s^2*t*(s + 4*t) + 8*m2^2*t*(7*s + 12*t) + 
        m2*s*(-s^2 + 26*s*t + 8*t^2)) + 
      m2*s*(s^2*t^3 - 3*m2*s*t^2*(3*s + 8*t) - 16*m2^3*(s^2 - t^2) + 
        8*m2^2*t*(3*s^2 + 12*s*t + 10*t^2)) + 
      M2*(-(s^3*t^3) + m2*s^2*t^2*(7*s + 22*t) - 2*m2^2*s*t*
         (15*s^2 + 48*s*t + 32*t^2) + 8*m2^3*(3*s^3 - 12*s^2*t - 22*s*t^2 - 
          4*t^3)) + M2^2*(32*m2^3*t*(s + t) + 2*s^2*t^2*(s + t) + 
        m2*s*t*(7*s^2 + 4*s*t - 32*t^2) + m2^2*(-9*s^3 + 120*s^2*t + 
          200*s*t^2 + 96*t^3)))*\[Epsilon]^2)/(m2*s*(M2^2 + m2*s - M2*s)*
     (m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*
     (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
     r[1][s, m2]*r[2][s, m2])), 
  ((16*m2^2*M2^6*s^2*t^2 - 4*m2*M2^5*s*t*(-2*s^2*t^2 + 
       2*m2*s*t*(3*s + 10*t) + m2^2*(11*s^2 + 32*s*t - 44*t^2)) + 
     M2^4*(s^4*t^4 - 2*m2*s^3*t^3*(3*s + 16*t) + m2^2*s^2*t^2*
        (-31*s^2 + 8*s*t + 240*t^2) + 4*m2^3*s*t*(22*s^3 + 89*s^2*t - 
         26*s*t^2 - 192*t^3) + 4*m2^4*(7*s^4 + 90*s^3*t - 85*s^2*t^2 - 
         232*s*t^3 - 48*t^4)) + m2*(s + t)^2*(s^3*(2*s - t)*t^5 + 
       128*m2^5*(s + t)^3*(2*s + t) - 2*m2*s^2*t^4*(11*s^2 + 8*s*t - 6*t^2) - 
       16*m2^4*t*(s + t)^2*(20*s^2 + 49*s*t + 28*t^2) + 
       m2^2*s*t^3*(68*s^3 + 133*s^2*t + 20*s*t^2 - 48*t^3) + 
       8*m2^3*t^2*(2*s^4 + 11*s^3*t + 21*s^2*t^2 + 20*s*t^3 + 8*t^4)) - 
     M2*(s^4*t^7 + 128*m2^6*(s + t)^4*(5*s + 2*t) + 16*m2^5*(s + t)^3*
        (8*s^3 - 16*s^2*t - 141*s*t^2 - 96*t^3) + 
       m2*s^3*t^4*(4*s^3 + 11*s^2*t - 10*s*t^2 - 19*t^3) - 
       4*m2^4*t*(s + t)^2*(16*s^4 + 219*s^3*t + 434*s^2*t^2 + 264*s*t^3 - 
         16*t^4) + m2^2*s^2*t^3*(4*s^4 - 116*s^3*t - 157*s^2*t^2 + 86*s*t^3 + 
         124*t^4) + m2^3*s*t^2*(-72*s^5 + 305*s^4*t + 1414*s^3*t^2 + 
         1373*s^2*t^3 + 64*s*t^4 - 272*t^5)) + 
     M2^3*(-3*s^4*t^5 + m2*s^3*t^3*(-5*s^2 + 6*s*t + 57*t^2) + 
       m2^2*s^2*t^2*(44*s^3 + 175*s^2*t - 86*s*t^2 - 420*t^3) - 
       16*m2^5*(13*s^4 + 27*s^3*t - 41*s^2*t^2 - 95*s*t^3 - 40*t^4) + 
       m2^3*s*t*(-31*s^4 + 14*s^3*t - 247*s^2*t^2 + 720*s*t^3 + 1168*t^4) + 
       m2^4*(-44*s^5 - 800*s^4*t + 532*s^3*t^2 + 4184*s^2*t^3 + 3408*s*t^4 + 
         448*t^5)) + M2^2*(3*s^4*t^6 + 128*m2^6*(s + t)^3*(3*s + t) + 
       m2*s^3*t^3*(2*s^3 + 13*s^2*t - 10*s*t^2 - 51*t^3) + 
       48*m2^5*(s + t)^2*(7*s^3 + 6*s^2*t - 49*s*t^2 - 36*t^3) + 
       m2^2*s^2*t^2*(-6*s^4 - 68*s^3*t - 163*s^2*t^2 + 212*s*t^3 + 356*t^4) - 
       m2^3*s*t*(12*s^5 + 317*s^4*t - 190*s^3*t^2 - 927*s^2*t^3 + 348*s*t^4 + 
         800*t^5) + 4*m2^4*(4*s^6 + 90*s^5*t - 281*s^4*t^2 - 1552*s^3*t^3 - 
         2045*s^2*t^4 - 924*s*t^5 - 64*t^6)))*\[Epsilon]^2)/
   (4*m2*s*(s + t)*(-M2 + s + t)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*
    (-4*m2*M2 - s*t + 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 0, 
  -(((M2^2*s*(4*m2 + s) + s^2*t^2 - 4*m2*s*t*(s + 2*t) + 
      16*m2^2*(2*s^2 + 3*s*t + t^2) - 2*M2*(2*m2*s*(3*s - t) + s^2*t + 
        8*m2^2*(s + t)))*\[Epsilon]^2)/((4*m2 - s)*s^2*(-M2 + s + t)*
     (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2))), 
  ((M2^3*(4*m2 - s)*s + s^2*t^2*(2*s + t) - 
     4*m2*s*t*(4*s^2 + 7*s*t + 2*t^2) + 16*m2^2*(2*s^3 + 8*s^2*t + 7*s*t^2 + 
       t^3) + M2^2*(4*m2*s*(s - 4*t) - 16*m2^2*(s - 3*t) + s^2*(2*s + 3*t)) - 
     M2*(64*m2^2*t*(2*s + t) + s^2*t*(4*s + 3*t) + 
       4*m2*s*(4*s^2 - 6*s*t - 5*t^2)))*\[Epsilon]^2)/
   (m2*(4*m2 - s)*s*(s + t)*(-M2 + s + t)*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
  -((M2*(-4*m2 + M2)*(4*m2*M2^3*s^2*t + t*(s^3*t^3 - 10*m2*s^2*t^2*(s + t) + 
        28*m2^2*s*t*(s + t)^2 + 48*m2^3*(s + t)^3) + 
      2*M2*(-2*m2*s^2*(s - 4*t)*t^2 - s^3*t^3 + 8*m2^3*(s - 3*t)*(s + t)^2 + 
        4*m2^2*s*t*(3*s^2 - 8*s*t - 11*t^2)) + 
      M2^2*s*(s^2*t^2 - 2*m2*s*t*(s + 5*t) - 4*m2^2*(s^2 + 6*s*t - 11*t^2)))*
     \[Epsilon]^2)/(m2^2*s*(s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))*
     (-(M2*s*t) + m2*(s + t)^2)*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
      (s*t - 4*m2*(s + t))^2)*r[5][M2, m2]*r[6][M2, m2])), 
  (\[Epsilon]*(m2*(s + t)*(16*m2^2*M2^5*s^2*t^2 - 4*m2*M2^4*s*t*
        (-2*s^2*t^2 + 2*m2*s*t*(3*s + 8*t) + m2^2*(3*s^2 + 24*s*t - 
           44*t^2)) - m2*t*(s + t)^2*(s^3*t^4 + 48*m2^4*s*(s + t)^2 - 
         2*m2*s^2*t^3*(9*s + 10*t) + m2^2*s*t^2*(81*s^2 + 192*s*t + 
           112*t^2) - 16*m2^3*t*(7*s^3 + 25*s^2*t + 30*s*t^2 + 12*t^3)) + 
       M2*(s^4*t^6 - 16*m2^5*s*(s - 6*t)*(s + t)^3 + 2*m2*s^3*t^4*
          (s^2 - 7*s*t - 9*t^2) + m2^2*s^2*t^3*(-8*s^3 + 29*s^2*t + 
           112*s*t^2 + 76*t^3) - 4*m2^4*t*(s + t)^2*(-7*s^3 + 66*s^2*t + 
           224*s*t^2 + 144*t^3) + 2*m2^3*s*t^2*(-3*s^4 + 42*s^3*t + 
           133*s^2*t^2 + 120*s*t^3 + 32*t^4)) + 
       M2^3*(s^4*t^4 - 6*m2*s^3*t^3*(s + 4*t) + m2^2*s^2*t^2*
          (s^2 + 24*s*t + 184*t^2) + 4*m2^3*s*t*(5*s^3 + 49*s^2*t - 
           50*s*t^2 - 128*t^3) - 4*m2^4*(s^4 - 10*s^3*t + 5*s^2*t^2 + 
           80*s*t^3 + 48*t^4)) + M2^2*(-2*s^4*t^5 + 16*m2^5*s*(s - 3*t)*
          (s + t)^2 + m2*s^3*t^3*(-s^2 + 6*s*t + 35*t^2) + 
         2*m2^2*s^2*t^2*(3*s^3 + 21*s^2*t - 77*s*t^2 - 116*t^3) + 
         m2^3*s*t*(-9*s^4 - 86*s^3*t + 31*s^2*t^2 + 472*s*t^3 + 384*t^4) + 
         4*m2^4*(s^5 - 15*s^4*t + 27*s^3*t^2 + 275*s^2*t^3 + 376*s*t^4 + 
           144*t^5))) + 2*(16*m2^2*M2^6*s^3*t^2 + 4*m2*M2^5*s^2*t*
        (2*s^2*t^2 - m2*s*t*(13*s + 15*t) + m2^2*(s^2 - 24*s*t + 40*t^2)) - 
       2*m2*(s + t)^3*(-(s^4*t^5) + 16*m2^5*s*(s + t)^2*(4*s + 3*t) + 
         2*m2*s^3*t^4*(7*s + 6*t) - m2^2*s^2*t^3*(73*s^2 + 134*s*t + 
           52*t^2) + 2*m2^3*s*t^2*(86*s^3 + 231*s^2*t + 196*s*t^2 + 48*t^3) - 
         4*m2^4*t*(44*s^4 + 129*s^3*t + 149*s^2*t^2 + 80*s*t^3 + 16*t^4)) + 
       M2^4*s*(s^4*t^4 - m2*s^3*t^3*(25*s + 27*t) + m2^2*s^2*t^2*
          (55*s^2 + 114*s*t + 140*t^2) + m2^3*s*t*(13*s^3 + 405*s^2*t - 
           532*s*t^2 - 540*t^3) - 4*m2^4*(5*s^4 + 27*s^3*t - 62*s^2*t^2 - 
           40*s*t^3 + 28*t^4)) + M2*(176*m2^6*s*(s + t)^4*(2*s + t) - 
         s^5*t^6*(3*s + t) + 4*m2*s^4*t^4*(-s^3 + 7*s^2*t + 10*s*t^2 + t^3) - 
         m2^4*s*t*(s + t)^2*(128*s^4 - 253*s^3*t - 1873*s^2*t^2 - 
           2048*s*t^3 - 688*t^4) + 4*m2^5*(s + t)^3*(16*s^4 - 191*s^3*t - 
           530*s^2*t^2 - 408*s*t^3 - 80*t^4) + m2^2*s^3*t^3*
          (8*s^4 - 126*s^3*t - 298*s^2*t^2 - 129*s*t^3 + 37*t^4) + 
         2*m2^3*s^2*t^2*(30*s^5 + 162*s^4*t + 238*s^3*t^2 - 23*s^2*t^3 - 
           279*s*t^4 - 150*t^5)) + M2^3*(-3*s^5*t^4*(s + t) + 
         2*m2*s^4*t^3*(8*s^2 + 31*s*t + 19*t^2) - m2^2*s^3*t^2*
          (6*s^3 - 84*s^2*t + 377*s*t^2 + 187*t^3) + 2*m2^3*s^2*t*
          (-18*s^4 - 293*s^3*t + 280*s^2*t^2 + 941*s*t^3 + 260*t^4) + 
         4*m2^5*(33*s^5 + 39*s^4*t - 165*s^3*t^2 - 299*s^2*t^3 - 144*s*t^4 - 
           16*t^5) + m2^4*s*(29*s^5 + 95*s^4*t - 697*s^3*t^2 - 755*s^2*t^3 + 
           424*s*t^4 + 544*t^5)) - M2^2*(-3*s^5*t^5*(2*s + t) + 
         16*m2^6*s*(s + t)^3*(13*s + 5*t) + m2*s^4*t^3*(-2*s^3 + 2*s^2*t + 
           83*s*t^2 + 25*t^3) + m2^2*s^3*t^2*(12*s^4 + 160*s^3*t - 
           219*s^2*t^2 - 528*s*t^3 - 78*t^4) + 4*m2^5*(s + t)^2*
          (51*s^4 - 100*s^3*t - 539*s^2*t^2 - 408*s*t^3 - 64*t^4) + 
         m2^3*s^2*t*(-18*s^5 - 206*s^4*t + 577*s^3*t^2 + 2057*s^2*t^3 + 
           1276*s*t^4 - 56*t^5) + 2*m2^4*s*(4*s^6 - 77*s^5*t - 411*s^4*t^2 - 
           41*s^3*t^3 + 1149*s^2*t^4 + 1324*s*t^5 + 464*t^6)))*\[Epsilon]))/
   (4*m2*s^2*(s + t)*(-M2 + s + t)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*
    (-4*m2*M2 - s*t + 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
  -(((-m2 + M2)*(M2 - t)*(M2*s*t - s*t^2 - 4*m2^2*(s + t) + m2*M2*(s + 8*t) - 
      m2*t*(13*s + 12*t))*\[Epsilon]^2)/(s*(-M2 + s + t)*
     (m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*
     (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2))), 
  ((-16*m2^2*M2^6*s^3*t^2 + 2*m2^2*t*(s + t)^3*(s*t - 4*m2*(s + t))^2*
      (4*m2^2*s + 5*s*t^2 - 3*m2*t*(s + 4*t)) + 4*m2*M2^5*s^2*t*
      (-2*s^2*t^2 + 2*m2*s*t*(s + 10*t) + m2^2*(s^2 - 2*s*t - 68*t^2)) - 
     M2*t*(s^5*(s - t)*t^5 + 256*m2^6*s*(s + t)^4 + 
       2*m2*s^4*t^4*(-7*s^2 + 3*s*t + 12*t^2) + m2^2*s^3*t^3*
        (95*s^3 + 99*s^2*t - 144*s*t^2 - 150*t^3) + 16*m2^5*(s + t)^3*
        (7*s^3 - 10*s^2*t - 94*s*t^2 - 72*t^3) + 4*m2^4*s*t*(s + t)^2*
        (75*s^3 + 324*s^2*t + 468*s*t^2 + 184*t^3) - 
       2*m2^3*s^2*t^2*(133*s^4 + 442*s^3*t + 416*s^2*t^2 + 23*s*t^3 - 
         84*t^4)) + M2^4*s*(-2*m2*s^3*(s - 16*t)*t^3 - s^4*t^4 + 
       m2^2*s^2*t^2*(21*s^2 - 30*s*t - 292*t^2) + 
       2*m2^3*s*t*(-3*s^3 + 65*s^2*t + 296*s*t^2 + 556*t^3) + 
       4*m2^4*(3*s^4 + 28*s^3*t + 147*s^2*t^2 + 114*s*t^3 - 24*t^4)) - 
     M2^3*(s^5*(s - 3*t)*t^4 - 2*m2*s^4*t^3*(3*s^2 + 3*s*t - 32*t^2) + 
       m2^2*s^3*t^2*(11*s^3 + s^2*t - 208*s*t^2 - 562*t^3) + 
       2*m2^3*s^2*t*(-3*s^4 + 78*s^3*t + 130*s^2*t^2 + 779*s*t^3 + 876*t^4) + 
       4*m2^4*s*(3*s^5 + 56*s^4*t + 451*s^3*t^2 + 762*s^2*t^3 + 356*s*t^4 - 
         40*t^5) + 16*m2^5*(3*s^5 + 19*s^4*t + 27*s^3*t^2 - 23*s^2*t^3 - 
         58*s*t^4 - 24*t^5)) + M2^2*(s^5*(2*s - 3*t)*t^5 + 
       128*m2^6*s*t*(s + t)^3 + 2*m2*s^4*t^4*(-2*s^2 + s*t + 32*t^2) - 
       m2^2*s^3*t^3*(16*s^3 - 49*s^2*t + 344*s*t^2 + 494*t^3) + 
       16*m2^5*(s + t)^2*(3*s^4 + 24*s^3*t + 11*s^2*t^2 - 98*s*t^3 - 
         72*t^4) + 2*m2^3*s^2*t^2*(11*s^4 - 228*s^3*t - 164*s^2*t^2 + 
         647*s*t^3 + 592*t^4) + 4*m2^4*s*t*(20*s^5 + 369*s^4*t + 
         1124*s^3*t^2 + 1369*s^2*t^3 + 674*s*t^4 + 80*t^5)))*\[Epsilon]^2)/
   (2*m2*s^2*(s + t)*(-M2 + s + t)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*
    (-4*m2*M2 - s*t + 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 0, 0, 
  0, -1/4*(\[Epsilon]*(m2*t*(s + t)^3*(-(s*t) + 4*m2*(s + t))*
       (4*m2^2*(s + t)^2*(3 + 4*\[Epsilon]) + s^2*t^2*(5 + 8*\[Epsilon]) - 
        m2*s*t*(s + t)*(13 + 16*\[Epsilon])) + 2*M2^5*s^3*t*
       (s*(s + t)*\[Epsilon] - 2*m2*(s + t*(5 - 6*\[Epsilon]) + 
          2*s*\[Epsilon])) + M2^4*s^2*(m2*(4*s*t*(s^2 + 13*s*t + 20*t^2) - 
          2*s*(s^3 - 2*s^2*t + 13*s*t^2 + 48*t^3)*\[Epsilon]) - 
        s^2*t^2*(s + 14*s*\[Epsilon] + t*(5 + 6*\[Epsilon])) + 
        4*m2^2*(s*t^2*(65 - 86*\[Epsilon]) + s^3*(1 + 2*\[Epsilon]) + 
          2*s^2*t*(5 + 4*\[Epsilon]) + 4*t^3*(-2 + 9*\[Epsilon]))) - 
      M2*(s + t)*(-(s^4*t^4*(5*t + 8*s*\[Epsilon])) + 16*m2^4*(s + t)^4*
         (6*t*(1 + \[Epsilon]) + s*(-1 + 4*\[Epsilon])) - 
        4*m2^3*s*t*(s + t)^3*(t*(30 - 4*\[Epsilon]) + 
          s*(-55 + 14*\[Epsilon])) + m2*s^3*t^3*(s + t)*
         (2*t*(9 - 29*\[Epsilon]) + s*(-11 + 62*\[Epsilon])) - 
        2*m2^2*s^2*t^2*(s + t)^2*(-(t*(21 + 121*\[Epsilon])) + 
          s*(5 + 163*\[Epsilon]))) + 
      M2^3*s*(s^3*t^2*(t*(7*s + 15*t) + (8*s^2 + 30*s*t + 6*t^2)*
           \[Epsilon]) - 4*m2^3*(s + t)^2*(s*t*(50 - 68*\[Epsilon]) + 
          s^2*(3 + 10*\[Epsilon]) + t^2*(-1 + 50*\[Epsilon])) + 
        m2*s^2*t*(s^3*(1 - 10*\[Epsilon]) + 2*s^2*t*(-9 + 19*\[Epsilon]) + 
          s*t^2*(-67 + 50*\[Epsilon]) + 2*t^3*(-64 + 81*\[Epsilon])) + 
        2*m2^2*s*(s + t)*(t^3*(38 - 253*\[Epsilon]) + 
          s^3*(-2 + 3*\[Epsilon]) - s^2*t*(34 + 63*\[Epsilon]) + 
          3*s*t^2*(-94 + 171*\[Epsilon]))) + 
      M2^2*(-(s^4*t^3*(t*(11*s + 15*t) + 2*(8*s^2 + 13*s*t + t^2)*
            \[Epsilon])) + 16*m2^4*(s + t)^4*(s*(-1 + 2*\[Epsilon]) + 
          t*(3 + 2*\[Epsilon])) - m2*s^3*t^2*(s + t)*
         (s*t*(32 - 94*\[Epsilon]) + 7*t^2*(-13 + 20*\[Epsilon]) + 
          s^2*(7 + 46*\[Epsilon])) + 4*m2^3*s*(s + t)^3*
         (8*s*t*(13 - 11*\[Epsilon]) + s^2*(3 + 6*\[Epsilon]) + 
          t^2*(-15 + 74*\[Epsilon])) + m2^2*s^2*t*(s + t)^2*
         (s*t*(298 - 952*\[Epsilon]) + s^2*(25 + 132*\[Epsilon]) + 
          t^2*(-35 + 556*\[Epsilon])))))/(m2*s^2*(s + t)^2*(-M2 + s + t)*
     (-4*m2*M2 - s*t + 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)*
     (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
  (\[Epsilon]*(m2*t*(s + t)^3*(-(s*t) + 4*m2*(s + t))*
      (8*m2^2*(s + t)^2*(3 + 4*\[Epsilon]) + s^2*t^2*(5 + 12*\[Epsilon]) - 
       2*m2*s*t*(s + t)*(7 + 32*\[Epsilon])) + 
     2*M2^5*s^3*t*(s*(s + t)*\[Epsilon] - 2*m2*(s + t*(5 - 2*\[Epsilon]) + 
         6*s*\[Epsilon])) + 
     M2^2*(-(s^4*t^3*(t*(11*s + 15*t) + 2*(8*s^2 + 19*s*t + 7*t^2)*
           \[Epsilon])) + 32*m2^4*(s + t)^4*(s*(-1 + 2*\[Epsilon]) + 
         t*(3 + 2*\[Epsilon])) + 8*m2^3*s*(s + t)^3*
        (t^2*(3 - 22*\[Epsilon]) + 16*s*t*(3 - 4*\[Epsilon]) + 
         s^2*(1 + 14*\[Epsilon])) - m2*s^3*t^2*(s + t)*
        (2*s*t*(15 - 76*\[Epsilon]) - t^2*(93 + 10*\[Epsilon]) + 
         s^2*(7 + 58*\[Epsilon])) + 2*m2^2*s^2*t*(s + t)^2*
        (-148*s*t*(-1 + 3*\[Epsilon]) + t^2*(-29 + 56*\[Epsilon]) + 
         s^2*(13 + 84*\[Epsilon]))) - 
     M2^3*s*(-(s^3*t^2*(t*(7*s + 15*t) + 2*(4*s^2 + 21*s*t + 9*t^2)*
           \[Epsilon])) + 8*m2^3*(s + t)^2*(22*s*t*(1 - 2*\[Epsilon]) + 
         t^2*(5 + 6*\[Epsilon]) + s^2*(1 + 14*\[Epsilon])) + 
       4*m2^2*s*(s + t)*(s*t^2*(137 - 275*\[Epsilon]) + 
         t^3*(-22 + \[Epsilon]) + s^3*(1 + 3*\[Epsilon]) + 
         s^2*t*(16 + 79*\[Epsilon])) + m2*s^2*t*(s^2*t*(19 - 14*\[Epsilon]) + 
         3*t^3*(43 - 6*\[Epsilon]) + s^3*(-1 + 6*\[Epsilon]) + 
         s*t^2*(69 + 122*\[Epsilon]))) + 
     M2^4*s^2*(m2*(4*s*t*(s^2 + 13*s*t + 20*t^2) - 
         2*s*(s^3 - 11*s^2*t - 29*s*t^2 + 15*t^3)*\[Epsilon]) + 
       4*m2^2*(3*s*t^2*(21 - 34*\[Epsilon]) - 3*t^3*(3 + 2*\[Epsilon]) + 
         s^3*(1 + 6*\[Epsilon]) + s^2*t*(9 + 38*\[Epsilon])) - 
       s^2*t^2*(s + 18*s*\[Epsilon] + 5*(t + 2*t*\[Epsilon]))) - 
     M2*(s + t)*(-(s^4*t^4*(5*t + 4*(2*s + t)*\[Epsilon])) + 
       32*m2^4*(s + t)^4*(6*t*(1 + \[Epsilon]) + s*(-1 + 4*\[Epsilon])) - 
       8*m2^3*s*t*(s + t)^3*(4*t*(3 + 16*\[Epsilon]) + 
         s*(-27 + 22*\[Epsilon])) + m2*s^3*t^3*(s + t)*
        (t*(19 - 6*\[Epsilon]) + s*(-11 + 50*\[Epsilon])) - 
       4*m2^2*s^2*t^2*(s + t)^2*(s*(2 + 61*\[Epsilon]) - 
         7*(t + 7*t*\[Epsilon])))))/(4*m2*s^2*(s + t)^2*(-M2 + s + t)*
    (-4*m2*M2 - s*t + 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
  (M2*(-4*m2 + M2)*(4*m2*M2^3*s^2*t + t*(s^3*t^3 - 10*m2*s^2*t^2*(s + t) + 
       28*m2^2*s*t*(s + t)^2 + 48*m2^3*(s + t)^3) + 
     2*M2*(-2*m2*s^2*(s - 4*t)*t^2 - s^3*t^3 + 8*m2^3*(s - 3*t)*(s + t)^2 + 
       4*m2^2*s*t*(3*s^2 - 8*s*t - 11*t^2)) + 
     M2^2*s*(s^2*t^2 - 2*m2*s*t*(s + 5*t) - 4*m2^2*(s^2 + 6*s*t - 11*t^2)))*
    \[Epsilon]^2)/(m2^2*s*(s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))*
    (-(M2*s*t) + m2*(s + t)^2)*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
     (s*t - 4*m2*(s + t))^2)*r[5][M2, m2]*r[6][M2, m2]), 0, 0, 
  (-4*M2*(-4*m2 + M2)*(M2^2*s*(4*m2 + s) + 4*m2*s*(s - 2*t)*t + s^2*t^2 + 
     16*m2^2*(2*s^2 + 3*s*t + t^2) - 2*M2*(s^2*t + 8*m2^2*(s + t) + 
       2*m2*s*(3*s + t)))*\[Epsilon]^2)/(m2^2*(M2 - s)*s*
    (4*m2*M2 + s*t - 4*m2*(s + t))*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
     (s*t - 4*m2*(s + t))^2)*r[1][s, m2]*r[2][s, m2]*r[5][M2, m2]*
    r[6][M2, m2]), 0, 
  -1/2*((M2 - t)*(M2^2*s*(s*t + m2*(s + 12*t)) - 
      4*m2*M2*(s*t*(4*s + 5*t) + m2*(s^2 + 7*s*t + 4*t^2)) + 
      t*(-(m2*s^2*t) - s^2*t^2 + 4*m2^2*(5*s^2 + 9*s*t + 4*t^2)))*
     \[Epsilon]^2)/(s^2*(-M2 + s + t)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + 
      s*t^2)*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
      (s*t - 4*m2*(s + t))^2)), 0, 0, 0, 
  (-2*M2*(-4*m2 + M2)*(M2 - t)*(M2*(8*m2 + s) - s*t - 12*m2*(s + t))*
    \[Epsilon]^2)/(m2*s*(-M2 + s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
    r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 
  (-2*(M2^2*s*(4*m2 + s) + s^2*t^2 - 4*m2*s*t*(s + 2*t) + 
     16*m2^2*(2*s^2 + 3*s*t + t^2) - 2*M2*(2*m2*s*(3*s - t) + s^2*t + 
       8*m2^2*(s + t)))*\[Epsilon]^2)/(s^2*(-4*m2 + s)*(-M2 + s + t)*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
  (\[Epsilon]*(-2*M2^3*s*(-(s^2*\[Epsilon]) + 8*m2^2*(1 + 2*\[Epsilon]) + 
       2*m2*(s + 4*s*\[Epsilon])) + (-(s*t) + 4*m2*(s + t))*
      (s^2*t^2*(1 + 4*\[Epsilon]) - 4*m2*s*t*(s + 2*t)*(1 + 4*\[Epsilon]) + 
       16*m2^2*(s + t)*(t + 4*t*\[Epsilon] + s*(2 + 4*\[Epsilon]))) - 
     2*M2*(-(s^3*t^2*(1 + 5*\[Epsilon])) + 32*m2^3*(s + t)*
        (3*s + 2*t + 8*s*\[Epsilon] + 6*t*\[Epsilon]) + 
       8*m2^2*s*(-4*s*t*\[Epsilon] + s^2*(3 + 4*\[Epsilon]) - 
         2*t^2*(2 + 9*\[Epsilon])) - 2*m2*s^2*t*(s + 2*s*\[Epsilon] - 
         2*t*(2 + 11*\[Epsilon]))) + 
     M2^2*(64*m2^3*(s + t)*(1 + 2*\[Epsilon]) - s^3*t*(1 + 8*\[Epsilon]) + 
       64*m2^2*s*(s + 3*s*\[Epsilon] - t*\[Epsilon]) + 
       4*m2*s^2*(s - 2*s*\[Epsilon] + 2*(t + 7*t*\[Epsilon])))))/
   (2*m2*(4*m2 - s)*s*(-M2 + s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
    r[1][s, m2]*r[2][s, m2]), 
  -((M2*(-4*m2 + M2)*(M2^2*(32*m2^2 + 4*m2*s + s^2) + s^2*t^2 - 
      4*m2*s*t*(s + 2*t) + 16*m2^2*(4*s^2 + 5*s*t + t^2) - 
      2*M2*(2*m2*s*(3*s - t) + s^2*t + 8*m2^2*(5*s + 3*t)))*\[Epsilon]^2)/
    (m2*(4*m2 - s)*s*(-M2 + s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))*
     (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
     r[5][M2, m2]*r[6][M2, m2])), 
  (\[Epsilon]*(-(s*(-(s*t) + 4*m2*(s + t))*
       ((4*m2 - s)*t*(-(s*t) + 12*m2*(s + t)) + 
        4*(s^2*t^2 + 32*m2^2*(s + t)^2 - 4*m2*s*t*(2*s + 3*t))*\[Epsilon])) + 
     2*M2^4*s*(-3*s^2*\[Epsilon] + 8*m2^2*(1 + 2*\[Epsilon]) - 
       2*m2*(s + 4*s*\[Epsilon])) + 
     M2^3*(s^3*(-t + 6*s*\[Epsilon] + 16*t*\[Epsilon]) + 
       8*m2*s^2*(s + 13*s*\[Epsilon] + t*(2 + \[Epsilon])) - 
       64*m2^3*(s + 2*s*\[Epsilon] + t*(-3 + 2*\[Epsilon])) + 
       16*m2^2*s*(s*(-1 + 2*\[Epsilon]) - 2*t*(3 + 4*\[Epsilon]))) + 
     M2*(-(s^3*t^2*(t - 4*t*\[Epsilon] + 2*s*(1 + \[Epsilon]))) + 
       4*m2*s^2*t*(t^2*(5 - 8*\[Epsilon]) + s^2*(1 + 2*\[Epsilon]) + 
         6*s*t*(2 + 3*\[Epsilon])) + 64*m2^3*(s + t)*
        (3*t^2 + 3*s*t*(3 + 2*\[Epsilon]) + s^2*(-1 + 8*\[Epsilon])) + 
       16*m2^2*s*(-22*s*t^2*(1 + \[Epsilon]) + t^3*(-7 + 4*\[Epsilon]) + 
         s^2*t*(-9 + 8*\[Epsilon]) + s^3*(1 + 24*\[Epsilon]))) + 
     M2^2*(s^3*t*(s + 2*t*(1 - 7*\[Epsilon]) - 8*s*\[Epsilon]) + 
       128*m2^3*(t^2*(-3 + \[Epsilon]) + 2*s*t*(-2 + \[Epsilon]) + 
         s^2*(1 + \[Epsilon])) - 16*m2^2*s*(-2*t^2*(6 + \[Epsilon]) - 
         4*s*t*(3 + 2*\[Epsilon]) + s^2*(1 + 28*\[Epsilon])) - 
       4*m2*s^2*(2*t^2*(4 - 5*\[Epsilon]) + s^2*(1 + 22*\[Epsilon]) + 
         s*t*(5 + 28*\[Epsilon])))))/(4*s^2*(-4*m2 + s)*(-M2 + s)*
    (-M2 + s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
  (\[Epsilon]*(-2*M2^3*s*(s*\[Epsilon] + m2*(-2 + 4*\[Epsilon])) + 
     t*(-(s*t) + 4*m2*(s + t))*(-(s*t) + 4*m2*(s + t)*(3 + 4*\[Epsilon])) - 
     2*M2*(s^2*t^2*(1 + \[Epsilon]) + 2*m2*s*t*(s*(-1 + 2*\[Epsilon]) - 
         2*t*(3 + 2*\[Epsilon])) + 8*m2^2*(s + t)*(6*t*(1 + \[Epsilon]) + 
         s*(-1 + 4*\[Epsilon]))) + M2^2*(s^2*t*(1 + 4*\[Epsilon]) + 
       16*m2^2*(s*(-1 + 2*\[Epsilon]) + t*(3 + 2*\[Epsilon])) + 
       4*m2*s*(t*(-3 + 2*\[Epsilon]) + s*(-1 + 6*\[Epsilon])))))/
   (2*s^2*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
  -((M2*(-4*m2 + M2)*(M2 - t)*(M2*(8*m2 + s) - s*t - 12*m2*(s + t))*
     \[Epsilon]^2)/(m2*s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
     (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
     r[5][M2, m2]*r[6][M2, m2])), 0, 0, 0, 0, 0, 0, 0, 0, 
  (\[Epsilon]*(8*m2*M2^5*s*t*(-6*m2 + s*\[Epsilon]) - 
     2*M2^4*(-(s^3*t^2*\[Epsilon]) + 2*m2*s^2*t*
        (4*t + (s + 8*t)*\[Epsilon]) - m2^2*s*(4*t*(11*s + 32*t) + 
         (s^2 - 36*s*t + 16*t^2)*\[Epsilon]) + 
       2*m2^3*(s^2 + 4*s*t*(-19 + 2*\[Epsilon]) + 
         16*t^2*(1 + 4*\[Epsilon]))) + t*(-(s*t) + 4*m2*(s + t))*
      (2*s^2*t^4*\[Epsilon] + 4*m2^4*s*(s + t)*(3 + 4*\[Epsilon]) - 
       m2^3*t*(16*t^2*(1 + 4*\[Epsilon]) + s^2*(-23 + 8*\[Epsilon]) + 
         8*s*t*(-1 + 9*\[Epsilon])) - 2*m2^2*t^2*(48*t^2*\[Epsilon] + 
         s^2*(-19 + 15*\[Epsilon]) + 4*s*t*(-5 + 16*\[Epsilon])) + 
       m2*s*t^3*(16*t*\[Epsilon] + s*(-1 + 20*\[Epsilon]))) + 
     M2^3*(-(s^3*t^3*(1 + 6*\[Epsilon])) + 2*m2*s^2*t^2*
        (s*(7 - 3*\[Epsilon]) + 8*t*(4 + 3*\[Epsilon])) + 
       4*m2^4*(s^2*(5 - 2*\[Epsilon]) + 16*t^2*(1 + 2*\[Epsilon]) + 
         4*s*t*(-19 + 4*\[Epsilon])) - 
       2*m2^3*(2*s^2*t*(139 - 62*\[Epsilon]) + 16*s*t^2*
          (23 - 34*\[Epsilon]) + s^3*(-2 + 9*\[Epsilon]) - 
         32*t^3*(3 + 20*\[Epsilon])) + m2^2*s*t*
        (-32*t^2*(17 + 6*\[Epsilon]) + 8*s*t*(-37 + 12*\[Epsilon]) + 
         s^2*(-41 + 30*\[Epsilon]))) + M2^2*(2*s^3*t^4*(1 + 2*\[Epsilon]) + 
       16*m2^5*s*(s*(-1 + 2*\[Epsilon]) + t*(3 + 2*\[Epsilon])) + 
       m2*s^2*t^3*(s*(-39 + 4*\[Epsilon]) - 4*t*(23 + 8*\[Epsilon])) + 
       4*m2^4*(s^2*t*(137 - 22*\[Epsilon]) - 144*s*t^2*(-1 + \[Epsilon]) - 
         16*t^3*(3 + 8*\[Epsilon]) + s^3*(-5 + 14*\[Epsilon])) + 
       4*m2^2*s*t^2*(3*s^2*(5 + 3*\[Epsilon]) + 8*t^2*(16 + 15*\[Epsilon]) + 
         4*s*t*(29 + 20*\[Epsilon])) - m2^3*t*(64*t^3*(3 + 34*\[Epsilon]) + 
         32*s*t^2*(-23 + 94*\[Epsilon]) + s^3*(-261 + 100*\[Epsilon]) + 
         8*s^2*t*(-112 + 153*\[Epsilon]))) - 
     M2*(s^3*t^5*(1 - 2*\[Epsilon]) - 2*m2*s^2*t^4*(20*s + 22*t + 
         9*s*\[Epsilon] + 8*t*\[Epsilon]) + 16*m2^5*s*(s + t)*
        (6*t*(1 + \[Epsilon]) + s*(-1 + 4*\[Epsilon])) + 
       4*m2^4*t*(12*s*t^2*(5 - 22*\[Epsilon]) + s^3*(67 + 2*\[Epsilon]) - 
         16*t^3*(3 + 10*\[Epsilon]) - 2*s^2*t*(-85 + 54*\[Epsilon])) - 
       2*m2^3*t^2*(64*s^2*t*(-5 + 12*\[Epsilon]) + 
         32*t^3*(1 + 24*\[Epsilon]) + 48*s*t^2*(-5 + 29*\[Epsilon]) + 
         s^3*(-77 + 115*\[Epsilon])) + m2^2*s*t^3*
        (89*s^2*(1 + 2*\[Epsilon]) + 16*t^2*(11 + 30*\[Epsilon]) + 
         4*s*t*(53 + 154*\[Epsilon])))))/(4*s*(-M2 + s + t)*
    (m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
    r[1][s, m2]*r[8][s, t, M2, m2]), 
  -1/2*(\[Epsilon]*(4*m2*t^2*(s*t - 4*m2*(s + t))^2*(s*t^2 + 4*m2^2*(s + t) + 
        m2*t*(13*s + 12*t))*\[Epsilon] + 8*m2*M2^6*s*t*
       (-6*m2 + s*\[Epsilon]) - 2*M2^5*(-(s^3*t^2*\[Epsilon]) + 
        2*m2*s^2*t*(4*t + (s + 8*t)*\[Epsilon]) - 
        m2^2*s*(4*t*(9*s + 32*t) + (s^2 - 60*s*t + 16*t^2)*\[Epsilon]) + 
        2*m2^3*(8*s*t*(-12 + \[Epsilon]) + s^2*(3 + 2*\[Epsilon]) + 
          16*t^2*(1 + 4*\[Epsilon]))) + M2^4*(-(s^3*t^3*(1 + 6*\[Epsilon])) + 
        2*m2*s^2*t^2*(s*(7 - 5*\[Epsilon]) + 8*t*(4 + 3*\[Epsilon])) + 
        16*m2^4*(8*t^2*(2 + 3*\[Epsilon]) + s^2*(6 + 4*\[Epsilon]) + 
          s*t*(-49 + 6*\[Epsilon])) - 4*m2^3*(s^2*t*(131 - 174*\[Epsilon]) + 
          s^3*(-3 + 4*\[Epsilon]) - 24*s*t^2*(-13 + 9*\[Epsilon]) - 
          16*t^3*(3 + 20*\[Epsilon])) + m2^2*s*t*
         (-32*t^2*(17 + 6*\[Epsilon]) + 8*s*t*(-23 + 41*\[Epsilon]) + 
          s^2*(-25 + 68*\[Epsilon]))) - 2*M2*t*(s^3*t^5*\[Epsilon] + 
        32*m2^5*(s + t)^2*(12*t*\[Epsilon] + s*(-1 + 4*\[Epsilon])) + 
        m2*s^2*t^4*(4*t*\[Epsilon] + s*(-2 + 7*\[Epsilon])) - 
        2*m2^2*s*t^3*(s^2*(-42 + \[Epsilon]) + 40*t^2*\[Epsilon] + 
          2*s*t*(-22 + 21*\[Epsilon])) - 2*m2^3*t^2*(-96*t^3*\[Epsilon] + 
          88*s*t^2*(2 + \[Epsilon]) + s^3*(97 + 44*\[Epsilon]) + 
          4*s^2*t*(68 + 59*\[Epsilon])) + 16*m2^4*t*(s + t)*
         (4*t^2*(2 + 25*\[Epsilon]) + s^2*(9 + 50*\[Epsilon]) + 
          2*s*t*(6 + 71*\[Epsilon]))) - 
      2*M2^3*(-(s^3*t^4*(1 + 2*\[Epsilon])) + 32*m2^5*(4*t^2*\[Epsilon] + 
          s^2*(3 + 2*\[Epsilon]) + s*t*(-1 + 6*\[Epsilon])) + 
        m2*s^2*t^3*(-9*s*(-2 + \[Epsilon]) + 2*t*(23 + 8*\[Epsilon])) - 
        16*m2^4*(s*t^2*(29 - 99*\[Epsilon]) + s^2*t*(29 - 40*\[Epsilon]) + 
          s^3*(-3 + \[Epsilon]) - 4*t^3*(6 + 19*\[Epsilon])) + 
        m2^2*s*t^2*(48*s*t*(-2 + \[Epsilon]) - 16*t^2*(16 + 15*\[Epsilon]) + 
          s^2*(15 + 41*\[Epsilon])) + 4*m2^3*t*(5*s^3*(-4 + 11*\[Epsilon]) + 
          8*s*t^2*(-32 + 33*\[Epsilon]) + 8*t^3*(3 + 34*\[Epsilon]) + 
          2*s^2*t*(-67 + 125*\[Epsilon]))) + 
      M2^2*(s^3*t^5*(-1 + 2*\[Epsilon]) + 2*m2*s^2*t^4*
         (17*s + 22*t + 3*s*\[Epsilon] + 8*t*\[Epsilon]) + 
        64*m2^5*(s + t)*(3*s^2 + 12*t^2*\[Epsilon] + 
          2*s*t*(-1 + 5*\[Epsilon])) - m2^2*s*t^3*
         (3*s^2*(-21 + 4*\[Epsilon]) + 16*t^2*(11 + 30*\[Epsilon]) + 
          8*s*t*(-12 + 37*\[Epsilon])) + 8*m2^3*t^2*
         (8*t^3*(1 + 24*\[Epsilon]) + 4*s*t^2*(-59 + 39*\[Epsilon]) + 
          s^3*(-4 + 77*\[Epsilon]) + s^2*t*(-203 + 128*\[Epsilon])) + 
        16*m2^4*t*(2*s^3*(-8 + 27*\[Epsilon]) + 8*t^3*(6 + 35*\[Epsilon]) + 
          2*s^2*t*(-11 + 162*\[Epsilon]) + s*t^2*(31 + 536*\[Epsilon])))))/
    (m2*(-2*m2 + M2)*s*(M2 - s - t)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + 
      s*t^2)*(4*m2*M2 + s*t - 4*m2*(s + t))*
     (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
     r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2]), 
  (\[Epsilon]*(16*m2^2*M2^4*s*t + 4*m2*M2^3*(2*s^2*t^2 - 
       2*m2*s*t*(3*s + 8*t) + m2^2*(s^2 - 16*s*t + 48*t^2)) + 
     t*(s^3*t^4 + 48*m2^4*s*(s + t)^2 - 2*m2*s^2*t^3*(9*s + 10*t) + 
       m2^2*s*t^2*(81*s^2 + 192*s*t + 112*t^2) - 
       16*m2^3*t*(7*s^3 + 25*s^2*t + 30*s*t^2 + 12*t^3)) + 
     M2^2*(-16*m2^4*s*(s - 3*t) + s^3*t^3 - 6*m2*s^2*t^2*(s + 4*t) + 
       m2^2*s*t*(9*s^2 + 40*s*t + 192*t^2) - 
       4*m2^3*(s^3 - 21*s^2*t + 88*s*t^2 + 144*t^3)) + 
     2*M2*(-(s^3*t^4) + 2*m2*s^2*t^3*(2*s + 9*t) + 
       m2^2*s*t^2*(3*s^2 - 104*s*t - 128*t^2) + 
       8*m2^4*s*(s^2 - 5*s*t - 6*t^2) + 2*m2^3*t*(-7*s^3 + 78*s^2*t + 
         224*s*t^2 + 144*t^3)) + 2*(M2 - t)*(-3*s^3*t^4 - 
       32*m2^4*s*(s + t)^2 + m2*s^2*t^3*(17*s + 20*t) + 
       4*m2*M2^3*s*(3*m2*s + 32*m2*t + 2*s*t) + 8*m2^2*s*t^2*
        (3*s^2 + s*t - 2*t^2) - 8*m2^3*t*(21*s^3 + 51*s^2*t + 38*s*t^2 + 
         8*t^3) - M2^2*(7*m2*s^2*(s - 4*t)*t - 2*s^3*t^2 + 
         4*m2^3*(13*s^2 + 68*s*t + 32*t^2) + m2^2*s*(13*s^2 + 292*s*t + 
           368*t^2)) + M2*(s^3*t^3 + 16*m2^4*s*(s + t) - 
         38*m2*s^2*t^2*(s + 2*t) + m2^2*s*t*(157*s^2 + 336*s*t + 240*t^2) + 
         4*m2^3*(15*s^3 + 116*s^2*t + 152*s*t^2 + 48*t^3)))*\[Epsilon]))/
   (4*s^2*(-M2 + s + t)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*
    (4*m2*M2 + s*t - 4*m2*(s + t))*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
     (s*t - 4*m2*(s + t))^2)), 0, 0, 
  (\[Epsilon]*(-(m2*t*(s + t)^3*(-(s*t) + 4*m2*(s + t))*
       (8*m2^2*(s + t)^2*(3 + 4*\[Epsilon]) + s^2*t^2*(5 + 8*\[Epsilon]) - 
        2*m2*s*t*(s + t)*(7 + 8*\[Epsilon]))) - 
     2*M2^5*s^3*t*(s*(s + t)*\[Epsilon] - 2*m2*(s + t*(5 - 6*\[Epsilon]) + 
         2*s*\[Epsilon])) + M2^4*s^2*
      (2*m2*s*(-2*t*(s^2 + 13*s*t + 20*t^2) + (s^3 - 3*s^2*t + 11*s*t^2 + 
           47*t^3)*\[Epsilon]) + s^2*t^2*(s + 14*s*\[Epsilon] + 
         t*(5 + 6*\[Epsilon])) - 4*m2^2*(s*t^2*(63 - 82*\[Epsilon]) + 
         s^3*(1 + 2*\[Epsilon]) + s^2*t*(9 + 10*\[Epsilon]) + 
         t^3*(-9 + 38*\[Epsilon]))) + M2*(s + t)*
      (-(s^4*t^4*(5*t + 8*s*\[Epsilon])) - 8*m2^3*s*t*(s + t)^3*
        (4*t*(3 - 2*\[Epsilon]) + 3*s*(-9 + 2*\[Epsilon])) + 
       32*m2^4*(s + t)^4*(6*t*(1 + \[Epsilon]) + s*(-1 + 4*\[Epsilon])) + 
       m2*s^3*t^3*(s + t)*(t*(19 - 58*\[Epsilon]) + 
         s*(-11 + 62*\[Epsilon])) - 4*m2^2*s^2*t^2*(s + t)^2*
        (-(t*(7 + 57*\[Epsilon])) + s*(2 + 81*\[Epsilon]))) + 
     M2^3*s*(-(s^3*t^2*(t*(7*s + 15*t) + (8*s^2 + 30*s*t + 6*t^2)*
           \[Epsilon])) + 8*m2^3*(s + t)^2*(s*t*(22 - 28*\[Epsilon]) + 
         s^2*(1 + 6*\[Epsilon]) + 5*t^2*(1 + 6*\[Epsilon])) + 
       m2*s^2*t*(t^3*(129 - 158*\[Epsilon]) + s^2*t*(19 - 34*\[Epsilon]) + 
         3*s*t^2*(23 - 14*\[Epsilon]) + s^3*(-1 + 10*\[Epsilon])) - 
       4*m2^2*s*(s + t)*(t^3*(22 - 129*\[Epsilon]) + s^3*(-1 + \[Epsilon]) - 
         s^2*t*(16 + 39*\[Epsilon]) + s*t^2*(-137 + 247*\[Epsilon]))) - 
     M2^2*(-(s^4*t^3*(t*(11*s + 15*t) + 2*(8*s^2 + 13*s*t + t^2)*
           \[Epsilon])) + 32*m2^4*(s + t)^4*(s*(-1 + 2*\[Epsilon]) + 
         t*(3 + 2*\[Epsilon])) - m2*s^3*t^2*(s + t)*
        (6*s*t*(5 - 16*\[Epsilon]) + 3*t^2*(-31 + 46*\[Epsilon]) + 
         s^2*(7 + 46*\[Epsilon])) + 8*m2^3*s*(s + t)^3*
        (16*s*t*(3 - 2*\[Epsilon]) + s^2*(1 + 6*\[Epsilon]) + 
         t^2*(3 + 50*\[Epsilon])) + 2*m2^2*s^2*t*(s + t)^2*
        (4*s*t*(37 - 117*\[Epsilon]) + s^2*(13 + 68*\[Epsilon]) + 
         t^2*(-29 + 272*\[Epsilon])))))/(8*m2*s^2*(s + t)^2*(-M2 + s + t)*
    (-4*m2*M2 - s*t + 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
  (\[Epsilon]*(-(m2*t*(s + t)^3*(-(s*t) + 4*m2*(s + t))*
       (2*m2*s*t*(s*(3 - 16*\[Epsilon]) + 4*t*(1 - 4*\[Epsilon])) + 
        s^2*t^2*(-5 + 4*\[Epsilon]) + 8*m2^2*(3*s^2 + 5*s*t + 2*t^2)*
         (3 + 4*\[Epsilon]))) + 2*M2^5*s^3*t*(s*(s + t)*\[Epsilon] - 
       2*m2*(s + t*(5 - 6*\[Epsilon]) + 2*s*\[Epsilon])) - 
     M2^4*s^2*(2*m2*s*(-2*t*(s^2 + 13*s*t + 20*t^2) + 
         (s^3 + 17*s^2*t + 25*s*t^2 + 41*t^3)*\[Epsilon]) + 
       s^2*t^2*(s + 14*s*\[Epsilon] + t*(5 + 6*\[Epsilon])) - 
       4*m2^2*(11*s*t^2*(7 - 10*\[Epsilon]) + s^2*t*(17 - 6*\[Epsilon]) + 
         s^3*(1 + 2*\[Epsilon]) + t^3*(-3 + 26*\[Epsilon]))) + 
     M2*(s + t)*(s^4*t^4*(5*t - 4*s*\[Epsilon]) + 32*m2^4*(s + t)^3*
        (3*s + 2*t)*(6*t*(1 + \[Epsilon]) + s*(-1 + 4*\[Epsilon])) + 
       m2*s^3*t^3*(44*s*t*\[Epsilon] - t^2*(13 + 2*\[Epsilon]) + 
         s^2*(11 + 46*\[Epsilon])) - 4*m2^2*s^2*t^2*(s + t)*
        (2*t^2*(14 - 9*\[Epsilon]) + s*t*(30 + 49*\[Epsilon]) + 
         s^2*(-6 + 59*\[Epsilon])) + 8*m2^3*s*t*(s + t)^2*
        (2*t^2*(15 - 22*\[Epsilon]) + 2*s*t*(3 + 26*\[Epsilon]) + 
         s^2*(-31 + 86*\[Epsilon]))) - 
     M2^2*(s^4*t^3*(t*(11*s + 15*t) + 2*(-4*s^2 + s*t + t^2)*\[Epsilon]) + 
       32*m2^4*(s + t)^3*(3*s + 2*t)*(s*(-1 + 2*\[Epsilon]) + 
         t*(3 + 2*\[Epsilon])) + m2*s^3*t^2*(s + t)*
        (2*s*t*(23 + 8*\[Epsilon]) + s^2*(7 + 10*\[Epsilon]) + 
         3*t^2*(-27 + 14*\[Epsilon])) + 2*m2^2*s^2*t*(s + t)*
        (-4*t^3*(10 + 17*\[Epsilon]) + s*t^2*(-217 + 52*\[Epsilon]) + 
         s^3*(-9 + 92*\[Epsilon]) + 2*s^2*t*(-83 + 118*\[Epsilon])) + 
       8*m2^3*s*(s + t)^2*(-20*t^3*(-3 + \[Epsilon]) + 
         s^3*(-5 + 18*\[Epsilon]) + 4*s^2*t*(-21 + 47*\[Epsilon]) + 
         s*t^2*(9 + 158*\[Epsilon]))) + 
     M2^3*s*(s^3*t^2*(t*(7*s + 15*t) + (-4*s^2 + 18*s*t + 6*t^2)*
          \[Epsilon]) + 8*m2^3*(s + t)*(28*t^3 + s^3*(-5 + 2*\[Epsilon]) + 
         2*s^2*t*(-25 + 38*\[Epsilon]) + s*t^2*(-1 + 74*\[Epsilon])) + 
       m2*s^2*t*(s^3*(1 + 26*\[Epsilon]) + s*t^2*(-55 + 62*\[Epsilon]) + 
         t^3*(-123 + 98*\[Epsilon]) + s^2*t*(-11 + 150*\[Epsilon])) + 
       4*m2^2*s*(s + t)*(2*t^3*(2 - 33*\[Epsilon]) + 
         s^3*(-1 + 5*\[Epsilon]) + 4*s^2*t*(-6 + 17*\[Epsilon]) + 
         s*t^2*(-167 + 213*\[Epsilon])))))/(4*m2*s^2*(s + t)^2*(-M2 + s + t)*
    (-4*m2*M2 - s*t + 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
  (M2*(-4*m2*M2^5*s^2*t + 4*m2*t*(s + t)*(-(s^3*t^3) + 
       12*m2*s^2*t^2*(s + t) - 50*m2^2*s*t*(s + t)^2 + 40*m2^3*(s + t)^3) + 
     M2^4*s*t*(16*m2^2*(2*s - 3*t) - s^2*t + 2*m2*s*(3*s + 7*t)) + 
     M2*(s^3*t^4*(s + t) + 32*m2^4*(3*s - 11*t)*(s + t)^3 - 
       4*m2*s^2*t^3*(s^2 + 3*s*t + 3*t^2) - 8*m2^3*t*(s + t)^2*
        (19*s^2 - 60*s*t + 5*t^2) + 10*m2^2*s*t^2*(5*s^3 + 3*s^2*t + 
         3*s*t^2 + 5*t^3)) + M2^3*(16*m2^3*(s - 3*t)*(s - t)^2 + 
       s^3*t^2*(s + 3*t) - 4*m2*s^2*t*(s^2 + 2*s*t + 7*t^2) + 
       2*m2^2*s*(s^3 - 29*s^2*t + 23*s*t^2 + 69*t^3)) - 
     M2^2*(64*m2^4*(s - 3*t)*(s + t)^2 + s^3*t^3*(2*s + 3*t) + 
       2*m2*s^2*t^2*(2*s^2 - 9*s*t - 15*t^2) + 
       4*m2^2*s*t*(-11*s^3 + 9*s^2*t + 35*s*t^2 + 35*t^3) + 
       8*m2^3*(4*s^4 - 19*s^3*t + 27*s^2*t^2 + 39*s*t^3 - 11*t^4)))*
    \[Epsilon]^2)/(2*m2^2*s*(s + t)*(-M2 + s + t)*
    (-4*m2*M2 - s*t + 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
    r[5][M2, m2]*r[6][M2, m2]), 
  (\[Epsilon]*(4*m2^2*t^2*(s + t)^2*(s*t - 4*m2*(s + t))^2*
      (s*t + 4*m2*(s + t))*\[Epsilon] + 2*m2*M2^6*s^2*t*
      (-(s*(s + t)*\[Epsilon]) + 2*m2*(3*t - 6*t*\[Epsilon] + 
         s*(3 + 2*\[Epsilon]))) + m2*M2^5*s*
      (s^2*t^2*(s + t + 12*s*\[Epsilon] - 4*t*\[Epsilon]) + 
       2*m2*s*(-2*t*(3*s^2 + 16*s*t + 13*t^2) + (s^3 + 7*s^2*t + 23*s*t^2 + 
           49*t^3)*\[Epsilon]) - 4*m2^2*(s*t^2*(29 - 98*\[Epsilon]) + 
         s^3*(3 + 2*\[Epsilon]) + s^2*t*(33 + 14*\[Epsilon]) + 
         t^3*(-1 + 34*\[Epsilon]))) - M2^3*(4*s^5*t^4*\[Epsilon] + 
       m2*s^3*t^3*(-(t*(s + t)) + 2*(s^2 - 2*s*t + 23*t^2)*\[Epsilon]) + 
       64*m2^5*(s + t)^2*(s*t*(2 - 8*\[Epsilon]) + s^2*(3 + 2*\[Epsilon]) + 
         t^2*(-1 + 6*\[Epsilon])) + 8*m2^3*s*t*(s^3*t*(38 - 107*\[Epsilon]) + 
         s^2*t^2*(94 - 103*\[Epsilon]) + s^4*(4 + 7*\[Epsilon]) + 
         8*t^4*(1 + 10*\[Epsilon]) + s*t^3*(68 + 19*\[Epsilon])) - 
       32*m2^4*(s + t)*(t^4*(1 - 13*\[Epsilon]) + s^4*(-3 + \[Epsilon]) + 
         s^3*t*(-19 + 18*\[Epsilon]) - s*t^3*(1 + 42*\[Epsilon]) + 
         2*s^2*t^2*(-9 + 46*\[Epsilon])) + 2*m2^2*s^2*t^2*
        (t^3*(19 - 145*\[Epsilon]) + s*t^2*(33 + 7*\[Epsilon]) - 
         s^3*(1 + 39*\[Epsilon]) + s^2*t*(13 + 81*\[Epsilon]))) + 
     M2^4*(2*s^5*t^3*\[Epsilon] - 2*m2*s^3*t^2*(t*(s + t) + 
         (5*s^2 + 5*s*t - 16*t^2)*\[Epsilon]) + 
       m2^2*s^2*t*(t^3*(79 - 220*\[Epsilon]) + s^2*t*(29 - 92*\[Epsilon]) + 
         s^3*(-1 + 4*\[Epsilon]) + s*t^2*(109 + 4*\[Epsilon])) + 
       16*m2^4*(s^2*t^2*(23 - 62*\[Epsilon]) + s^3*t*(29 - 6*\[Epsilon]) + 
         s^4*(6 + 4*\[Epsilon]) + t^4*(-1 + 10*\[Epsilon]) + 
         s*t^3*(-1 + 22*\[Epsilon])) - 4*m2^3*s*
        (2*s^3*t*(-23 + 3*\[Epsilon]) + s^4*(-3 + 4*\[Epsilon]) + 
         18*s*t^3*(-5 + 9*\[Epsilon]) - 5*t^4*(1 + 26*\[Epsilon]) + 
         2*s^2*t^2*(-64 + 131*\[Epsilon]))) + 
     M2^2*(2*s^5*t^5*\[Epsilon] + m2*(-14*s^5*t^4 + 22*s^3*t^6)*\[Epsilon] - 
       8*m2^3*s*t^2*(s + t)*(-3*s^2*t*(11 + 16*\[Epsilon]) - 
         t^3*(5 + 28*\[Epsilon]) + s*t^2*(-34 + 29*\[Epsilon]) + 
         s^3*(-4 + 43*\[Epsilon])) + 16*m2^4*t*(s + t)^2*
        (2*s^2*t*(11 - 59*\[Epsilon]) + s^3*(8 - 10*\[Epsilon]) + 
         t^3*(-1 + 24*\[Epsilon]) + s*t^2*(13 + 120*\[Epsilon])) + 
       m2^2*s^2*t^3*(-(s*t^2*(7 + 60*\[Epsilon])) + 
         s^2*t*(-7 + 144*\[Epsilon]) + s^3*(-1 + 148*\[Epsilon]) - 
         t^3*(1 + 152*\[Epsilon])) + 64*m2^5*(s + t)^3*
        (3*s^2 + 2*t^2*(-1 + 7*\[Epsilon]) + s*(t - 22*t*\[Epsilon]))) + 
     2*m2*M2*t*(-(s^3*t^4*(3*s^2 + 2*s*t + t^2)*\[Epsilon]) + 
       2*m2*s^2*t^3*(13*s^3 + 6*s^2*t - 5*s*t^2 + 2*t^3)*\[Epsilon] + 
       32*m2^4*(s + t)^4*(s + t + 12*s*\[Epsilon] - 12*t*\[Epsilon]) - 
       16*m2^3*t*(s + t)^3*(s^2*(5 - 6*\[Epsilon]) + 4*t^2*\[Epsilon] + 
         s*t*(5 + 26*\[Epsilon])) - 2*m2^2*s*t^2*(s + t)^2*
        (-8*t^2*\[Epsilon] + s^2*(-1 + 68*\[Epsilon]) - 
         s*(t + 92*t*\[Epsilon])))))/(4*m2^2*(-2*m2 + M2)*s*(M2 - s - t)*
    (s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*(M2*s*t - m2*(s + t)^2)*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
    r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2]), 
  (\[Epsilon]*(m2*(s + t)*(-4*m2*M2^4*s^2*t + m2*t*(s + t)^2*
        (s^2*t^2 - 16*m2*s*t*(s + t) + 48*m2^2*(s + t)^2) + 
       M2^3*s*(-(s^2*t^2) + 4*m2*s*t*(s + 3*t) + 
         4*m2^2*(s^2 + 6*s*t - 11*t^2)) + 
       M2*(-(s^3*t^4) + 4*m2^2*s*(s - 6*t)*t*(s + t)^2 + 
         16*m2^3*(s - 6*t)*(s + t)^3 - 2*m2*s^2*t^2*(s^2 - 6*s*t - 7*t^2)) + 
       M2^2*(2*s^3*t^3 - 16*m2^3*(s - 3*t)*(s + t)^2 + 
         m2*s^2*t*(s^2 - 2*s*t - 23*t^2) - 4*m2^2*s*(s^3 + 9*s^2*t - 
           13*s*t^2 - 21*t^3))) - 2*(-2*m2*t*(s + t)^2*(s*t - 2*m2*(s + t))^2*
        (-(s*t) + 4*m2*(s + t)) + m2*M2^4*s^2*(s*t*(-7*s + t) + 
         4*m2*(s^2 - 5*s*t - 6*t^2)) + 
       M2*(-2*s^5*t^4 - m2^2*s^2*(115*s - 81*t)*t^2*(s + t)^2 + 
         4*m2^3*s*(53*s - 34*t)*t*(s + t)^3 + 16*m2^4*(s + t)^4*(2*s + 3*t) + 
         4*m2*s^3*t^3*(5*s^2 + 2*s*t - 3*t^2)) - 
       M2^2*(-4*s^5*t^3 + 16*m2^4*(s + t)^4 + m2*s^3*t^2*(-2*s^2 + 19*s*t - 
           19*t^2) - 4*m2^3*s*(s + t)^2*(s^2 - 100*s*t + 39*t^2) + 
         2*m2^2*s^2*t*(29*s^3 - 29*s^2*t + 5*s*t^2 + 63*t^3)) + 
       M2^3*s*(-2*s^4*t^2 + 2*m2*s^2*t*(4*s^2 + 7*s*t - 5*t^2) - 
         4*m2^3*(3*s^3 - 43*s^2*t - 31*s*t^2 + 15*t^3) + 
         m2^2*s*(-3*s^3 + 71*s^2*t + 31*s*t^2 + 85*t^3)))*\[Epsilon]))/
   (2*m2*s^2*(s + t)*(-M2 + s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))*
    (-(M2*s*t) + m2*(s + t)^2)*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
     (s*t - 4*m2*(s + t))^2)), 0, 0, 0, 0, 
  (-2*m2*t*(-(s*t) + 4*m2*(s + t))*(t*(s*t + 4*m2*(s + t)) + 
      2*(s*t^2 + 12*m2^2*(s + t) + m2*t*(11*s + 12*t))*\[Epsilon] + 
      32*m2*(m2 + t)*(s + t)*\[Epsilon]^2) + 
    M2^2*(2*m2*s*(s - 4*t)*t^2 + 3*s^2*t^3 - 
      24*m2^2*t*(2*s^2 + 5*s*t + 2*t^2) - 32*m2^3*(s^2 + 4*s*t + 3*t^2) + 
      2*(32*m2^4*(s - 3*t) + 5*s^2*t^3 + 2*m2*s*t^2*(13*s + 8*t) + 
        2*m2^2*t*(97*s^2 + 100*s*t - 40*t^2) + 
        8*m2^3*(23*s^2 + 17*s*t - 24*t^2))*\[Epsilon] - 
      4*(-(s^2*t^3) + 32*m2^4*(s + t) - m2*s*t^2*(33*s + 32*t) - 
        8*m2^3*(17*s^2 + 29*s*t - 6*t^2) + 8*m2^2*t*(-27*s^2 - 34*s*t + 
          6*t^2))*\[Epsilon]^2) + 
    M2*(t*(-6*m2*s^2*t^2 - s^2*t^3 + 8*m2^2*t*(3*s^2 + 6*s*t + 2*t^2) + 
        32*m2^3*(2*s^2 + 5*s*t + 3*t^2)) - 
      2*(s^2*t^4 + m2*s*t^3*(15*s + 8*t) + 4*m2^2*t^2*(19*s^2 + 8*s*t - 
          12*t^2) + 32*m2^4*(s^2 - 5*s*t - 6*t^2) - 
        8*m2^3*t*(-3*s^2 + 22*s*t + 30*t^2))*\[Epsilon] + 
      8*m2*(-(s*t^3*(5*s + 4*t)) + 16*m2^3*(2*s^2 + 5*s*t + 3*t^2) + 
        m2*t^2*(-47*s^2 - 36*s*t + 16*t^2) + m2^2*(-44*s^2*t + 8*s*t^2 + 
          64*t^3))*\[Epsilon]^2) - 
    2*M2^5*s*(s*\[Epsilon]*(1 + 4*\[Epsilon]) + 
      m2*(-2 + 4*\[Epsilon] + 32*\[Epsilon]^2)) + 
    M2^4*(s^2*t*(1 + 10*\[Epsilon] + 20*\[Epsilon]^2) + 
      4*m2*s*(2*t*(-2 + 5*\[Epsilon] + 26*\[Epsilon]^2) + 
        s*(-1 + 7*\[Epsilon] + 33*\[Epsilon]^2)) + 
      8*m2^2*(2*t*(-1 + 2*\[Epsilon]) + s*(-3 + 13*\[Epsilon] + 
          50*\[Epsilon]^2))) - 
    M2^3*(s^2*t^2*(3 + 16*\[Epsilon] + 16*\[Epsilon]^2) + 
      16*m2^3*(2*t*(-1 - 3*\[Epsilon] + 2*\[Epsilon]^2) + 
        s*(-2 + 19*\[Epsilon] + 34*\[Epsilon]^2)) + 
      2*m2*s*t*(2*t*(-5 + 12*\[Epsilon] + 60*\[Epsilon]^2) + 
        s*(-3 + 43*\[Epsilon] + 112*\[Epsilon]^2)) + 
      8*m2^2*(-2*t^2*(3 + 2*\[Epsilon] + 4*\[Epsilon]^2) + 
        3*s^2*(-1 + 7*\[Epsilon] + 23*\[Epsilon]^2) + 
        s*t*(-12 + 59*\[Epsilon] + 158*\[Epsilon]^2))))/
   (4*(-2*m2 + M2)*s*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
  (-2*M2^4*s^2*(s*\[Epsilon] + 2*m2*(-9 + 2*\[Epsilon])) + 
    (s*t - 4*m2*(s + t))^2*(4*m2*(s + t)*(8*s + t - 4*t*\[Epsilon]) - 
      s*t*(8*s + t*(9 + 4*\[Epsilon]))) - 
    M2^2*(-4*m2*s^2*(8*s^2 + s*t*(33 - 20*\[Epsilon]) - 
        2*t^2*(-32 + \[Epsilon])) + 64*m2^3*(s + t)*(s*(-9 + 2*\[Epsilon]) + 
        t*(-1 + 2*\[Epsilon])) + s^3*t*(8*s + 9*t*(3 + 2*\[Epsilon])) + 
      32*m2^2*s*(t^2*(15 - 7*\[Epsilon]) + 2*s*t*\[Epsilon] + 
        s^2*(-17 + 5*\[Epsilon]))) + M2^3*s*(s^2*t*(9 + 10*\[Epsilon]) + 
      32*m2^2*(t*(5 - 2*\[Epsilon]) + s*(-9 + 2*\[Epsilon])) + 
      4*m2*s*(6*t*(-6 + \[Epsilon]) + s*(-17 + 8*\[Epsilon]))) + 
    M2*(64*m2^3*(s + t)^2*(-17*s - 2*t + 4*s*\[Epsilon] + 6*t*\[Epsilon]) + 
      4*m2*s^2*t^2*(-2*t*(28 + 3*\[Epsilon]) + s*(-59 + 8*\[Epsilon])) - 
      16*m2^2*s*(s + t)*(16*s^2 - 3*s*t*(11 + 2*\[Epsilon]) + 
        t^2*(-31 + 14*\[Epsilon])) + 
      s^3*t^2*(16*s + t*(27 + 14*\[Epsilon]))))/
   (4*s*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
  -1/2*(m2*M2*(-4*m2 + M2)*\[Epsilon]*
     (2*M2^3*s*(-(s*\[Epsilon]) + m2*(6 + 4*\[Epsilon])) + 
      t*(s^2*t^2 + 16*m2^2*(s + t)^2 - 8*m2*s*t*(s + t)*(5 + 8*\[Epsilon])) + 
      M2^2*(s^2*t*(1 + 4*\[Epsilon]) + 4*m2*s*(-3*s - 13*t + 2*s*\[Epsilon] - 
          18*t*\[Epsilon]) - 16*m2^2*(3*s - t + 2*s*\[Epsilon] + 
          2*t*\[Epsilon])) + 
      2*M2*(8*m2^2*(s + t)*(3*s + 2*t*(-1 + \[Epsilon])) - 
        s^2*t^2*(1 + \[Epsilon]) + 2*m2*s*t*(4*t*(5 + 8*\[Epsilon]) + 
          s*(9 + 14*\[Epsilon])))))/((-2*m2 + M2)*s*(M2 - s - t)*
     (4*m2*M2 + s*t - 4*m2*(s + t))*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
      (s*t - 4*m2*(s + t))^2)), 
  (\[Epsilon]*(-2*M2^3*s*(s*\[Epsilon] + m2*(-2 + 4*\[Epsilon])) + 
     t*(-(s*t) + 4*m2*(s + t))*(-(s*t) + 4*m2*(s + t)*(3 + 4*\[Epsilon])) - 
     2*M2*(s^2*t^2*(1 + \[Epsilon]) + 2*m2*s*t*(s*(-1 + 2*\[Epsilon]) - 
         2*t*(3 + 2*\[Epsilon])) + 8*m2^2*(s + t)*(6*t*(1 + \[Epsilon]) + 
         s*(-1 + 4*\[Epsilon]))) + M2^2*(s^2*t*(1 + 4*\[Epsilon]) + 
       16*m2^2*(s*(-1 + 2*\[Epsilon]) + t*(3 + 2*\[Epsilon])) + 
       4*m2*s*(t*(-3 + 2*\[Epsilon]) + s*(-1 + 6*\[Epsilon])))))/
   (2*s^2*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 0, 0, 
  0, 0}, {0, ((-4*m2*M2 + 2*m2*s + 3*M2*s + 4*m2*t - 3*s*t)*\[Epsilon])/
   (4*m2*s^2*(-M2 + s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))), 
  -((M2*(-4*m2 + M2)*\[Epsilon])/(m2^2*(M2 - s)*s*
     (4*m2*M2 + s*t - 4*m2*(s + t))*r[5][M2, m2]*r[6][M2, m2])), 
  -1/4*((M2^2*s*(4*m2 + 3*s)*t + m2*(s + t)*(s*t*(3*s + 7*t) + 
        2*m2*(3*s^2 + s*t - 2*t^2)) - M2*(3*s^2*t^2 + 4*m2^2*(s^2 - t^2) + 
        m2*s*(3*s^2 + 12*s*t + 11*t^2)))*\[Epsilon])/
    (m2*s^2*(-M2 + s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))*
     (-(M2*s*t) + m2*(s + t)^2)), 
  -(((-4*m2 + M2)*\[Epsilon])/(m2^2*(M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))*
     r[1][s, m2]*r[2][s, m2])), -(((-4*m2 + M2)*\[Epsilon])/
    (m2^2*(M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[1][s, m2]*r[2][s, m2])), 
  -((M2*(-4*m2 + M2)*\[Epsilon])/(m2^2*(M2 - s)*s*
     (4*m2*M2 + s*t - 4*m2*(s + t))*r[5][M2, m2]*r[6][M2, m2])), 
  (-3*(M2 - t)*\[Epsilon])/(2*m2*s*(-M2 + s + t)*
    (-4*m2*M2 - s*t + 4*m2*(s + t))), (2*(M2 - t)*\[Epsilon])/
   (m2*s*(-M2 + s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))), 
  (2*(-4*m2 + M2)*\[Epsilon])/(m2^2*(M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    r[1][s, m2]*r[2][s, m2]), 
  -1/2*((M2^2*(4*m2 - s)*t + m2*(s + t)*(t*(-s + t) + 4*m2*(s + t)) + 
      M2*(s*t^2 - 4*m2^2*(s + t) + m2*(s^2 - 2*s*t - 5*t^2)))*\[Epsilon])/
    (m2*s*(-M2 + s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))*
     (-(M2*s*t) + m2*(s + t)^2)), 0, (3*(M2 - t)*\[Epsilon])/
   (2*m2*s*(-M2 + s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))), 
  (-2*(M2 - t)*\[Epsilon])/(m2*s*(-M2 + s + t)*(-4*m2*M2 - s*t + 
     4*m2*(s + t))), (2*(-(M2^3*(2*m2 + s)*t) + 2*m2^2*s*t*(s + t) + 
     m2*M2^2*(s^2 + 8*s*t + 2*t^2 + 2*m2*(s + 3*t)) - 
     m2*M2*(s*t^2 + 2*m2*(3*s^2 + 8*s*t + 3*t^2)))*\[Epsilon])/
   (m2^2*(M2 - s)*s*(4*m2*M2 + s*t - 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)*
    r[5][M2, m2]*r[6][M2, m2]), 
  ((M2^2*(4*m2 - s)*s*t + m2*(s + t)*(-(s*(s - 3*t)*t) + 
       2*m2*(3*s^2 + s*t - 2*t^2)) + 
     M2*(s^2*t^2 + m2*s*(s^2 - 4*s*t - 7*t^2) - 4*m2^2*(s^2 - t^2)))*
    \[Epsilon])/(4*m2*s^2*(-M2 + s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))*
    (-(M2*s*t) + m2*(s + t)^2)), ((-M2 + t)*\[Epsilon])/
   (2*m2*s*(-M2 + s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))), 
  ((M2^2*(2*m2 + s)*t + m2*(s + t)*(2*m2*(s + t) + t*(s + 2*t)) - 
     M2*(s*t^2 + 2*m2^2*(s + t) + m2*(s + 2*t)^2))*\[Epsilon])/
   (m2*s*(-M2 + s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))*
    (-(M2*s*t) + m2*(s + t)^2)), 0, 0, 0, 
  ((M2^3*s^2*(4*m2 + s)*t + m2*(s + t)^2*(-(s^2*t^2) + m2*s*t*(-7*s + 11*t) + 
       2*m2^2*(7*s^2 + 5*s*t - 2*t^2)) - 
     M2^2*s*(2*s^2*t^2 + 4*m2^2*(s^2 - s*t - 6*t^2) + 
       m2*s*(s^2 + 17*s*t + 10*t^2)) + 
     M2*(s^3*t^3 - 4*m2^3*(3*s - t)*(s + t)^2 + 
       m2*s^2*t*(2*s^2 + 11*s*t + 7*t^2) + 5*m2^2*s*(3*s^3 + 5*s^2*t - 
         5*s*t^2 - 7*t^3)))*\[Epsilon])/(4*m2^2*s^2*(s + t)*(-M2 + s + t)*
    (-4*m2*M2 - s*t + 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)), 
  -1/4*((M2^3*s^2*(4*m2 + s)*t + m2*(s + t)^2*(-(s^2*t^2) + 
        2*m2*s*t*(-4*s + 5*t) + 4*m2^2*(3*s^2 + s*t - 2*t^2)) - 
      M2^2*s*(2*s^2*t^2 + 4*m2^2*(s^2 - 5*t^2) + 
        m2*s*(s^2 + 18*s*t + 11*t^2)) + 
      M2*(s^3*t^3 - 8*m2^3*(s - t)*(s + t)^2 + 2*m2*s^2*t*
         (s^2 + 6*s*t + 4*t^2) + 2*m2^2*s*(8*s^3 + 15*s^2*t - 8*s*t^2 - 
          15*t^3)))*\[Epsilon])/(m2^2*s^2*(s + t)*(-M2 + s + t)*
     (-4*m2*M2 - s*t + 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)), 
  (2*(-2*M2^2*t - 2*m2*t*(s + t) + M2*(t^2 + 2*m2*(s + 3*t)))*\[Epsilon])/
   (m2*s*(-4*m2*M2 - s*t + 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)*
    r[5][M2, m2]*r[6][M2, m2]), 0, 0, 
  (2*(-4*m2 + M2)*(-2*m2 + M2)*\[Epsilon])/
   (m2^3*(M2 - s)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[1][s, m2]*r[2][s, m2]*
    r[5][M2, m2]*r[6][M2, m2]), 0, ((-M2 + t)*\[Epsilon])/
   (m2*s*(-M2 + s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))), 0, 0, 0, 
  ((-2*m2 + M2)*(M2 - t)*\[Epsilon])/(m2^2*s*(-M2 + s + t)*
    (-4*m2*M2 - s*t + 4*m2*(s + t))*r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 0, 
  ((M2*(-4*m2 + s) - s*t + 2*m2*(s + 2*t))*\[Epsilon])/
   (2*m2^2*s*(-M2 + s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))*r[1][s, m2]*
    r[2][s, m2]), -1/2*((-2*m2 + M2)*(M2 - t)*\[Epsilon])/
    (m2^2*s*(-M2 + s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))*r[5][M2, m2]*
     r[6][M2, m2]), ((-(M2^2*(4*m2 + 3*s)) + s^2*t + 3*M2*s*(s + t) + 
     2*m2*M2*(7*s + 2*t) - 2*m2*s*(5*s + 6*t))*\[Epsilon])/
   (4*m2*(M2 - s)*s^2*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  ((M2*(4*m2 - s) + s*t - 2*m2*(s + 2*t))*\[Epsilon])/
   (2*m2*s^2*(-M2 + s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))), 
  -1/2*((-2*m2 + M2)*(M2 - t)*\[Epsilon])/(m2^2*s*(-M2 + s + t)*
     (-4*m2*M2 - s*t + 4*m2*(s + t))*r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 0, 
  0, 0, 0, 0, ((M2^2*(4*m2 + s) + 2*s*t^2 - 2*m2^2*(s + 2*t) + 
     m2*t*(11*s + 8*t) + M2*(4*m2^2 - 3*s*t - 3*m2*(3*s + 4*t)))*\[Epsilon])/
   (4*m2*s*(-M2 + s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))*r[1][s, m2]*
    r[8][s, t, M2, m2]), 
  -1/2*((M2^3*(4*m2 + s) - 4*m2*t*(s*t + 4*m2*(s + t)) + 
      2*M2*(s*t^2 + 4*m2*t*(2*s + t) + 4*m2^2*(s + 2*t)) - 
      M2^2*(3*s*t + 2*m2*(5*s + 6*t)))*\[Epsilon])/
    (m2^2*(2*m2 - M2)*s*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
     r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2]), 
  ((M2*(4*m2 + 5*s) - 5*s*t - 2*m2*(s + 2*t))*\[Epsilon])/
   (4*m2*s^2*(-M2 + s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))), 0, 0, 
  ((M2^3*s^2*(4*m2 + s)*t + m2*(s + t)^2*(18*m2*s*t^2 - s^2*t^2 + 
       4*m2^2*(3*s^2 + s*t - 2*t^2)) - 
     M2^2*s*(2*s^2*t^2 + 4*m2^2*(s^2 - 5*t^2) + 
       m2*s*(s^2 + 10*s*t + 3*t^2)) + 
     M2*(s^3*t^3 - 8*m2^3*(s - t)*(s + t)^2 + 2*m2*s^3*t*(s + 2*t) + 
       2*m2^2*s*(4*s^3 + 3*s^2*t - 20*s*t^2 - 19*t^3)))*\[Epsilon])/
   (8*m2^2*s^2*(s + t)*(-M2 + s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))*
    (-(M2*s*t) + m2*(s + t)^2)), 
  ((-(M2^3*s^2*(4*m2 + s)*t) + m2*(s + t)^2*(s^2*t^2 + 4*m2*s*t*(2*s + 3*t) + 
       4*m2^2*(5*s^2 - 4*t^2)) + M2^2*s*(2*s^2*t^2 + 
       4*m2^2*(s^2 + 4*s*t + t^2) + m2*s*(s^2 + 18*s*t + 9*t^2)) - 
     M2*(s^3*t^3 + 8*m2^3*(s - 2*t)*(s + t)^2 + 
       2*m2*s^2*t*(s^2 + 6*s*t + 3*t^2) + 4*m2^2*s*(4*s^3 + 15*s^2*t + 
         14*s*t^2 + 4*t^3)))*\[Epsilon])/(4*m2^2*s^2*(s + t)*(-M2 + s + t)*
    (-4*m2*M2 - s*t + 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)), 
  -1/2*((-2*m2 + M2)*(M2 - t)*\[Epsilon])/(m2^2*s*(-M2 + s + t)*
     (-4*m2*M2 - s*t + 4*m2*(s + t))*r[5][M2, m2]*r[6][M2, m2]), 
  ((M2^4*s*(4*m2 + s)*t + 4*m2^2*t*(s + t)*(s*t*(s + 3*t) + 
       4*m2*(s^2 - t^2)) - M2^3*(3*s^2*t^2 + 4*m2^2*(s^2 + 2*s*t - 3*t^2) + 
       m2*s*(s^2 + 12*s*t + 13*t^2)) + M2^2*(-32*m2^3*t^2 + 2*s^2*t^3 + 
       m2*s*t*(3*s^2 + 22*s*t + 15*t^2) + 2*m2^2*(5*s^3 + 20*s^2*t + 
         9*s*t^2 - 10*t^3)) - 2*m2*M2*(s*t^2*(s^2 + 6*s*t + 3*t^2) + 
       4*m2^2*(s^3 + 4*s^2*t - 3*s*t^2 - 6*t^3) + 
       4*m2*t*(2*s^3 + 5*s^2*t + 3*s*t^2 - t^3)))*\[Epsilon])/
   (4*m2^2*(2*m2 - M2)*s*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (-(M2*s*t) + m2*(s + t)^2)*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2]), 
  -1/2*((M2^2*s*(4*m2 + 3*s)*t + m2*(s + t)*(s*t*(3*s + 7*t) + 
        2*m2*(3*s^2 + s*t - 2*t^2)) - M2*(3*s^2*t^2 + 4*m2^2*(s^2 - t^2) + 
        m2*s*(3*s^2 + 12*s*t + 11*t^2)))*\[Epsilon])/
    (m2*s^2*(-M2 + s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))*
     (-(M2*s*t) + m2*(s + t)^2)), 0, 0, 0, 0, 
  -1/4*(M2^3*(4*m2 + s + 4*s*\[Epsilon]) - 
     2*m2*(t*(6*m2*s + 4*m2*t + s*t) + 2*(s*t^2 + 2*m2^2*(s + 2*t) + 
         m2*t*(5*s + 4*t))*\[Epsilon]) + M2*(s*t^2 + 2*m2*t*(5*s + 2*t) + 
       4*m2^2*(3*s + 4*t) + 2*(8*m2^3 + s*t^2 + m2*t*(9*s + 4*t) + 
         4*m2^2*(3*s + 5*t))*\[Epsilon]) - 
     2*M2^2*(4*m2*t*(1 + \[Epsilon]) + 4*m2^2*(1 + 3*\[Epsilon]) + 
       s*t*(1 + 3*\[Epsilon]) + m2*s*(4 + 5*\[Epsilon])))/
    (m2*(2*m2 - M2)*s*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  -1/4*(M2^2*s*(4*m2 + s) + 2*m2*s^2*t + s^2*t^2 + 
     8*m2^2*(s^2 - s*t - 2*t^2) - 2*M2*(-8*m2^2*t + s^2*t + 
       m2*s*(5*s + 2*t)))/(m2*s*(-M2 + s + t)*(-4*m2*M2 - s*t + 
      4*m2*(s + t))), (M2^3*(4*m2*(-1 + \[Epsilon]) - s*\[Epsilon]) + 
    M2^2*(m2^2*(8 - 16*\[Epsilon]) - 4*m2*t*(-2 + \[Epsilon]) - 
      s*t*(2 + \[Epsilon]) + 2*m2*s*(6 + \[Epsilon])) - 
    4*m2*(-2*m2*(2*s^2 + 3*s*t + t^2) + s*t*(s + t + t*\[Epsilon])) + 
    2*M2*(-2*m2*(2*s^2 + 2*s*t + t^2) + 4*m2^2*(s*(-3 + \[Epsilon]) + 
        2*t*(-1 + \[Epsilon])) + s*t*(s + t + t*\[Epsilon])))/
   (2*(-2*m2 + M2)*s*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  ((M2*(4*m2 - s) + s*t - 2*m2*(s + 2*t))*\[Epsilon])/
   (2*m2*s^2*(-M2 + s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))), 0, 0, 0, 0}, 
 {0, ((-m2 - 2*M2 + 2*s + t)*\[Epsilon])/(4*s*(-M2 + s + t)), 0, 
  ((-m2 - 2*M2 + 2*s + t)*\[Epsilon])/(4*s*(-M2 + s + t)), 0, 0, 0, 0, 0, 0, 
  0, 0, ((M2 - s)*\[Epsilon])/(2*(M2 - s - t)*(s + t)), 0, 0, 
  (((2*M2 - 3*s - t)*t + m2*(s + t))*\[Epsilon])/(4*s*(s + t)*(-M2 + s + t)), 
  0, (t*(-M2 + t)*\[Epsilon])/(2*s*(s + t)*(-M2 + s + t)), 0, 0, 0, 
  (((m2 - t)*(s + t)*(s*t + m2*(s + t)) + 
     M2*(s*t*(s + t) + m2*(s^2 - 5*s*t + 2*t^2)))*\[Epsilon])/
   (4*m2*s*(s + t)^2*(-M2 + s + t)), 
  -1/4*(((s + t)*(m2*(s - 2*t)*t - s*t^2 + 2*m2^2*(s + t)) + 
      M2*(s*t*(s + t) + m2*(s^2 - 3*s*t + 4*t^2)))*\[Epsilon])/
    (m2*s*(s + t)^2*(-M2 + s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -(\[Epsilon]/(M2 - s - t)), ((m2 + M2 - s)*\[Epsilon])/
   (2*m2*(M2 - s - t)*r[1][s, m2]*r[2][s, m2]), 0, 
  ((-m2 - 2*M2 + 2*s + t)*\[Epsilon])/(4*s*(-M2 + s + t)), 
  ((m2 + 2*M2 - t)*\[Epsilon])/(2*s*(-M2 + s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, ((-m2 + M2)*(m2 + t)*\[Epsilon])/(4*(M2 - s - t)*r[1][s, m2]*
    r[8][s, t, M2, m2]), (M2*(-4*m2 + M2)*(m2 + t)*\[Epsilon])/
   (2*m2*(-2*m2 + M2)*(M2 - s - t)*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2]), ((m2 + t)*\[Epsilon])/(4*s*(-M2 + s + t)), 0, 0, 
  (((s + t)*(m2*(s - 2*t)*t - s*t^2 + 2*m2^2*(s + t)) + 
     M2*(s*t*(s + t) + m2*(s^2 - 3*s*t + 4*t^2)))*\[Epsilon])/
   (8*m2*s*(s + t)^2*(-M2 + s + t)), 
  (-4*m2*s*t*(-M2 + s + t) + (s + t)*(s*t^2 - m2*t*(s + 4*t) + 
      m2^2*(6*s + 4*t))*\[Epsilon] - 
    M2*(s*t*(s + t) + m2*(s^2 + s*t - 8*t^2))*\[Epsilon])/
   (4*m2*s*(s + t)^2*(-M2 + s + t)), 
  -1/2*(M2*(-4*m2 + M2)*t^2*\[Epsilon])/(m2*(s + t)*
     (-(M2*s*t) + m2*(s + t)^2)*r[5][M2, m2]*r[6][M2, m2]), 
  (M2*(-4*m2 + M2)*(m2 + t)*\[Epsilon])/(4*m2*(-2*m2 + M2)*(M2 - s - t)*
    r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2]), 
  -1/2*((M2*s*(s - t)*t^2 + m2^2*(s + t)^3 - m2*t*(s + t)*
       (3*M2*s - s^2 - 2*M2*t + t^2))*\[Epsilon])/(s*(s + t)*(-M2 + s + t)*
     (-(M2*s*t) + m2*(s + t)^2)), 0, 0, 0, 0, 
  ((m2 + t)*(M2^2*(1 + 4*\[Epsilon]) + 2*m2*(t - 2*m2*\[Epsilon] + 
       2*t*\[Epsilon]) - M2*(t + 2*t*\[Epsilon] + 2*m2*(1 + \[Epsilon]))))/
   (4*(-2*m2 + M2)*(M2 - s - t)), 
  (s*t^2 + 4*m2^2*(s + t) - m2*t*(3*s + 4*t) - M2*(m2*(s - 8*t) + s*t))/
   (4*(M2 - s - t)), -1/2*(m2*M2*(-4*m2 + M2)*(m2 + t)*\[Epsilon])/
    ((-2*m2 + M2)*(M2 - s - t)), ((m2 + 2*M2 - t)*\[Epsilon])/
   (2*s*(-M2 + s + t)), 0, 0, 0, 0}, 
 {0, (m2*(4*m2 - M2)*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(-4*m2 + s)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 
  (m2*(4*m2 - M2)*\[Epsilon]*(1 + 2*\[Epsilon])*r[2][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/((M2 - s)*(-4*m2 + s)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (-1 + 2*\[Epsilon])), 0, 0, 0, (m2*(4*m2 - M2)*\[Epsilon]*r[2][s, m2]*
    r[3][t, m2]*r[7][s, t, M2, m2])/((M2 - s)*(-4*m2 + s)*
    (4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0, 0, 0, 0, 
  (-3*m2*(4*m2 - M2)*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(-4*m2 + s)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (m2*(4*m2 - M2)*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(-4*m2 + s)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  -((m2*(4*m2 - M2)*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s)*(-4*m2 + s)*(4*m2*M2 + s*t - 4*m2*(s + t)))), 
  (2*m2*(-4*m2 + M2)*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(-4*m2 + s)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 
  -((m2*(4*m2 - M2)*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s)*(-4*m2 + s)*(4*m2*M2 + s*t - 4*m2*(s + t)))), 
  (2*m2*(4*m2 - M2)*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(-4*m2 + s)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 
  (2*m2*(-4*m2 + M2)*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(-4*m2 + s)*(4*m2*M2 + s*t - 4*m2*(s + t))*(-1 + 2*\[Epsilon])), 
  0, ((M2 - t)*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[1][s, m2]), 0, 
  -(((M2 - t)*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[1][s, m2])), 0, 
  ((M2 - t)*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[1][s, m2]), 0, 
  (-2*m2*(-4*m2 + M2)*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(-4*m2 + s)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 
  -(((M2 - t)*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[1][s, m2])), 
  (2*m2*(-4*m2 + M2)*(M2 + s)*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/((M2 - s)^2*(-4*m2 + s)*
    (4*m2*M2 + s*t - 4*m2*(s + t))), 
  ((M2 - t)*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[1][s, m2]), 0, 
  (m2*(4*m2 - M2)*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(-4*m2 + s)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (-2*m2*(4*m2 - M2)*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(-4*m2 + s)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 
  (-2*m2*(-4*m2 + M2)*(M2 - s - 2*t)*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/((M2 - s)^2*(-4*m2 + s)*
    (4*m2*M2 + s*t - 4*m2*(s + t))), 0, (2*\[Epsilon]*r[2][s, m2])/
   ((4*m2 - s)*r[1][s, m2]), 0, 
  (2*m2*(4*m2 - M2)*(5*M2^2 - 6*M2*s + s^2 - 5*M2*t + 3*s*t)*\[Epsilon]*
    r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/((M2 - s)^2*(-4*m2 + s)*
    (M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  -((\[Epsilon]*r[2][s, m2])/((4*m2 - s)*r[1][s, m2])), 
  (2*m2*(-4*m2 + M2)*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(-4*m2 + s)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (2*m2*(-4*m2 + M2)*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(-4*m2 + s)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 
  (-2*(2*m2*M2 + 2*m2*s - M2*s)*\[Epsilon]*r[2][s, m2])/
   ((-2*m2 + M2)*(4*m2 - s)*(M2 - s)*r[1][s, m2]), 0, 0, 
  (-2*m2*(-4*m2 + M2)*(M2 + s)*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/((M2 - s)^2*(-4*m2 + s)*
    (4*m2*M2 + s*t - 4*m2*(s + t))), 
  -((m2*(4*m2 - M2)*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s)*(-4*m2 + s)*(4*m2*M2 + s*t - 4*m2*(s + t)))), 
  (-2*m2*(4*m2 - M2)*(2*s + 3*t)*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/((M2 - s)*(-4*m2 + s)*(s + t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))), 0, 
  -(((2*m2*M2 + 2*m2*s - M2*s)*\[Epsilon]*r[2][s, m2])/
    ((-2*m2 + M2)*(4*m2 - s)*(M2 - s)*r[1][s, m2])), 
  (2*m2*(4*m2 - M2)*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(-4*m2 + s)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 
  (-2*m2*(-4*m2 + M2)*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(-4*m2 + s)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 
  (-2*m2*(-4*m2 + M2)*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(-4*m2 + s)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (m2*(M2^4*s + M2^3*(16*m2^2 - s^2 - 4*m2*(3*s + t)) + 
     M2^2*(-(s*t*(2*s + t)) + 4*m2^2*(3*s + 2*t) + 
       2*m2*(6*s^2 + 9*s*t + 2*t^2)) + 2*m2*(-(s^2*t^2) - 4*m2*s*t*(s + t) + 
       8*m2^2*(3*s^2 + 7*s*t + 4*t^2)) + M2*(s^2*t^2 + 2*m2*s*t*(2*s + t) - 
       16*m2^3*(3*s + 4*t) - 4*m2^2*(7*s^2 + 13*s*t + 6*t^2)))*\[Epsilon]*
    r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/((-2*m2 + M2)*(4*m2 - s)*
    (M2 - s)*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 
  (-2*m2^2*M2*(-4*m2 + M2)*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/((-2*m2 + M2)*(4*m2 - s)*(M2 - s)), 
  (-2*m2*(4*m2 - M2)*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(-4*m2 + s)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (-2*(2*m2*M2^3 + 4*m2*s^2*t + s^2*t^2 - 
     2*M2^2*(4*m2^2 + 2*m2*s + 5*m2*t - s*t) - 8*m2^2*(s^2 + 3*s*t + 2*t^2) + 
     2*M2*(-(s*t*(s + t)) + 4*m2^2*(2*s + 3*t) + m2*(s^2 + 3*s*t + 4*t^2)))*
    \[Epsilon])/((4*m2 - s)*(-M2 + s)*(-M2 + s + t)*
    (-4*m2*M2 - s*t + 4*m2*(s + t))), 
  ((M2 - t)*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[1][s, m2]), 
  -(((M2 - t)*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[1][s, m2])), 
  (4*m2*(-4*m2 + M2)*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*(-4*m2 + s)*(4*m2*M2 + s*t - 4*m2*(s + t)))}, 
 {0, (m2*(-3*M2*s + 4*m2*(s + t) + s*(2*s + 3*t))*\[Epsilon]*r[1][s, m2]*
    r[2][s, m2])/(4*(4*m2 - s)*s^2*(-M2 + s + t)), 0, 
  (m2*\[Epsilon]*(M2*s*(-5 + 2*\[Epsilon]) + 4*m2*(s + t)*
      (-1 + 2*\[Epsilon]) + s*(6*s + 5*t - 4*s*\[Epsilon] - 2*t*\[Epsilon]))*
    r[1][s, m2]*r[2][s, m2])/(4*(4*m2 - s)*s^2*(-M2 + s + t)*
    (-1 + 2*\[Epsilon])), 0, 0, 0, (m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
   (4*m2*s - s^2), (-2*m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2*s - s^2), 
  0, 0, 0, (-2*m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2*s - s^2), 
  (2*m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2*s - s^2), 0, 
  -1/4*(m2*(-(M2*s) + s*t + 4*m2*(s + t))*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
    ((4*m2 - s)*s^2*(-M2 + s + t)), -((m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
    (4*m2*s - s^2)), -((m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
    (4*m2*s - s^2)), -((m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
    (4*m2*s - s^2)), 0, 0, ((M2^2*s^2 + s^2*t^2 - 4*m2^2*(s + t)^2 + 
     M2*s*(-11*m2*s + 5*m2*t - 2*s*t) + m2*s*(8*s^2 + 3*s*t - 5*t^2))*
    \[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*(4*m2 - s)*s^2*(s + t)*
    (-M2 + s + t)), ((-(M2^2*s^2) - s^2*t^2 + 8*m2^2*(s + t)^2 + 
     2*M2*s*(5*m2*s - 3*m2*t + s*t) - 2*m2*s*(4*s^2 + s*t - 3*t^2))*
    \[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*(4*m2 - s)*s^2*(s + t)*
    (-M2 + s + t)), 0, -((m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
    (4*m2*s - s^2)), (m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
   (4*m2*s - s^2 - 8*m2*s*\[Epsilon] + 2*s^2*\[Epsilon]), 0, 0, 0, 
  ((M2 - s - 2*t)*\[Epsilon])/((M2 - s)*(M2 - s - t)), 0, 
  ((-M2 + s + 2*t)*\[Epsilon])/(2*(M2 - s)*(M2 - s - t)), 0, 0, 0, 0, 
  (2*m2*M2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/((M2 - s)*s*(-4*m2 + s)), 
  -1/2*((3*M2^2*s - M2*(8*m2*s + 4*s^2 - 4*m2*t + 3*s*t) + 
      s*(s*(s + t) + 4*m2*(2*s + t)))*\[Epsilon])/((4*m2 - s)*s*(-M2 + s)*
     (-M2 + s + t)), 0, (m2*(-(M2*s) + s*t + 4*m2*(s + t))*\[Epsilon]*
    r[1][s, m2]*r[2][s, m2])/(4*(4*m2 - s)*s^2*(-M2 + s + t)), 
  -1/2*(m2*(-(M2*s) + s*t + 4*m2*(s + t))*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
    ((4*m2 - s)*s^2*(-M2 + s + t)), 0, 
  (2*m2*t*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/((M2 - s)*s*(-4*m2 + s)), 0, 0, 
  (2*m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2*s - s^2), 
  (-2*m2*(-M2^2 + s^2 + M2*t)*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
   ((4*m2 - s)*s*(-M2 + s)*(-M2 + s + t)), 0, 
  (2*m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2*s - s^2), 0, 
  -1/4*(m2*(M2^2*s + 4*m2^2*(s + t) - 4*s*t*(s + t) + m2*s*(4*s + 5*t) + 
      M2*(-9*m2*s - 4*m2*t + 3*s*t))*\[Epsilon]*r[2][s, m2])/
    ((4*m2 - s)*s*(-M2 + s + t)*r[8][s, t, M2, m2]), 
  (M2*(-4*m2 + M2)*(M2*s - s*t - 4*m2*(s + t))*\[Epsilon]*r[2][s, m2])/
   (2*(-2*m2 + M2)*(4*m2 - s)*s*(M2 - s - t)*r[3][t, m2]*r[7][s, t, M2, m2]), 
  -1/4*(m2*(3*M2*s + 4*m2*(s + t) - s*(4*s + 3*t))*\[Epsilon]*r[1][s, m2]*
     r[2][s, m2])/((4*m2 - s)*s^2*(-M2 + s + t)), 0, 
  (-2*m2*M2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/((M2 - s)*s*(-4*m2 + s)), 
  ((M2^2*s^2 + s^2*t^2 - 8*m2^2*(s + t)^2 - 2*M2*s*(5*m2*s - 3*m2*t + s*t) + 
     2*m2*s*(4*s^2 + s*t - 3*t^2))*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
   (8*(4*m2 - s)*s^2*(s + t)*(-M2 + s + t)), 
  -1/4*((M2^2*s^2 + 2*m2*s^2*t + s^2*t^2 - 2*M2*s^2*(5*m2 + t) + 
      8*m2^2*(3*s^2 + 5*s*t + 2*t^2))*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
    ((4*m2 - s)*s^2*(s + t)*(-M2 + s + t)), 0, 
  (M2*(-4*m2 + M2)*(M2*s - s*t - 4*m2*(s + t))*\[Epsilon]*r[2][s, m2])/
   (4*(-2*m2 + M2)*(4*m2 - s)*s*(M2 - s - t)*r[3][t, m2]*r[7][s, t, M2, m2]), 
  (m2*(-(M2*s) + s*t + 4*m2*(s + t))*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
   (2*(4*m2 - s)*s^2*(-M2 + s + t)), 0, 0, 0, 0, 
  (m2*(2*m2*(s^2*t^2 - 4*m2*s*t*(s + 2*t) + 16*m2^2*(2*s^2 + 3*s*t + t^2) + 
       2*(-(s^2*t^2) + 16*m2^3*(s + t) - 4*m2^2*(3*s + 2*t)^2 + 
         m2*s*t*(3*s + 8*t))*\[Epsilon]) + 
     M2^3*s*(-s + 4*m2*(-1 + 4*\[Epsilon])) - 
     2*M2^2*(s^2*t*(-1 + \[Epsilon]) + 4*m2^2*(-3*s - 2*t + 9*s*\[Epsilon] + 
         8*t*\[Epsilon]) + m2*s*(2*t - 4*t*\[Epsilon] + 
         s*(-7 + 11*\[Epsilon]))) + 
     M2*(16*m2^3*(s*(-2 + \[Epsilon]) + 2*t*(-1 + \[Epsilon])) + 
       s^2*t^2*(-1 + 2*\[Epsilon]) + 2*m2*s*t*(4*t + (s - 8*t)*\[Epsilon]) + 
       4*m2^2*(10*s*t*(-1 + 2*\[Epsilon]) + 4*t^2*(-1 + 2*\[Epsilon]) + 
         s^2*(-14 + 31*\[Epsilon]))))*r[1][s, m2]*r[2][s, m2])/
   (4*(-2*m2 + M2)*s*(-4*m2 + s)^2*(M2 - s - t)), 
  (m2*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
    r[1][s, m2]*r[2][s, m2])/(4*(4*m2 - s)*s*(-M2 + s + t)), 
  (m2^2*M2*(-4*m2 + M2)*(-(M2*s) + s*t + 4*m2*(s + t))*\[Epsilon]*r[1][s, m2]*
    r[2][s, m2])/(2*(-2*m2 + M2)*(4*m2 - s)*s*(M2 - s - t)), 
  -1/2*(m2*(-(M2*s) + s*t + 4*m2*(s + t))*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
    ((4*m2 - s)*s^2*(-M2 + s + t)), ((M2 - t)*t*\[Epsilon]*r[1][s, m2])/
   (s*(-M2 + s + t)*r[3][t, m2]*r[7][s, t, M2, m2]), \[Epsilon]/(4*m2 - s), 
  -(\[Epsilon]/(M2 - s - t)), (-2*m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
   (4*m2*s - s^2)}, {0, -((m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
    (8*m2*s - 2*s^2)), 0, (m2*\[Epsilon]*(-3 + 2*\[Epsilon])*r[1][s, m2]*
    r[2][s, m2])/(2*(4*m2 - s)*s*(-1 + 2*\[Epsilon])), 0, 0, 0, 
  -((m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(8*m2*s - 2*s^2)), 0, 0, 0, 0, 
  -((m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(8*m2*s - 2*s^2)), 0, 0, 0, 
  -((m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(8*m2*s - 2*s^2)), 
  (-2*m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2*s - s^2), 
  (m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2*s - s^2), 
  (-2*m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2*s - s^2), 0, 0, 0, 0, 0, 
  (m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/((4*m2 - s)*s*(-1 + 2*\[Epsilon])), 
  0, ((M2 - s - 2*t)*\[Epsilon])/((M2 - s)*(M2 - s - t)), 
  -((m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2*s - s^2)), 0, 0, 0, 
  (-2*M2*(-4*m2 + M2)*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
   ((M2 - s)*s*(-4*m2 + s)*r[5][M2, m2]*r[6][M2, m2]), 0, 0, 
  ((-M2 + s + 2*t)*\[Epsilon])/((M2 - s)*(M2 - s - t)), 
  -((m2*(M2 + s)*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
    ((M2 - s)*s*(-4*m2 + s))), 0, 0, 
  -((m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(8*m2*s - 2*s^2)), 0, 
  (M2*(-4*m2 + M2)*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
   ((M2 - s)*s*(-4*m2 + s)*r[5][M2, m2]*r[6][M2, m2]), 
  (-2*m2*t*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/((M2 - s)*s*(-4*m2 + s)), 
  (m2*(m2*M2^2 + m2*s*(s - 4*t) + 3*M2*s*t - s^2*t - 2*m2*M2*(s + 2*t))*
    \[Epsilon]*r[1][s, m2]*r[2][s, m2])/((4*m2 - s)*s*(-M2 + s)*
    r[9][s, t, M2, m2]), 0, (m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
   (4*m2*s - s^2), (2*m2*(M2^2 - s^2 - M2*t)*\[Epsilon]*r[1][s, m2]*
    r[2][s, m2])/((M2 - s)*s*(-4*m2 + s)*(M2 - s - t)), 0, 0, 
  (-2*m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2*s - s^2), 0, 0, 
  (2*m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2*s - s^2), 0, 
  (2*m2*M2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/((M2 - s)*s*(-4*m2 + s)), 0, 
  (-2*m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/((4*m2 - s)*(s + t)), 
  (M2*(-4*m2 + M2)*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
   ((M2 - s)*s*(-4*m2 + s)*r[5][M2, m2]*r[6][M2, m2]), 0, 
  (2*m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2*s - s^2), 0, 0, 0, 0, 
  (m2*(-(M2^2*s) + 4*m2*M2*(s - t) + 2*M2*s*t - s*t^2 + 4*m2*t*(s + t))*
    \[Epsilon]*r[1][s, m2]*r[2][s, m2])/((4*m2 - s)*s*(-M2 + s + t)), 0, 0, 
  0, -(((M2 - t)*t*\[Epsilon]*r[1][s, m2])/(s*(-M2 + s + t)*r[3][t, m2]*
     r[7][s, t, M2, m2])), \[Epsilon]/(-M2 + s + t), \[Epsilon]/(4*m2 - s), 
  (2*m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*m2*s - s^2)}, 
 {0, ((-3*M2^2*s - M2*(4*m2 - 3*s)*(s + t) + s*(s*t + 4*m2*(s + t)))*
    \[Epsilon])/(8*s^2*(-M2 + s)*(-M2 + s + t)), 0, 
  (\[Epsilon]*(M2^2*s*(3 + 2*\[Epsilon]) - 
     M2*(4*m2*(s + t)*(-1 + 2*\[Epsilon]) + s*(3*s + 3*t + 18*s*\[Epsilon] + 
         2*t*\[Epsilon])) + s*(4*m2*(s + t)*(-1 + 2*\[Epsilon]) + 
       s*(-t + 16*s*\[Epsilon] + 26*t*\[Epsilon]))))/
   (8*(M2 - s)*s^2*(M2 - s - t)*(-1 + 2*\[Epsilon])), 
  (2*\[Epsilon]^2)/(m2*(1 - 2*\[Epsilon])*r[1][s, m2]*r[2][s, m2]), 
  (2*\[Epsilon]^2)/(m2*(1 - 2*\[Epsilon])*r[1][s, m2]*r[2][s, m2]), 0, 
  ((-M2 + s + 2*t)*\[Epsilon])/(2*(M2 - s)*(M2 - s - t)), 0, 0, 0, 0, 
  -1/2*((M2^2 - s^2 + 2*M2*t - 4*s*t - 2*t^2)*\[Epsilon])/
    ((M2 - s)*(M2 - s - t)*(s + t)), 0, 0, 
  -1/8*((M2^2*s*(s - 3*t) + s*(4*m2*(s + t)^2 + s*t*(s + 5*t)) - 
      M2*(4*m2*(s + t)^2 + s*(5*s^2 - 6*s*t - 3*t^2)))*\[Epsilon])/
    ((M2 - s)*s^2*(M2 - s - t)*(s + t)), ((-3*M2 + s + 2*t)*\[Epsilon])/
   (2*(M2 - s)*(M2 - s - t)), 
  -1/2*((M2^2*(s + 2*t) - M2*(3*s^2 + 5*s*t + 2*t^2) + 
      s*(2*s^2 + 5*s*t + 4*t^2))*\[Epsilon])/(s*(-M2 + s)*(s + t)*
     (-M2 + s + t)), -1/2*((M2^2 - M2*(3*s + t) + s*(s + 3*t))*\[Epsilon])/
    (s*(-M2 + s)*(-M2 + s + t)), 0, 0, 
  ((-(M2^3*s^2*(s + t)) - s*(s + t)*(-(s^2*t^2) + 4*m2^2*(s + t)^2 + 
       m2*s*(8*s^2 + 5*s*t - 7*t^2)) + M2^2*s*(s*(s^2 + 3*s*t + 2*t^2) + 
       m2*(3*s^2 - 6*s*t + 7*t^2)) + M2*(4*m2^2*(s + t)^3 - 
       s^2*t*(2*s^2 + 3*s*t + t^2) + m2*s*(s^3 + 11*s^2*t - 13*s*t^2 - 
         7*t^3)))*\[Epsilon])/(8*m2*(M2 - s)*s^2*(M2 - s - t)*(s + t)^2), 
  ((M2^3*s^2*(s + t) + s*(s + t)*(-(s^2*t^2) + 8*m2^2*(s + t)^2 + 
       2*m2*s*(4*s^2 + 7*s*t - t^2)) - M2^2*s*(s*(s^2 + 3*s*t + 2*t^2) + 
       2*m2*(s^2 - 2*s*t + 5*t^2)) + M2*(-8*m2^2*(s + t)^3 + 
       s^2*t*(2*s^2 + 3*s*t + t^2) - 2*m2*s*(3*s^3 + 9*s^2*t - 7*s*t^2 - 
         5*t^3)))*\[Epsilon])/(8*m2*s^2*(-M2 + s)*(s + t)^2*(-M2 + s + t)), 
  0, 0, -(((2*M2^2 + s^2 + 4*m2*(s + 2*t) - M2*(4*m2 + 3*s + 2*t))*
     \[Epsilon]^2)/((4*m2 - s)*(-M2 + s)*(-M2 + s + t)*(-1 + 2*\[Epsilon]))), 
  0, ((-M2 + s + 2*t)*\[Epsilon])/(2*m2*(M2 - s)*r[1][s, m2]*r[2][s, m2]), 0, 
  ((M2 - s - 2*t)*\[Epsilon])/(2*m2*(M2 - s)*r[1][s, m2]*r[2][s, m2]), 0, 
  -1/4*\[Epsilon]/(m2*r[1][s, m2]*r[2][s, m2]), 0, 
  (t*\[Epsilon])/((M2 - s)*(M2 - s - t)), 0, 
  -((s*\[Epsilon])/(2*m2*M2*r[1][s, m2]*r[2][s, m2] - 
     2*m2*s*r[1][s, m2]*r[2][s, m2])), 
  (-(s*t*\[Epsilon]) + M2^2*(-1 + 3*\[Epsilon]) - 
    M2*(s + t)*(-1 + 3*\[Epsilon]))/((M2 - s)^2*(M2 - s - t)), 
  -1/4*((2*M2^2*s + s^3 + 4*m2*M2*(s + t) - 4*m2*s*(s + t) - 
      M2*s*(3*s + 2*t))*\[Epsilon])/(m2*s*(-M2 + s)*(-M2 + s + t)*r[1][s, m2]*
     r[2][s, m2]), 0, 
  -1/8*((3*M2^2*s + M2*(4*m2 - 3*s)*(s + t) - s*(s*t + 4*m2*(s + t)))*
     \[Epsilon])/((M2 - s)*s^2*(M2 - s - t)), 
  ((3*M2^2*s + M2*(4*m2 - 3*s)*(s + t) - s*(s*t + 4*m2*(s + t)))*\[Epsilon])/
   (4*s^2*(-M2 + s)*(-M2 + s + t)), 0, (t*(-1 + 2*\[Epsilon]))/(M2 - s)^2, 
  -1/2*((-2*M2^2*(m2 - t) + m2*s*(-s + t) - 2*M2*t*(2*s + t) + 
      m2*M2*(3*s + t) + s*t*(s + 3*t))*\[Epsilon])/
    ((M2 - s)*(M2 - s - t)*r[9][s, t, M2, m2]), 0, 
  ((2*M2^2 + s*(s - t) - M2*(3*s + t))*\[Epsilon])/
   (2*(M2 - s)^2*(M2 - s - t)), 
  (M2*(s*t*(4 - 17*\[Epsilon]) + s^2*(2 - 10*\[Epsilon]) + 
      t^2*(1 - 5*\[Epsilon])) + M2^3*(2 - 6*\[Epsilon]) + 
    s*(-(s*t) + (2*s^2 + 6*s*t + 3*t^2)*\[Epsilon]) + 
    M2^2*(2*s*(-2 + 7*\[Epsilon]) + t*(-3 + 11*\[Epsilon])))/
   ((M2 - s)^2*(-M2 + s + t)^2), 0, 
  ((2*M2^2 + s^2 + 3*s*t + t^2 - 3*M2*(s + t))*\[Epsilon])/
   ((M2 - s)*(-M2 + s + t)^2), ((2*M2^2 + s^2 + 3*s*t + t^2 - 3*M2*(s + t))*
    \[Epsilon])/((M2 - s)*(-M2 + s + t)^2), 
  -1/8*((M2^2*s + m2*s*(-4*s + t) + 4*m2^2*(s + t) + 4*s*t*(s + 2*t) - 
      M2*(5*m2*s + 4*m2*t + 9*s*t))*\[Epsilon])/(s*(-M2 + s + t)*r[1][s, m2]*
     r[8][s, t, M2, m2]), (M2*(-4*m2 + M2)*(M2^2*s - 4*m2*M2*(s + t) + 
     4*m2*s*(s + t) + s*t*(5*s + 4*t) - M2*s*(s + 5*t))*\[Epsilon])/
   (4*m2*(-2*m2 + M2)*(M2 - s)*s*(M2 - s - t)*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2]), ((M2*s + s*(4*s - t) - 4*m2*(s + t))*\[Epsilon])/
   (8*s^2*(-M2 + s + t)), 0, (-(M2^2*(-1 + \[Epsilon])) + 
    M2*(s + t)*(-1 + \[Epsilon]) + s*t*\[Epsilon])/((M2 - s)^2*(M2 - s - t)), 
  ((-(M2^3*s^2*(s + t)) - s*(s + t)*(-(s^2*t^2) + 8*m2^2*(s + t)^2 + 
       2*m2*s*(4*s^2 + 7*s*t - t^2)) + M2^2*s*(s*(s^2 + 3*s*t + 2*t^2) + 
       2*m2*(s^2 - 2*s*t + 5*t^2)) + M2*(8*m2^2*(s + t)^3 - 
       s^2*t*(2*s^2 + 3*s*t + t^2) + 2*m2*s*(3*s^3 + 9*s^2*t - 7*s*t^2 - 
         5*t^3)))*\[Epsilon])/(16*m2*(M2 - s)*s^2*(M2 - s - t)*(s + t)^2), 
  (8*m2*(M2 - s)*s^2*(M2 - s - t)*t + 
    (M2^3*s^2*(s + t) - M2^2*s*(2*m2*(5*s^2 + 9*s*t - 4*t^2) + 
        s*(s^2 + 3*s*t + 2*t^2)) - s*(s + t)*(s^2*t^2 + 
        8*m2^2*(3*s^2 + 5*s*t + 2*t^2) + 2*m2*s*(4*s^2 + 13*s*t + 8*t^2)) + 
      M2*(8*m2^2*(s + t)^2*(3*s + 2*t) + s^2*t*(2*s^2 + 3*s*t + t^2) + 
        2*m2*s*(9*s^3 + 18*s^2*t - 3*s*t^2 - 4*t^3)))*\[Epsilon])/
   (8*m2*s^2*(-M2 + s)*(s + t)^2*(-M2 + s + t)), 
  (M2*(-4*m2 + M2)*t^2*\[Epsilon])/(2*m2*(s + t)*(-(M2*s*t) + m2*(s + t)^2)*
    r[5][M2, m2]*r[6][M2, m2]), 
  (M2*(-4*m2 + M2)*(M2^2*s - 4*m2*M2*(s + t) + 4*m2*s*(s + t) + 
     s*t*(5*s + 4*t) - M2*s*(s + 5*t))*\[Epsilon])/
   (8*m2*(-2*m2 + M2)*(M2 - s)*s*(M2 - s - t)*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2]), 
  ((-(M2^3*s^2*t*(s + t)) + m2*s*(4*m2*(s + t)^4 + 
       s*(s + t)^2*(4*s^2 + 9*s*t + t^2)) + 
     M2^2*s*(s*t*(5*s^2 + 2*s*t + t^2) + m2*(s^3 + 11*s^2*t + 11*s*t^2 + 
         t^3)) - M2*(4*m2^2*(s + t)^4 + s^3*t*(4*s^2 + 5*s*t + 5*t^2) + 
       m2*(5*s^5 + 24*s^4*t + 22*s^3*t^2 - 3*s*t^4)))*\[Epsilon])/
   (4*s^2*(-M2 + s)*(s + t)*(-M2 + s + t)*(-(M2*s*t) + m2*(s + t)^2)), 0, 
  (t*\[Epsilon])/((M2 - s)*(M2 - s - t)), 0, 
  (t*\[Epsilon])/((M2 - s)*(M2 - s - t)), 
  (-2*m2*s*((4*m2 - s)*t*(-(s*t) + 12*m2*(s + t)) + 
      2*(s^2*t^2 + 16*m2^3*(s + t) + m2*s*t*(11*s + 8*t) - 
        4*m2^2*(9*s^2 + 20*s*t + 12*t^2))*\[Epsilon]) + 
    M2*(-((4*m2 - s)*(s^2*t^2 - 2*m2*s*t*(4*s + 5*t) + 
         8*m2^2*(s^2 - 6*s*t - 3*t^2))) + 2*(s^3*t^2 + 32*m2^4*(s + t) + 
        m2*s^2*t*(7*s + 2*t) - 16*m2^3*(3*s^2 + s*t - 2*t^2) - 
        2*m2^2*s*(35*s^2 + 45*s*t + 16*t^2))*\[Epsilon]) + 
    M2^4*s*(4*m2 + s*(-1 + 4*\[Epsilon])) + 
    M2^3*(s^2*(s - 2*t*(-1 + \[Epsilon]) - 4*s*\[Epsilon]) - 
      8*m2^2*(-6*t + s*(3 + \[Epsilon])) - 2*m2*s*(2*t*(5 + 2*\[Epsilon]) + 
        s*(-1 + 19*\[Epsilon]))) - 
    M2^2*(16*m2^3*(6*t*(1 + \[Epsilon]) + s*(-2 + 3*\[Epsilon])) + 
      s^2*t*(t + 2*t*\[Epsilon] + s*(2 + 6*\[Epsilon])) - 
      2*m2*s*(8*t^2*(1 + \[Epsilon]) + s^2*(-3 + 19*\[Epsilon]) + 
        s*t*(14 + 33*\[Epsilon])) - 4*m2^2*(2*s*t*(-7 + 2*\[Epsilon]) - 
        4*t^2*(3 + 2*\[Epsilon]) + s^2*(4 + 37*\[Epsilon]))))/
   (8*(-2*m2 + M2)*(4*m2 - s)*(M2 - s)*s*(M2 - s - t)), 
  (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)/
   (8*s*(-M2 + s + t)), 
  -1/4*(m2*M2*(-4*m2 + M2)*(M2^2*s - 4*m2*M2*(s + t) + 4*m2*s*(s + t) + 
      s*t*(5*s + 4*t) - M2*s*(s + 5*t))*\[Epsilon])/
    ((-2*m2 + M2)*(M2 - s)*s*(M2 - s - t)), 
  ((3*M2^2*s + M2*(4*m2 - 3*s)*(s + t) - s*(s*t + 4*m2*(s + t)))*\[Epsilon])/
   (4*s^2*(-M2 + s)*(-M2 + s + t)), 
  -(((-4*m2 + M2)*t*\[Epsilon])/(m2*(M2 - s)*r[2][s, m2]*r[3][t, m2]*
     r[7][s, t, M2, m2])), \[Epsilon]/(2*m2*r[1][s, m2]*r[2][s, m2]), 
  -1/2*\[Epsilon]/(m2*r[1][s, m2]*r[2][s, m2]), 
  ((M2 - s - 2*t)*\[Epsilon])/((M2 - s)*(M2 - s - t))}}


==> AncillaryFiles/GMDBt.txt <==
{{0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, \[Epsilon]/t, 
  (-2*\[Epsilon])/(m2*r[3][t, m2]*r[4][t, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {-((m2*\[Epsilon]*r[3][t, m2]*r[4][t, m2])/(4*m2*t - t^2)), 0, 0, 0, 0, 0, 
  0, 0, 0, 0, (-3*m2*\[Epsilon]*r[3][t, m2]*r[4][t, m2])/(4*m2*t - t^2), 
  (4*(m2 - t)*\[Epsilon])/(t*(-4*m2 + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, \[Epsilon]/t, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1/4*((2*t^2 + M2*(-4*m2 + t))*\[Epsilon])/
    (M2*(m2 - t)*t + t^3), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -1/2*((-4*m2*M2 + 3*M2^2 - 5*M2*t + 2*t^2)*\[Epsilon])/
    ((M2 - t)*(-t^2 + M2*(-m2 + t))), ((M2 - 2*t)*\[Epsilon])/
   (-t^2 + M2*(-m2 + t)), (M2*(-4*m2 + M2)*\[Epsilon])/
   (m2*(M2*(m2 - t) + t^2)*r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-3*(-(m2*M2) + t^2)*\[Epsilon])/
   (4*(M2*(m2 - t)*t + t^3)), \[Epsilon]/(2*m2*r[3][t, m2]*r[4][t, m2]), 0, 
  0, 0, 0, 0, 0, 0, 0, 0, (-3*M2*(-2*m2 + M2 - t)*\[Epsilon])/
   (2*(M2 - t)*(-t^2 + M2*(-m2 + t))), (M2*(-2*m2 + M2 - t)*\[Epsilon])/
   ((M2 - t)*(-t^2 + M2*(-m2 + t))), (M2*(-4*m2 + M2)*\[Epsilon])/
   (m2*(M2*(m2 - t) + t^2)*r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, -(\[Epsilon]/(M2 - t)), 0, 0, 0, 
  (-3*m2*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/(8*(M2*(m2 - t) + t^2)), 
  -((\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/((M2 - t)*r[3][t, m2]*
     r[4][t, m2])), 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (-3*m2*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/(4*(M2*(m2 - t) + t^2)), 
  (m2*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/(2*m2*M2 - 2*M2*t + 2*t^2), 
  ((M2^2 - 2*t^2 + M2*(-4*m2 + t))*\[Epsilon])/
   (2*(M2 - t)*(-t^2 + M2*(-m2 + t))), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, \[Epsilon]/t, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  \[Epsilon]/(-M2 + t), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (-3*m2*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/(4*(M2*(m2 - t) + t^2)), 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, (-3*m2*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/
   (2*(M2*(m2 - t) + t^2)), (m2*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/
   (M2*(m2 - t) + t^2), ((M2 - 2*t)*\[Epsilon])/(-t^2 + M2*(-m2 + t)), 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  ((m2*M2^3*(-7*m2 + 4*t) + s*t^2*(-13*m2*s - 14*m2*t + s*t) + 
     M2^2*(-2*s*t^2 - 3*m2*t*(3*s + 2*t) + 2*m2^2*(7*s + 4*t)) + 
     M2*(2*s*t^2*(s + t) - m2^2*s*(7*s + 8*t) + 
       m2*t*(5*s^2 + 19*s*t + 2*t^2)))*\[Epsilon]*r[9][s, t, M2, m2])/
   (4*(M2 - s - t)*t*(-t^2 + M2*(-m2 + t))*(m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
     s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)))), 0, 0, 0, 0, 
  -(((M2 - s)*(m2*M2 + s*t - m2*(s + 2*t))*\[Epsilon]*r[9][s, t, M2, m2])/
    ((M2 - s - t)*t*(m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
      s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t))))), 0, 0, 
  (-3*(M2 - s)*(m2*M2 - s*(m2 + t))*\[Epsilon]*r[9][s, t, M2, m2])/
   (2*t*(-M2 + s + t)*(m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
     s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)))), 
  ((M2 - s)*(m2*M2 - s*(m2 + t))*\[Epsilon]*r[9][s, t, M2, m2])/
   (t*(-M2 + s + t)*(m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
     s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)))), 
  (-2*s*(-4*m2 + s)*\[Epsilon]*r[9][s, t, M2, m2])/
   (m2*(m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
     s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)))*r[1][s, m2]*r[2][s, m2]), 
  (3*(m2*M2^3*(m2 - 2*t) + s*t^2*(s*t - m2*(s + 2*t)) + 
     m2*M2^2*(-2*m2*s + t*(3*s + 4*t)) + 
     m2*M2*(m2*s^2 - t*(s^2 + 3*s*t + 2*t^2)))*\[Epsilon]*r[9][s, t, M2, m2])/
   (2*(M2 - s - t)*t*(-t^2 + M2*(-m2 + t))*(m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
     s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)))), 
  ((-(m2*M2^3*(m2 - 2*t)) + s*t^2*(-(s*t) + m2*(s + 2*t)) + 
     m2*M2^2*(2*m2*s - t*(3*s + 4*t)) + 
     m2*M2*(-(m2*s^2) + t*(s^2 + 3*s*t + 2*t^2)))*\[Epsilon]*
    r[9][s, t, M2, m2])/((M2 - s - t)*t*(-t^2 + M2*(-m2 + t))*
    (m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
     s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)))), 
  (M2*(-4*m2 + M2)*(m2*M2 + s*(m2 - t))*\[Epsilon]*r[9][s, t, M2, m2])/
   (m2*(M2*(m2 - t) + t^2)*(m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
     s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)))*r[5][M2, m2]*r[6][M2, m2]), 
  -1/2*((M2 - s)*(m2*M2 + s*t - m2*(s + 2*t))*\[Epsilon]*r[9][s, t, M2, m2])/
    ((M2 - s - t)*t*(m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
      s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)))), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, ((-M2 + s + 2*t)*\[Epsilon])/(2*t*(-M2 + s + t)), 
  (s*(-3*m2*M2^2 - 3*M2*s*t + 6*m2*M2*(s + 2*t) + s*t*(3*s + 2*t) - 
     m2*(3*s^2 + 12*s*t + 8*t^2))*\[Epsilon]*r[9][s, t, M2, m2])/
   (m2*(M2 - s - t)*(m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
     s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)))*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2]), (3*(M2 - s)*(m2*M2 + s*t - m2*(s + 2*t))*\[Epsilon]*
    r[9][s, t, M2, m2])/(2*(M2 - s - t)*t*(m2^2*M2^2 + 2*m2*M2*s*(-m2 + t) + 
     s*(m2^2*s + s*t^2 - 2*m2*t*(s + 2*t)))), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, -(((-4*m2 + s)*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (t*(-4*m2*M2 - s*t + 4*m2*(s + t))*r[2][s, m2])), 
  -((M2*(-4*m2 + M2)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))*r[5][M2, m2]*r[6][M2, m2])), 
  0, 0, 0, (m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/(2*(M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  -(((-4*m2 + M2)*\[Epsilon]*r[1][s, m2]*r[7][s, t, M2, m2])/
    ((M2 - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[4][t, m2])), 0, 0, 0, 
  -1/2*(m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 
  (-3*m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*(M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (2*m2*(-M2 + s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (t*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (2*(-4*m2 + s)*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (t*(-4*m2*M2 - s*t + 4*m2*(s + t))*r[2][s, m2]), 
  (3*m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*(M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (-2*m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (2*M2*(-4*m2 + M2)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))*r[5][M2, m2]*r[6][M2, m2]), 
  -((m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t)))), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -1/2*(m2*(3*m2*M2^2 + 3*M2*s*t - 6*m2*M2*(s + 2*t) - s*t*(3*s + 2*t) + 
      m2*(3*s^2 + 12*s*t + 8*t^2))*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
     r[7][s, t, M2, m2])/(t*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
     r[9][s, t, M2, m2]), 
  (2*(2*m2*M2^2 - s*t*(2*s + t) + M2*(-4*m2*s - 6*m2*t + 2*s*t) + 
     2*m2*(s^2 + 3*s*t + 2*t^2))*\[Epsilon])/(t*(-M2 + s + t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))), 
  (3*m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*(M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((M2 - s)*\[Epsilon])/((4*M2 - 4*s - 4*t)*t), 
  0, 0, 0, 0, 0, 0, 0, ((M2 - s)*\[Epsilon])/(2*t*(-M2 + s + t)), 
  -(((M2 - s)*\[Epsilon])/(t*(-M2 + s + t))), 0, 
  ((M2 - s)*\[Epsilon])/(2*(M2 - s - t)*t), ((-M2 + s)*\[Epsilon])/
   ((M2 - s - t)*t), 0, ((M2 - s - 2*t)*\[Epsilon])/(2*(M2 - s - t)*t), 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  ((M2 - s)*(m2*M2 + s*t - m2*(s + 2*t))*\[Epsilon])/
   (2*(M2 - s - t)*t*r[9][s, t, M2, m2]), ((M2 - s)*s*\[Epsilon])/
   (m2*(-M2 + s + t)*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2]), 
  ((-M2 + s + 2*t)*\[Epsilon])/(2*(M2 - s - t)*t), 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, \[Epsilon]/(M2 - t), 
  -((M2*\[Epsilon])/(M2*t - t^2)), -(\[Epsilon]/(M2 - t)), 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (-2*(M2 - s)*\[Epsilon])/((M2 - s - t)*t), 0, 
  ((M2 - s)*\[Epsilon])/((M2 - s - t)*t), ((M2 - s)*\[Epsilon])/
   ((M2 - s - t)*t), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0}, {0, (-4*m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/((M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (2*M2*(-4*m2 + M2)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))*r[5][M2, m2]*r[6][M2, m2]), 
  (4*m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (-2*(4*m2 - s)*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (t*(-4*m2*M2 - s*t + 4*m2*(s + t))*r[2][s, m2]), 0, 0, 0, 0, 0, 
  (4*m2*(-M2 + s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (t*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (-2*(-4*m2 + M2)*\[Epsilon]*r[1][s, m2]*r[7][s, t, M2, m2])/
   ((M2 - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[4][t, m2]), 0, 0, 0, 
  (-4*m2*(-M2 + s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (t*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (4*m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (12*m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (4*(M2 - s)*(m2*M2 + s*t - m2*(s + t))*\[Epsilon])/
   (t*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (-6*m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (-6*m2*(-M2 + s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (t*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, (s*\[Epsilon])/(2*(M2 - t)*(M2 - s - t)), 0, 
  -(\[Epsilon]/(2*M2 - 2*s - 2*t)), 0, 0, 0, 0, 0, 0, 
  -1/2*((M2^2 + t*(2*s + t) - M2*(s + 2*t))*\[Epsilon])/
    ((M2 - t)*(M2 - s - t)*t), 0, 0, 0, 0, 
  ((M2^2 + M2*(-s + t) - t*(s + 2*t))*\[Epsilon])/
   (2*(M2 - t)*(M2 - s - t)*t), 
  -1/2*((3*M2^2 + s*t - 3*M2*(s + t))*\[Epsilon])/((M2 - t)*(M2 - s - t)*t), 
  -(\[Epsilon]/(M2 - t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-3*(M2 - s)*\[Epsilon])/((M2 - s - t)*t), 
  ((M2 - s)*s*\[Epsilon])/(2*m2*(M2 - s - t)*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2]), ((M2 - s)*\[Epsilon])/((M2 - s - t)*t), 
  (-2*(M2 - s)*\[Epsilon])/(t*(-M2 + s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, (s*\[Epsilon])/(2*(M2 - t)*(M2 - s - t)), 0, 
  -(\[Epsilon]/(2*M2 - 2*s - 2*t)), 0, 0, 0, 0, 0, 0, 
  -1/2*((M2^2 + t*(2*s + t) - M2*(s + 2*t))*\[Epsilon])/
    (t*(-M2 + t)*(-M2 + s + t)), 0, 0, 0, 0, 
  ((M2^2 + M2*(-s + t) - t*(s + 2*t))*\[Epsilon])/
   (2*(M2 - t)*(M2 - s - t)*t), 
  -1/2*((3*M2^2 + s*t - 3*M2*(s + t))*\[Epsilon])/((M2 - t)*(M2 - s - t)*t), 
  -(\[Epsilon]/(M2 - t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (3*(-M2 + s)*\[Epsilon])/((M2 - s - t)*t), 
  (s*(-M2 + s)*\[Epsilon])/(2*m2*(-M2 + s + t)*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2]), (2*(M2 - s)*\[Epsilon])/((M2 - s - t)*t), 
  ((-M2 + s)*\[Epsilon])/(t*(-M2 + s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, ((M2^2*(m2 + 5*t) + t*(7*m2*s + 8*m2*t - s*t) - 
     M2*(5*t*(s + t) + m2*(s + 9*t)))*\[Epsilon]*r[1][s, m2]*
    r[8][s, t, M2, m2])/(4*(M2 - t)*(M2 - s - t)*t*
    (m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)), 0, 0, 0, 0, 0, 
  (3*(M2 - s)*(m2 + t)*\[Epsilon]*r[1][s, m2]*r[8][s, t, M2, m2])/
   (2*(M2 - s - t)*t*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)), 
  -(((M2 - s)*(m2 + t)*\[Epsilon]*r[1][s, m2]*r[8][s, t, M2, m2])/
    ((M2 - s - t)*t*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2))), 
  (2*(4*m2 - s)*\[Epsilon]*r[8][s, t, M2, m2])/
   (m2*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*r[2][s, m2]), 
  -1/2*((2*M2^2*(2*m2 + t) + t*(7*m2*s + 8*m2*t - s*t) - 
      2*M2*(t*(s + t) + 2*m2*(s + 3*t)))*\[Epsilon]*r[1][s, m2]*
     r[8][s, t, M2, m2])/((M2 - t)*(M2 - s - t)*t*
     (m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)), 0, 0, 0, 0, 
  (2*(M2*(m2 - t) + s*t - m2*(s + 2*t))*\[Epsilon]*r[1][s, m2]*
    r[8][s, t, M2, m2])/((M2 - s - t)*t*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + 
     s*t^2)), ((-(s*t) + M2*(-m2 + t) + m2*(s + 2*t))*\[Epsilon]*r[1][s, m2]*
    r[8][s, t, M2, m2])/((M2 - s - t)*t*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + 
     s*t^2)), ((M2*(m2 - t) + s*t - m2*(s + 2*t))*\[Epsilon]*r[1][s, m2]*
    r[8][s, t, M2, m2])/(t*(-M2 + s + t)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + 
     s*t^2)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  ((M2*(m2 - t) + s*t - m2*(s + 2*t))*\[Epsilon]*r[1][s, m2]*
    r[8][s, t, M2, m2])/(2*t*(-M2 + s + t)*
    (m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((-M2 + s + 2*t)*\[Epsilon])/
   (2*t*(-M2 + s + t)), 
  ((4*m2*M2^2 - s*t*(3*s + 2*t) + M2*(-7*m2*s - 12*m2*t + 3*s*t) + 
     m2*(3*s^2 + 12*s*t + 8*t^2))*\[Epsilon]*r[8][s, t, M2, m2])/
   (m2*(M2 - s - t)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*r[3][t, m2]*
    r[7][s, t, M2, m2]), (3*(-(s*t) + M2*(-m2 + t) + m2*(s + 2*t))*\[Epsilon]*
    r[1][s, m2]*r[8][s, t, M2, m2])/(2*t*(-M2 + s + t)*
    (m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, (m2*(-M2 + s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*t*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  -((M2*(-4*m2 + M2)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))*r[5][M2, m2]*r[6][M2, m2])), 
  0, 0, ((-4*m2 + s)*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (t*(-4*m2*M2 - s*t + 4*m2*(s + t))*r[2][s, m2]), 0, 
  (-3*m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*(M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (2*m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (2*(4*m2 - s)*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (t*(-4*m2*M2 - s*t + 4*m2*(s + t))*r[2][s, m2]), 
  -((m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t)))), 
  ((-4*m2 + M2)*\[Epsilon]*r[1][s, m2]*r[7][s, t, M2, m2])/
   ((M2 - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[4][t, m2]), 0, 0, 0, 
  (m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  -1/2*(m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*t*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, (m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/(t*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (m2*(4*m2*M2^2 - s*t*(3*s + 2*t) + M2*(-7*m2*s - 12*m2*t + 3*s*t) + 
     m2*(3*s^2 + 12*s*t + 8*t^2))*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*t*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[8][s, t, M2, m2]), 
  (-2*(2*m2*M2^2 - s*t*(2*s + t) + M2*(-4*m2*s - 6*m2*t + 2*s*t) + 
     2*m2*(s^2 + 3*s*t + 2*t^2))*\[Epsilon])/
   ((M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (3*m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*(M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, ((M2^2 - s*t - M2*(s + t))*\[Epsilon])/(4*(M2 - t)*t*(-M2 + s + t)), 0, 
  0, 0, 0, 0, ((M2 - s)*\[Epsilon])/(2*t*(-M2 + s + t)), 
  -(((M2 - s)*\[Epsilon])/(t*(-M2 + s + t))), 0, 
  -1/2*(s*\[Epsilon])/((M2 - t)*(M2 - s - t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, ((-M2 + s + 2*t)*\[Epsilon])/(2*t*(-M2 + s + t)), 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (s*(-(s*t) + M2*(-m2 + t) + m2*(s + 2*t))*\[Epsilon])/
   (2*t*(-M2 + s + t)*r[1][s, m2]*r[8][s, t, M2, m2]), 
  ((M2 - s)*s*\[Epsilon])/(m2*(-M2 + s + t)*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2]), ((M2 - s - 2*t)*\[Epsilon])/(2*t*(-M2 + s + t)), 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (m2*(-M2 + s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*t*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 
  (m2*(-M2 + s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*t*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 
  (m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*t*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, -((m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
     r[7][s, t, M2, m2])/((M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t)))), 
  ((-4*m2 + s)*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (t*(-4*m2*M2 - s*t + 4*m2*(s + t))*r[2][s, m2]), 0, 0, 0, 0, 
  -((m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (t*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t)))), 
  (M2*(-4*m2 + M2)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))*r[5][M2, m2]*r[6][M2, m2]), 0, 
  (m2*(3*m2*M2^2 + 3*M2*s*t - 6*m2*M2*(s + 2*t) - s*t*(3*s + 2*t) + 
     m2*(3*s^2 + 12*s*t + 8*t^2))*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/(2*(M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))*
    r[9][s, t, M2, m2]), 0, 
  -1/2*(m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (-2*m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 
  (m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (3*m2*(-M2 + s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (t*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 
  (s*(-M2 + s)*\[Epsilon])/((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  ((M2^2 + t*(3*s + 2*t) - M2*(s + 3*t))*\[Epsilon])/
   (2*(M2 - t)*(M2 - s - t)*t), (M2*\[Epsilon])/(M2*t - t^2), 
  \[Epsilon]/(M2 - t), ((M2 - s)*\[Epsilon])/(2*(M2 - s - t)*t), 0, 0, 
  ((-M2 + s)*\[Epsilon])/(2*(M2 - s - t)*t), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((M2 - s)*(m2*M2 + s*t - m2*(s + 2*t))*
    \[Epsilon])/(2*(M2 - s - t)*t*r[9][s, t, M2, m2]), 0, 
  ((M2 - s - 2*t)*\[Epsilon])/(2*(M2 - s - t)*t), 
  (2*(M2 - s)*\[Epsilon])/((M2 - s - t)*t), 0, 
  ((-M2 + s)*\[Epsilon])/((M2 - s - t)*t), ((-M2 + s)*\[Epsilon])/
   ((M2 - s - t)*t), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0}, {0, 0, 0, ((M2^2*s*t - M2*s^2*t - m2*(s - 2*t)*(s + t)^2 + 
     m2*M2*(s^2 - 2*s*t - 3*t^2))*\[Epsilon])/(2*t*(-M2 + s + t)*
    (-(M2*s*t) + m2*(s + t)^2)), 0, 0, 0, 0, 0, 0, 
  -1/2*((2*M2^2*s*t + m2*(s + t)^2*(4*s + t) - 
      M2*s*(4*m2*(s + t) + t*(2*s + 3*t)))*\[Epsilon])/
    ((M2 - s - t)*t*(M2*s*t - m2*(s + t)^2)), 
  \[Epsilon]/(m2*r[3][t, m2]*r[4][t, m2]), ((-M2 + s)*\[Epsilon])/
   (t*(-M2 + s + t)), (-2*(-M2 + s)*\[Epsilon])/(t*(-M2 + s + t)), 
  (2*M2*(-4*m2 + M2)*s*\[Epsilon])/(m2*(-(M2*s*t) + m2*(s + t)^2)*
    r[5][M2, m2]*r[6][M2, m2]), 
  ((m2*s*(s + t)^2 - M2*(s*t^2 + m2*(s^2 - t^2)))*\[Epsilon])/
   (t*(-M2 + s + t)*(-(M2*s*t) + m2*(s + t)^2)), 0, 
  ((m2*s*(s + t)^2 - M2*(s*t^2 + m2*(s^2 - t^2)))*\[Epsilon])/
   (t*(-M2 + s + t)*(-(M2*s*t) + m2*(s + t)^2)), 0, 0, 0, 
  -(((M2^3*s*(5*s - 3*t)*t + m2*s*t*(s + t)^3 + 
      M2*(s + t)*(s*(3*s - 4*t)*t^2 + m2*(s + t)^3) - 
      M2^2*(m2*(s + t)^3 + s*t*(5*s^2 + 6*s*t - 7*t^2)))*\[Epsilon])/
    ((M2 - t)*(M2 - s - t)*t*(s + t)*(M2*s*t - m2*(s + t)^2))), 
  (2*(M2^3*s*(3*s - t)*t + m2*s*t*(s + t)^3 + 
     M2*(s + t)*(s*(s - 2*t)*t^2 + m2*(s + t)^3) - 
     M2^2*(m2*(s + t)^3 + s*t*(3*s^2 + 4*s*t - 3*t^2)))*\[Epsilon])/
   ((M2 - t)*(M2 - s - t)*t*(s + t)*(M2*s*t - m2*(s + t)^2)), 
  (-2*M2*(-4*m2 + M2)*s*\[Epsilon])/(m2*(-(M2*s*t) + m2*(s + t)^2)*
    r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (2*M2*s*(s - t)*\[Epsilon])/((s + t)*(-(M2*s*t) + m2*(s + t)^2)), 
  (2*(m2*s*(s + t)^2 - M2*(s*t^2 + m2*(s^2 - t^2)))*\[Epsilon])/
   ((M2 - s - t)*t*(M2*s*t - m2*(s + t)^2)), 0, 
  (s*(2*m2*M2^2*(s - t) + m2*s*(s + t)^2 - M2*(s*t^2 + 3*m2*(s^2 - t^2)))*
    \[Epsilon])/(m2*(-M2 + s + t)*(-(M2*s*t) + m2*(s + t)^2)*r[1][s, m2]*
    r[3][t, m2]*r[7][s, t, M2, m2]), 
  (2*(M2*s*t^2 - m2*s*(s + t)^2 + m2*M2*(s^2 - t^2))*\[Epsilon])/
   (t*(-M2 + s + t)*(-(M2*s*t) + m2*(s + t)^2)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  ((M2 - s)*\[Epsilon])/(2*(M2 - s - t)*t), 0, 0, 
  ((M2 - s)*\[Epsilon])/(2*(M2 - s - t)*t), 0, 
  -1/2*((-M2 + s + 2*t)*\[Epsilon])/(t*(-M2 + s + t)), 0, 0, 0, 
  -1/2*((3*s^2 + 5*s*t + 2*t^2 + M2*(-3*s + t))*\[Epsilon])/
    (t*(s + t)*(-M2 + s + t)), ((M2*(-s + t) + s*(s + t))*\[Epsilon])/
   (t*(s + t)*(-M2 + s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  ((M2*(-s + t) + s*(s + t))*\[Epsilon])/(2*(M2 - s - t)*t*(s + t)), 
  -(((M2*(-s + t) + s*(s + t))*\[Epsilon])/(t*(s + t)*(-M2 + s + t))), 
  (M2*(-4*m2 + M2)*s*\[Epsilon])/(2*m2*(-(M2*s*t) + m2*(s + t)^2)*
    r[5][M2, m2]*r[6][M2, m2]), 0, 
  ((m2*s*(s + t)^2 - M2*(s*t^2 + m2*(s^2 - t^2)))*\[Epsilon])/
   (t*(-M2 + s + t)*(-(M2*s*t) + m2*(s + t)^2)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (-3*m2*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/(4*(M2*(m2 - t) + t^2)), 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, (-3*m2*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/
   (2*(M2*(m2 - t) + t^2)), (m2*\[Epsilon]*r[5][M2, m2]*r[6][M2, m2])/
   (M2*(m2 - t) + t^2), -(((M2 - 2*t)*\[Epsilon])/(M2*(m2 - t) + t^2)), 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, (m2*(3*m2*s*(s + t)^2 + 2*M2^2*(m2*(s - t) + s*t) - 
     M2*(s*t*(2*s + t) + m2*(5*s^2 + 4*s*t - t^2)))*\[Epsilon]*r[1][s, m2]*
    r[3][t, m2]*r[7][s, t, M2, m2])/(t*(-M2 + s + t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)), 
  -(((8*m2 - 2*s)*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (t*(-4*m2*M2 - s*t + 4*m2*(s + t))*r[2][s, m2])), 0, 
  (-2*M2*(-4*m2 + M2)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))*r[5][M2, m2]*r[6][M2, m2]), 0, 
  0, 0, (m2*(3*m2*s*(s + t)^2 + 2*M2^2*(m2*(s - t) + s*t) - 
     M2*(s*t*(2*s + t) + m2*(5*s^2 + 4*s*t - t^2)))*\[Epsilon]*r[1][s, m2]*
    r[3][t, m2]*r[7][s, t, M2, m2])/((M2 - s - t)*t*
    (4*m2*M2 + s*t - 4*m2*(s + t))*(M2*s*t - m2*(s + t)^2)), 
  (-2*(-4*m2 + M2)*\[Epsilon]*r[1][s, m2]*r[7][s, t, M2, m2])/
   ((M2 - t)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[4][t, m2]), 
  (3*m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (-4*m2*(-M2 + s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (t*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (-2*M2*(-4*m2 + M2)*(-(s*t) + 2*m2*(s + t))*\[Epsilon]*r[1][s, m2]*
    r[3][t, m2]*r[7][s, t, M2, m2])/(t*(-4*m2*M2 - s*t + 4*m2*(s + t))*
    (-(M2*s*t) + m2*(s + t)^2)*r[5][M2, m2]*r[6][M2, m2]), 
  -((m2*(3*m2*s*(s + t)^2 + 2*M2^2*(m2*(s - t) + s*t) - 
      M2*(s*t*(2*s + t) + m2*(5*s^2 + 4*s*t - t^2)))*\[Epsilon]*r[1][s, m2]*
     r[3][t, m2]*r[7][s, t, M2, m2])/((M2 - s - t)*t*
     (4*m2*M2 + s*t - 4*m2*(s + t))*(M2*s*t - m2*(s + t)^2))), 0, 
  -((m2*(3*m2*s*(s + t)^2 + 2*M2^2*(m2*(s - t) + s*t) - 
      M2*(s*t*(2*s + t) + m2*(5*s^2 + 4*s*t - t^2)))*\[Epsilon]*r[1][s, m2]*
     r[3][t, m2]*r[7][s, t, M2, m2])/(t*(-M2 + s + t)*
     (4*m2*M2 + s*t - 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2))), 0, 0, 0, 
  -((m2*(3*m2*s*(s + t)^2 + M2^2*(8*m2*(s - t) - s*t) + 
      M2*(s*(s - 4*t)*t + m2*(-11*s^2 + 2*s*t + 13*t^2)))*\[Epsilon]*
     r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))*(M2*s*t - m2*(s + t)^2))), 
  (2*m2*(m2*s*(s + t)^2 + M2^2*(4*m2*(s - t) - s*t) + 
     M2*(s*(s - 2*t)*t + m2*(-5*s^2 + 2*s*t + 7*t^2)))*\[Epsilon]*r[1][s, m2]*
    r[3][t, m2]*r[7][s, t, M2, m2])/((M2 - s - t)*t*
    (4*m2*M2 + s*t - 4*m2*(s + t))*(M2*s*t - m2*(s + t)^2)), 
  (2*M2*(M2^2*(s*t + 2*m2*(s + t)) + 
     4*m2*(-(s*t^2) + 2*m2*(s^2 + 3*s*t + 2*t^2)) + 
     M2*(s*t^2 - 8*m2^2*(s + t) - 2*m2*(s^2 + 5*s*t + 2*t^2)))*\[Epsilon]*
    r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))*(M2*s*t - m2*(s + t)^2)*
    r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -((m2*(3*m2*s*(s + t)^2 + M2^2*(4*m2*(s - t) + s*t) - 
      M2*(s*t*(s + 2*t) + m2*(7*s^2 + 2*s*t - 5*t^2)))*\[Epsilon]*r[1][s, m2]*
     r[3][t, m2]*r[7][s, t, M2, m2])/(t*(-M2 + s + t)*
     (4*m2*M2 + s*t - 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2))), 
  (-2*m2*(3*m2*s*(s + t)^2 + 2*M2^2*(m2*(s - t) + s*t) - 
     M2*(s*t*(2*s + t) + m2*(5*s^2 + 4*s*t - t^2)))*\[Epsilon]*r[1][s, m2]*
    r[3][t, m2]*r[7][s, t, M2, m2])/(t*(-M2 + s + t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)), 0, 
  ((4*m2*s*(s + t)^2*(-(s*t) + m2*(s + t)) + 
     M2^2*(4*m2*s*t^2 - 3*s^2*t^2 + 4*m2^2*(s^2 - t^2)) + 
     M2*(-4*m2^2*(2*s - t)*(s + t)^2 + s^2*t^2*(3*s + t) + 
       2*m2*s*t*(2*s^2 + s*t - t^2)))*\[Epsilon])/
   (t*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (-(M2*s*t) + m2*(s + t)^2)), 
  (2*m2*(3*m2*s*(s + t)^2 + 2*M2^2*(m2*(s - t) + s*t) - 
     M2*(s*t*(2*s + t) + m2*(5*s^2 + 4*s*t - t^2)))*\[Epsilon]*r[1][s, m2]*
    r[3][t, m2]*r[7][s, t, M2, m2])/(t*(-M2 + s + t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)), 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, ((-M2 + s + 2*t)*\[Epsilon])/
   (4*(M2 - s - t)*t), 0, 0, 0, 0, 0, 0, 
  ((2*m2*M2*s + 2*t^2*(4*s + 3*t) + M2^2*(-2*m2 + 5*t) - M2*t*(5*s + 11*t))*
    \[Epsilon])/(8*(M2 - s - t)*t*(-t^2 + M2*(-m2 + t))), 0, 
  (3*(M2 - s)*\[Epsilon])/(2*(M2 - s - t)*t), ((-M2 + s)*\[Epsilon])/
   ((M2 - s - t)*t), 0, ((M2 - s)*\[Epsilon])/(2*(M2 - s - t)*t), 0, 
  ((-M2 + s + 2*t)*\[Epsilon])/(2*(M2 - s - t)*t), 0, 0, 0, 
  ((M2*t*(11*s^2 + 28*s*t + t^2) - 2*t^2*(4*s^2 + 7*s*t + 3*t^2) + 
     M2^2*(14*m2*s - 2*m2*t - 11*s*t + 5*t^2) - 
     2*m2*M2*(7*s^2 + 13*s*t + 6*t^2))*\[Epsilon])/
   (4*(M2 - s - t)*t*(s + t)*(-t^2 + M2*(-m2 + t))), 
  ((M2^2*(-6*m2*s + 2*m2*t + 5*s*t - 3*t^2) + M2*t*(-5*s^2 - 12*s*t + t^2) + 
     2*t^2*(2*s^2 + 3*s*t + t^2) + 2*m2*M2*(3*s^2 + 5*s*t + 2*t^2))*
    \[Epsilon])/(2*(M2 - s - t)*t*(s + t)*(-t^2 + M2*(-m2 + t))), 
  -1/2*(M2*(-4*m2 + M2)*\[Epsilon])/(m2*(M2*(m2 - t) + t^2)*r[5][M2, m2]*
     r[6][M2, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((M2*(-s + t) + s*(s + t))*\[Epsilon])/
   ((M2 - s - t)*t*(s + t)), ((M2*(-s + t) + s*(s + t))*\[Epsilon])/
   ((M2 - s - t)*t*(s + t)), (M2*(-4*m2 + M2)*s*\[Epsilon])/
   (2*m2*(-(M2*s*t) + m2*(s + t)^2)*r[5][M2, m2]*r[6][M2, m2]), 
  -1/2*(s*(-M2 + s)*\[Epsilon])/(m2*(-M2 + s + t)*r[1][s, m2]*r[3][t, m2]*
     r[7][s, t, M2, m2]), ((m2*s*(s + t)^2 - M2*(s*t^2 + m2*(s^2 - t^2)))*
    \[Epsilon])/((M2 - s - t)*t*(M2*s*t - m2*(s + t)^2)), 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*(M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 
  (m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 
  (m2*(-M2 + s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*t*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (m2*(-M2 + s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*t*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 
  (m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  -((m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t)))), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, -((m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t)))), 
  -((m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t)))), 
  ((-4*m2 + s)*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (t*(-4*m2*M2 - s*t + 4*m2*(s + t))*r[2][s, m2]), 0, 0, 0, 0, 0, 0, 0, 
  (m2*(-3*m2*M2^2 - 3*M2*s*t + 6*m2*M2*(s + 2*t) + s*t*(3*s + 2*t) - 
     m2*(3*s^2 + 12*s*t + 8*t^2))*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/(2*t*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    r[9][s, t, M2, m2]), 0, 
  -1/2*(m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, (m2*(-M2 + s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*t*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (3*m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  -1/2*(M2*(-4*m2 + M2)*(-(s*t) + 2*m2*(s + t))*\[Epsilon]*r[1][s, m2]*
     r[3][t, m2]*r[7][s, t, M2, m2])/(t*(-4*m2*M2 - s*t + 4*m2*(s + t))*
     (-(M2*s*t) + m2*(s + t)^2)*r[5][M2, m2]*r[6][M2, m2]), 0, 
  -((m2*(3*m2*s*(s + t)^2 + 2*M2^2*(m2*(s - t) + s*t) - 
      M2*(s*t*(2*s + t) + m2*(5*s^2 + 4*s*t - t^2)))*\[Epsilon]*r[1][s, m2]*
     r[3][t, m2]*r[7][s, t, M2, m2])/((M2 - s - t)*t*
     (4*m2*M2 + s*t - 4*m2*(s + t))*(M2*s*t - m2*(s + t)^2))), 
  (s*(-M2 + s)*\[Epsilon])/((M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  -((m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t)))), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((M2 - s)*\[Epsilon])/
   (2*(M2 - s - t)*t), 0, 0, 0, 0, -1/2*((-M2 + s + 2*t)*\[Epsilon])/
    (t*(-M2 + s + t)), ((-M2 + s)*\[Epsilon])/(2*(M2 - s - t)*t), 0, 0, 
  ((M2*(-s + t) + (s + t)^2)*\[Epsilon])/((M2 - s - t)*t*(s + t)), 
  ((M2*(s - t) - s*(s + t))*\[Epsilon])/((M2 - s - t)*t*(s + t)), 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -1/2*((M2 - s)*(m2*M2 + s*t - m2*(s + 2*t))*\[Epsilon])/
    ((M2 - s - t)*t*r[9][s, t, M2, m2]), 0, ((-M2 + s + 2*t)*\[Epsilon])/
   (2*(M2 - s - t)*t), 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  ((M2*(-s + t) + s*(s + t))*\[Epsilon])/(2*(M2 - s - t)*t*(s + t)), 
  ((M2*(-s + t) + s*(s + t))*\[Epsilon])/((M2 - s - t)*t*(s + t)), 
  (M2*(-4*m2 + M2)*s*\[Epsilon])/(2*m2*(-(M2*s*t) + m2*(s + t)^2)*
    r[5][M2, m2]*r[6][M2, m2]), 0, 
  ((m2*s*(s + t)^2 - M2*(s*t^2 + m2*(s^2 - t^2)))*\[Epsilon])/
   ((M2 - s - t)*t*(M2*s*t - m2*(s + t)^2)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {0, 0, 0, 0, 0, 0, 0, 
  -1/2*(m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0, 0, 0, 0, 
  (m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  -1/2*(m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  -1/2*(m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, (m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/((M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  -(((-4*m2 + s)*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (t*(-4*m2*M2 - s*t + 4*m2*(s + t))*r[2][s, m2])), 0, 
  -((m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    ((M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t)))), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, (-4*m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/((M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 
  (3*m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (m2*(-4*m2*M2^2 + s*t*(3*s + 2*t) + M2*(7*m2*s + 12*m2*t - 3*s*t) - 
     m2*(3*s^2 + 12*s*t + 8*t^2))*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*t*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[8][s, t, M2, m2]), 0, 
  (m2*(-M2 + s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*t*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0, 0, 0, 0, 
  0, 0, (s*(-M2 + s)*\[Epsilon])/((M2 - s - t)*(4*m2*M2 + s*t - 
     4*m2*(s + t))), -((m2*(M2 - s)*\[Epsilon]*r[1][s, m2]*r[3][t, m2]*
     r[7][s, t, M2, m2])/((M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t)))), 0, 
  0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, ((M2 - s)*\[Epsilon])/
   (2*(M2 - s - t)*t), 0, 0, 0, 0, 0, 0, 0, -(\[Epsilon]/(M2 - s - t)), 
  ((M2 - s)*\[Epsilon])/(2*(M2 - s - t)*t), ((-M2 + s + 2*t)*\[Epsilon])/
   (2*(M2 - s - t)*t), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (2*(M2 - s)*\[Epsilon])/((M2 - s - t)*t), 0, 
  ((-M2 + s)*\[Epsilon])/((M2 - s - t)*t), ((-M2 + s)*\[Epsilon])/
   ((M2 - s - t)*t), (s*(-(s*t) + M2*(-m2 + t) + m2*(s + 2*t))*\[Epsilon])/
   (2*t*(-M2 + s + t)*r[1][s, m2]*r[8][s, t, M2, m2]), 0, 
  ((-M2 + s + 2*t)*\[Epsilon])/(2*t*(-M2 + s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, -1/4*((-M2 + s + 2*t)*\[Epsilon])/(s*(M2 - t)*t*(-M2 + s + t)), 0, 
  -1/4*((-M2 + s + 2*t)*\[Epsilon])/(s*(M2 - t)*t*(-M2 + s + t)), 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, ((-M2 + s + 2*t)*\[Epsilon])/
   (4*s*(M2 - t)*t*(-M2 + s + t)), 0, 0, 0, 0, 0, 
  ((-(M2^2*s) + s*t*(3*s + 2*t) + m2*(s^2 + 3*s*t + 2*t^2) - 
     M2*(s*(-s + t) + m2*(s + t)))*\[Epsilon])/(4*m2*s*(M2 - t)*t*(s + t)*
    (-M2 + s + t)), ((M2^2*s + M2*s*(-s + t) + 2*m2*M2*(s + t) - 
     s*t*(3*s + 2*t) - 2*m2*(s^2 + 3*s*t + 2*t^2))*\[Epsilon])/
   (4*m2*s*(M2 - t)*t*(s + t)*(-M2 + s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, ((M2 - s)*\[Epsilon])/(2*m2*(M2 - t)*(M2 - s - t)*t*r[1][s, m2]*
    r[2][s, m2]), 0, -1/4*((-M2 + s + 2*t)*\[Epsilon])/
    (s*(M2 - t)*t*(-M2 + s + t)), ((-M2 + s + 2*t)*\[Epsilon])/
   (2*s*(M2 - t)*t*(-M2 + s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -1/4*((-m2 + M2)*(M2 - s - 2*t)*\[Epsilon])/((M2 - t)*(M2 - s - t)*t*
     r[1][s, m2]*r[8][s, t, M2, m2]), 
  -1/2*(M2*(-4*m2 + M2)*(M2 - s - 2*t)*\[Epsilon])/
    (m2*(-2*m2 + M2)*(M2 - t)*(M2 - s - t)*t*r[1][s, m2]*r[3][t, m2]*
     r[7][s, t, M2, m2]), ((-M2 + s + 2*t)*\[Epsilon])/
   (4*s*(M2 - t)*t*(-M2 + s + t)), 0, 0, 
  ((-(M2^2*s) + M2*s*(s - t) - 2*m2*M2*(s + t) + s*t*(3*s + 2*t) + 
     2*m2*(s^2 + 3*s*t + 2*t^2))*\[Epsilon])/(8*m2*s*(M2 - t)*t*(s + t)*
    (-M2 + s + t)), ((M2^2*s - M2*(6*m2*s + s^2 + 4*m2*t - s*t) + 
     (3*s + 2*t)*(-(s*t) + 2*m2*(s + 2*t)))*\[Epsilon])/
   (4*m2*s*(M2 - t)*t*(s + t)*(-M2 + s + t)), 0, 
  -1/4*(M2*(-4*m2 + M2)*(M2 - s - 2*t)*\[Epsilon])/
    (m2*(-2*m2 + M2)*(M2 - t)*(M2 - s - t)*t*r[1][s, m2]*r[3][t, m2]*
     r[7][s, t, M2, m2]), -1/2*((-M2 + s + 2*t)*\[Epsilon])/
    (s*(M2 - t)*t*(-M2 + s + t)), 0, 0, 0, 0, 
  -1/4*((M2 - s - 2*t)*(M2^2 + 2*m2*t - 4*m2*(m2 + t)*\[Epsilon] + 
      M2*t*(-1 + 2*\[Epsilon]) + m2*M2*(-2 + 6*\[Epsilon])))/
    ((-2*m2 + M2)*(M2 - t)*(M2 - s - t)*t), 
  (M2^2*s - s*t*(3*s + 2*t) + 4*m2*(s^2 + 3*s*t + 2*t^2) - 
    M2*(s*(s - t) + 4*m2*(s + t)))/(4*(M2 - t)*(M2 - s - t)*t), 
  -1/2*(m2*M2*(-4*m2 + M2)*(M2 - s - 2*t)*\[Epsilon])/
    ((-2*m2 + M2)*(M2 - t)*t*(-M2 + s + t)), ((-M2 + s + 2*t)*\[Epsilon])/
   (2*s*(M2 - t)*t*(-M2 + s + t)), 0, 0, 0, 0}, 
 {0, -1/4*(\[Epsilon]*(16*m2^4*s^4 - 16*m2^2*M2^4*s*t - 32*m2^3*s^4*t - 
      48*m2^4*s^2*t^2 - 48*m2^3*s^3*t^2 + 15*m2^2*s^4*t^2 - 32*m2^4*s*t^3 + 
      112*m2^3*s^2*t^3 - 34*m2^2*s^3*t^3 + 2*m2*s^4*t^3 + 256*m2^3*s*t^4 - 
      144*m2^2*s^2*t^4 + 24*m2*s^3*t^4 - s^4*t^4 + 128*m2^3*t^5 - 
      96*m2^2*s*t^5 + 24*m2*s^2*t^5 - 2*s^3*t^5 - 
      4*m2*M2^3*(2*s^2*t^2 - 10*m2*s*t*(s + 2*t) + 
        m2^2*(s^2 - 16*s*t + 48*t^2)) + M2^2*(16*m2^4*s*(s - 3*t) - s^3*t^3 + 
        2*m2*s^2*t^2*(7*s + 16*t) - m2^2*s*t*(33*s^2 + 112*s*t + 240*t^2) + 
        8*m2^3*(s^3 - 18*s^2*t + 28*s*t^2 + 64*t^3)) + 
      M2*(s^3*t^3*(s + 3*t) + 16*m2^4*s*(-2*s^2 + 3*s*t + 5*t^2) - 
        2*m2*s^2*t^2*(3*s^2 + 15*s*t + 26*t^2) + 
        m2^2*s*t*(9*s^3 + 19*s^2*t + 240*s*t^2 + 272*t^3) - 
        4*m2^3*(s^4 - 28*s^3*t + 136*s*t^3 + 112*t^4)) + 
      (64*m2^4*s*(s + t)^3 - s^3*t^4*(s + 4*t) + m2*s^2*t^3*
         (35*s^2 + 76*s*t + 48*t^2) - 4*m2^2*s*t^2*(48*s^3 + 141*s^2*t + 
          140*s*t^2 + 48*t^3) + 16*m2^3*t*(16*s^4 + 69*s^3*t + 105*s^2*t^2 + 
          68*s*t^3 + 16*t^4) + 4*m2*M2^4*s*(3*s*t + m2*(s + 4*t)) + 
        M2^3*(3*s^3*t^2 - 3*m2*s^2*t*(9*s + 16*t) - 
          2*m2^2*s*(5*s^2 + 82*s*t - 16*t^2) - 8*m2^3*(3*s^2 - 2*s*t - 
            8*t^2)) + M2^2*s*(32*m2^4*(s + t) - s^2*t^2*(3*s + 10*t) + 
          16*m2^3*(4*s^2 + 15*s*t + 16*t^2) + m2*s*t*(15*s^2 + 40*s*t + 
            96*t^2) + 2*m2^2*(3*s^3 + 149*s^2*t + 56*s*t^2 - 112*t^3)) - 
        M2*(-(s^3*t^3*(4*s + 11*t)) + 32*m2^4*s*(3*s^2 + 7*s*t + 4*t^2) + 
          3*m2*s^2*t^2*(-2*s^2 + 19*s*t + 36*t^2) + 2*m2^2*s*t*
           (75*s^3 - 34*s^2*t - 244*s*t^2 - 168*t^3) + 
          8*m2^3*(5*s^4 + 64*s^3*t + 186*s^2*t^2 + 162*s*t^3 + 40*t^4)))*
       \[Epsilon]))/(s*t*(-M2 + s + t)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + 
      s*t^2)*(4*m2*M2 + s*t - 4*m2*(s + t))*
     (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 0, 
  -1/4*(\[Epsilon]*(m2*(s + t)*(-4*m2*M2^4*s^2*t + m2*(s + t)^2*
         (-16*m2*s*t^2*(s + t) - 16*m2^2*(s - 2*t)*(s + t)^2 + 
          s^2*t^2*(s + 2*t)) + M2^3*s*(-(s^2*t^2) + 8*m2*s*t*(s + 2*t) + 
          4*m2^2*(s^2 + 6*s*t - 11*t^2)) + 
        M2*(16*m2^3*(2*s - 5*t)*(s + t)^3 - s^3*t^3*(s + 2*t) + 
          4*m2^2*s^2*(s + t)^2*(s + 8*t) - m2*s^2*t*(s^3 + 5*s^2*t - 
            9*s*t^2 - 13*t^3)) + M2^2*(-16*m2^3*(s - 3*t)*(s + t)^2 + 
          s^3*t^2*(s + 3*t) - m2*s^2*t*(3*s^2 + 14*s*t + 31*t^2) - 
          8*m2^2*s*(s^3 + 8*s^2*t - s*t^2 - 8*t^3))) + 
      (-4*m2*M2^5*s^3*t + M2^4*s^2*(-(s^2*t^2) + 2*m2*s*t*(5*s + 7*t) + 
          4*m2^2*(s^2 + 12*s*t - 5*t^2)) + m2*(s + t)^2*(s^3*(s - 2*t)*t^3 + 
          32*m2^2*s^2*t*(s + t)^2 + 64*m2^3*(s - t)*(s + t)^3 - 
          4*m2*s^2*t^2*(4*s^2 + s*t - 3*t^2)) - 
        M2^3*s*(-(s^3*t^2*(s + 2*t)) + m2*s^2*t*(7*s^2 + 18*s*t + 23*t^2) + 
          8*m2^3*(5*s^3 + 19*s^2*t - 9*s*t^2 - 23*t^3) + 
          2*m2^2*s*(3*s^3 + 63*s^2*t + 29*s*t^2 + t^3)) + 
        M2*(s^5*t^4 - 32*m2^4*(5*s - 8*t)*(s + t)^4 - 8*m2^3*s*(s + t)^3*
           (3*s^2 + 30*s*t - 20*t^2) - 2*m2^2*s^2*t*(s + t)^2*
           (5*s^2 - 27*s*t + 58*t^2) + m2*s^3*t^2*(-2*s^3 - 5*s^2*t + 
            12*s*t^2 + 15*t^3)) + M2^2*(32*m2^4*(3*s - 5*t)*(s + t)^3 - 
          s^4*t^3*(2*s + t) + 16*m2^3*s*(s + t)^2*(4*s^2 + 19*s*t - 23*t^2) + 
          m2*s^4*t*(s^2 + 4*s*t + 23*t^2) + 2*m2^2*s^2*(s^4 + 44*s^3*t + 
            44*s^2*t^2 + 60*s*t^3 + 59*t^4)))*\[Epsilon]))/
    (m2*s*t*(s + t)*(-M2 + s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))*
     (-(M2*s*t) + m2*(s + t)^2)*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
      (s*t - 4*m2*(s + t))^2)), 0, 0, 0, 
  -1/2*((M2 - s)*(m2*s^2*t^2 - s^2*t^3 + 8*m2^3*s*(s + t) + 
      M2^2*s*(3*m2*s + 28*m2*t + 3*s*t) + 2*m2^2*t*(23*s^2 + 30*s*t + 
        8*t^2) - 2*M2*(s^2*t^2 + 22*m2*s*t*(s + t) + 
        m2^2*(7*s^2 + 26*s*t + 8*t^2)))*\[Epsilon]^2)/
    (s*t*(-M2 + s + t)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*
     (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
  ((M2 - s)*(M2^2*s*(s*t + m2*(s + 12*t)) - 
     4*m2*M2*(s*t*(4*s + 5*t) + m2*(s^2 + 7*s*t + 4*t^2)) + 
     t*(-(m2*s^2*t) - s^2*t^2 + 4*m2^2*(5*s^2 + 9*s*t + 4*t^2)))*
    \[Epsilon]^2)/(s*t*(-M2 + s + t)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + 
     s*t^2)*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
     (s*t - 4*m2*(s + t))^2)), 
  (2*(4*m2 - s)*(M2^2*s - M2*(7*m2*s + 12*m2*t + 3*s*t) + 
     (m2 + 2*t)*(-(s*t) + 4*m2*(s + t)))*\[Epsilon]^2)/
   (m2*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
    r[1][s, m2]*r[2][s, m2]), 
  -1/4*((16*m2^2*M2^6*s^2*t^2 - 4*m2*M2^5*s*t*(-2*s^2*t^2 + 
        2*m2*s*t*(5*s + 12*t) + m2^2*(11*s^2 + 32*s*t - 44*t^2)) + 
      m2*(s + t)^2*(3*s^4*t^5 + 128*m2^5*(s + t)^3*(3*s + 2*t) - 
        2*m2*s^3*t^4*(16*s + 19*t) - 16*m2^4*t*(s + t)^2*
         (s^2 + 10*s*t + 8*t^2) + m2^2*s^2*t^3*(105*s^2 + 254*s*t + 
          152*t^2) - 8*m2^3*s*t^2*(15*s^3 + 47*s^2*t + 52*s*t^2 + 20*t^3)) + 
      M2^4*(s^4*t^4 - 2*m2*s^3*t^3*(7*s + 20*t) + m2^2*s^2*t^2*
         (17*s^2 + 136*s*t + 320*t^2) + 4*m2^3*s*t*(29*s^3 + 144*s^2*t + 
          42*s*t^2 - 172*t^3) + 4*m2^4*(7*s^4 + 90*s^3*t - 85*s^2*t^2 - 
          232*s*t^3 - 48*t^4)) - M2*(384*m2^6*(s + t)^4*(2*s + t) + 
        s^4*t^6*(s + 2*t) + 16*m2^5*(s + t)^3*(13*s^3 + 25*s^2*t - 77*s*t^2 - 
          68*t^3) + m2*s^3*t^4*(6*s^3 + 7*s^2*t - 26*s*t^2 - 29*t^3) + 
        4*m2^4*t*(s + t)^2*(55*s^4 + 12*s^3*t - 178*s^2*t^2 - 168*s*t^3 + 
          16*t^4) + m2^2*s^2*t^3*(-6*s^4 - 141*s^3*t - 162*s^2*t^2 + 
          112*s*t^3 + 140*t^4) + m2^3*s*t^2*(-68*s^5 + 257*s^4*t + 
          1286*s^3*t^2 + 1309*s^2*t^3 + 108*s*t^4 - 240*t^5)) - 
      M2^3*(s^4*t^4*(s + 4*t) - m2*s^3*t^3*(3*s^2 + 42*s*t + 85*t^2) + 
        m2^2*s^2*t^2*(-21*s^3 - 72*s^2*t + 286*s*t^2 + 540*t^3) + 
        m2^3*s*t*(91*s^4 + 682*s^3*t + 1523*s^2*t^2 + 128*s*t^3 - 960*t^4) + 
        16*m2^5*(13*s^4 + 27*s^3*t - 41*s^2*t^2 - 95*s*t^3 - 40*t^4) + 
        4*m2^4*(14*s^5 + 269*s^4*t + 68*s^3*t^2 - 807*s^2*t^3 - 732*s*t^4 - 
          96*t^5)) + M2^2*(128*m2^6*(s + t)^3*(3*s + t) + 
        s^4*t^5*(2*s + 5*t) + m2*s^3*t^3*(3*s^3 + 6*s^2*t - 49*s*t^2 - 
          82*t^3) + 32*m2^5*(s + t)^2*(13*s^3 + 20*s^2*t - 61*s*t^2 - 
          50*t^3) + m2^2*s^2*t^2*(-14*s^4 - 116*s^3*t - 191*s^2*t^2 + 
          292*s*t^3 + 424*t^4) + m2^3*s*t*(19*s^5 + 156*s^4*t + 
          1319*s^3*t^2 + 2030*s^2*t^3 + 196*s*t^4 - 672*t^5) + 
        4*m2^4*(7*s^6 + 234*s^5*t + 333*s^4*t^2 - 492*s^3*t^3 - 
          1174*s^2*t^4 - 608*s*t^5 - 32*t^6)))*\[Epsilon]^2)/
    (m2*t*(s + t)*(-M2 + s + t)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*
     (-4*m2*M2 - s*t + 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)*
     (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 0, 
  ((M2 - s)*(M2*s - s*t - 4*m2*(s + t))*\[Epsilon]^2)/
   (s*t*(-M2 + s + t)*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
     (s*t - 4*m2*(s + t))^2)), 
  -(((M2 - s)*(M2^2*s - 2*M2*(2*m2*(s - 3*t) + s*t) + 
      t*(s*t - 12*m2*(s + t)))*\[Epsilon]^2)/(m2*t*(s + t)*(-M2 + s + t)*
     (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2))), 
  (M2*(-4*m2 + M2)*(4*m2*M2^3*s^2*t + s^3*t^4 - 10*m2*s^2*t^3*(s + t) - 
     4*m2^2*s*(3*s - 4*t)*t*(s + t)^2 - 16*m2^3*(s - 2*t)*(s + t)^3 + 
     M2^2*s*(s^2*t^2 - 2*m2*s*t*(3*s + 7*t) - 
       4*m2^2*(s^2 + 6*s*t - 11*t^2)) + 
     2*M2*(-(s^3*t^3) + 8*m2^3*(s - 3*t)*(s + t)^2 + 
       2*m2*s^2*t^2*(2*s + 7*t) + 2*m2^2*s*(s^3 + 13*s^2*t - 5*s*t^2 - 
         17*t^3)))*\[Epsilon]^2)/(m2^2*t*(s + t)*
    (-4*m2*M2 - s*t + 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
    r[5][M2, m2]*r[6][M2, m2]), 
  (\[Epsilon]*(m2*(s + t)*(-16*m2^2*M2^5*s^2*t^2 + 
       4*m2*M2^4*s*t*(-2*s^2*t^2 + 10*m2*s*t*(s + 2*t) + 
         m2^2*(3*s^2 + 24*s*t - 44*t^2)) + m2*(s + t)^2*
        (-16*m2^4*s*(s - 2*t)*(s + t)^2 + s^3*t^4*(s + 2*t) - 
         2*m2*s^2*t^3*(s^2 + 12*s*t + 12*t^2) + m2^2*s*t^2*
          (-15*s^3 + 34*s^2*t + 144*s*t^2 + 96*t^3) - 
         16*m2^3*t*(-2*s^4 - 3*s^3*t + 7*s^2*t^2 + 16*s*t^3 + 8*t^4)) + 
       M2^3*(-(s^4*t^4) + 2*m2*s^3*t^3*(7*s + 16*t) - 
         m2^2*s^2*t^2*(25*s^2 + 96*s*t + 232*t^2) - 
         8*m2^3*s*t*(4*s^3 + 38*s^2*t - 3*s*t^2 - 54*t^3) + 
         4*m2^4*(s^4 - 10*s^3*t + 5*s^2*t^2 + 80*s*t^3 + 48*t^4)) + 
       M2^2*(-16*m2^5*s*(s - 3*t)*(s + t)^2 + s^4*t^4*(s + 3*t) - 
         m2*s^3*t^3*(5*s^2 + 28*s*t + 51*t^2) + m2^2*s^2*t^2*
          (-5*s^3 - 41*s^2*t + 162*s*t^2 + 240*t^3) + 
         m2^3*s*t*(29*s^4 + 290*s^3*t + 497*s^2*t^2 + 48*s*t^3 - 208*t^4) - 
         8*m2^4*(s^5 - 12*s^4*t - 13*s^3*t^2 + 92*s^2*t^3 + 156*s*t^4 + 
           64*t^5)) + M2*(16*m2^5*s*(2*s - 5*t)*(s + t)^3 - 
         s^4*t^5*(s + 2*t) - m2*s^3*t^3*(s^3 + 3*s^2*t - 17*s*t^2 - 21*t^3) + 
         m2^2*s^2*t^2*(6*s^4 + 57*s^3*t + 84*s^2*t^2 - 10*s*t^3 - 44*t^4) + 
         4*m2^4*(s + t)^2*(s^4 - 24*s^3*t - 8*s^2*t^2 + 136*s*t^3 + 
           112*t^4) - m2^3*s*t*(9*s^5 + 69*s^4*t + 335*s^3*t^2 + 
           659*s^2*t^3 + 528*s*t^4 + 144*t^5))) - 
     2*(16*m2^2*M2^6*s^3*t^2 + 4*m2*M2^5*s^2*t*(2*s^2*t^2 - 
         m2*s*t*(15*s + 17*t) + m2^2*(s^2 - 24*s*t + 40*t^2)) - 
       2*m2^2*(s + t)^3*(s^3*t^4*(5*s + t) + 16*m2^4*s*(s + t)^2*
          (6*s + 5*t) - 2*m2*s^2*t^3*(18*s^2 + 29*s*t + 6*t^2) + 
         m2^2*s*t^2*(99*s^3 + 269*s^2*t + 224*s*t^2 + 48*t^3) - 
         4*m2^3*t*(41*s^4 + 115*s^3*t + 130*s^2*t^2 + 72*s*t^3 + 16*t^4)) + 
       M2^4*s*(s^4*t^4 - m2*s^3*t^3*(19*s + 21*t) + m2^2*s^2*t^2*
          (71*s^2 + 182*s*t + 192*t^2) + m2^3*s*t*(11*s^3 + 387*s^2*t - 
           460*s*t^2 - 452*t^3) - 4*m2^4*(5*s^4 + 27*s^3*t - 62*s^2*t^2 - 
           40*s*t^3 + 28*t^4)) + M2*(s^5*t^6*(-s + t) + 16*m2^6*s*(s + t)^4*
          (25*s + 14*t) + 2*m2*s^4*t^5*(11*s^2 + 6*s*t - 7*t^2) - 
         m2^4*s*t*(s + t)^2*(107*s^4 - 85*s^3*t - 1348*s^2*t^2 - 1536*s*t^3 - 
           512*t^4) + 4*m2^5*(s + t)^3*(31*s^4 - 120*s^3*t - 418*s^2*t^2 - 
           336*s*t^3 - 64*t^4) + m2^2*s^3*t^3*(21*s^4 - 42*s^3*t - 
           120*s^2*t^2 + 29*s*t^3 + 88*t^4) - 2*m2^3*s^2*t^2*
          (19*s^5 + 77*s^4*t + 186*s^3*t^2 + 352*s^2*t^3 + 376*s*t^4 + 
           152*t^5)) + M2^3*(-(s^5*t^4*(s + t)) + m2*s^4*t^3*
          (11*s^2 + 44*s*t + 25*t^2) - m2^2*s^3*t^2*(20*s^3 + 108*s^2*t + 
           565*s*t^2 + 197*t^3) + m2^3*s^2*t*(-41*s^4 - 620*s^3*t + 
           323*s^2*t^2 + 1478*s*t^3 + 324*t^4) + 
         4*m2^5*(33*s^5 + 39*s^4*t - 165*s^3*t^2 - 299*s^2*t^3 - 144*s*t^4 - 
           16*t^5) + m2^4*s*(39*s^5 + 209*s^4*t - 435*s^3*t^2 - 533*s^2*t^3 + 
           472*s*t^4 + 528*t^5)) - M2^2*(s^5*t^5*(-2*s + t) + 
         16*m2^6*s*(s + t)^3*(13*s + 5*t) + m2*s^4*t^4*(21*s^2 + 73*s*t - 
           2*t^2) + 8*m2^5*(s + t)^2*(32*s^4 - 17*s^3*t - 219*s^2*t^2 - 
           172*s*t^3 - 24*t^4) + m2^2*s^3*t^2*(7*s^4 + 34*s^3*t - 
           409*s^2*t^2 - 518*s*t^3 + t^4) - m2^3*s^2*t*(26*s^5 + 375*s^4*t + 
           141*s^3*t^2 - 926*s^2*t^3 - 522*s*t^4 + 236*t^5) + 
         m2^4*s*(19*s^6 - 6*s^5*t - 432*s^4*t^2 + 290*s^3*t^3 + 
           2329*s^2*t^4 + 2480*s*t^5 + 848*t^6)))*\[Epsilon]))/
   (4*m2*s*t*(s + t)*(-M2 + s + t)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*
    (-4*m2*M2 - s*t + 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
  ((-m2 + M2)*(-(s*t^2*(5*s + 4*t)) + 4*m2^2*(s^2 + 3*s*t + 2*t^2) + 
     m2*t*(s^2 + 18*s*t + 16*t^2) + M2^2*(-(s*t) + m2*(s + 8*t)) - 
     M2*(4*m2^2*(s + t) - s*t*(s + 5*t) + m2*(s^2 + 11*s*t + 20*t^2)))*
    \[Epsilon]^2)/(t*(-M2 + s + t)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
  -1/2*((-16*m2^2*M2^6*s^3*t^2 + 4*m2*M2^5*s^2*t*(-2*s^2*t^2 + 
        2*m2*s*t*(5*s + 14*t) + m2^2*(s^2 - 2*s*t - 68*t^2)) + 
      2*m2*t*(s + t)^3*(s*t - 4*m2*(s + t))^2*(4*m2^3*s - m2*s*(s - 6*t)*t - 
        s^2*t^2 + 2*m2^2*(s^2 + 2*s*t - 4*t^2)) + 
      M2^4*s*(-(s^4*t^4) + 2*m2*s^3*t^3*(7*s + 24*t) - 
        m2^2*s^2*t^2*(27*s^2 + 214*s*t + 428*t^2) + 
        2*m2^3*s*t*(-13*s^3 - 13*s^2*t + 196*s*t^2 + 524*t^3) + 
        4*m2^4*(3*s^4 + 28*s^3*t + 147*s^2*t^2 + 114*s*t^3 - 24*t^4)) + 
      M2^3*(s^5*t^4*(s + 5*t) - 2*m2*s^4*t^3*(2*s^2 + 27*s*t + 57*t^2) + 
        m2^2*s^3*t^2*(-7*s^3 + 89*s^2*t + 486*s*t^2 + 754*t^3) + 
        2*m2^3*s^2*t*(21*s^4 + 90*s^3*t + 280*s^2*t^2 - 419*s*t^3 - 
          776*t^4) - 16*m2^5*(3*s^5 + 19*s^4*t + 27*s^3*t^2 - 23*s^2*t^3 - 
          58*s*t^4 - 24*t^5) - 4*m2^4*s*(6*s^5 + 59*s^4*t + 454*s^3*t^2 + 
          803*s^2*t^3 + 418*s*t^4 - 16*t^5)) - 
      M2*(256*m2^6*s*t*(s + t)^4 - s^5*t^6*(s + 3*t) + 
        2*m2*s^4*t^4*(-2*s^3 - 6*s^2*t + 13*s*t^2 + 19*t^3) - 
        4*m2^4*s*t*(s + t)^2*(7*s^4 - 44*s^3*t - 300*s^2*t^2 - 484*s*t^3 - 
          200*t^4) + m2^2*s^3*t^3*(16*s^4 + 183*s^3*t + 241*s^2*t^2 - 
          62*s*t^3 - 138*t^4) + 16*m2^5*(s + t)^3*(3*s^4 + 26*s^3*t + 
          38*s^2*t^2 - 46*s*t^3 - 56*t^4) - 2*m2^3*s^2*t^2*
         (16*s^5 + 273*s^4*t + 862*s^3*t^2 + 988*s^2*t^3 + 387*s*t^4 + 
          4*t^5)) + M2^2*(128*m2^6*s*t*(s + t)^3 - s^5*t^5*(2*s + 7*t) + 
        2*m2*s^4*t^3*(-s^3 + 3*s^2*t + 32*s*t^2 + 57*t^3) + 
        m2^2*s^3*t^2*(10*s^4 + 32*s^3*t + 77*s^2*t^2 - 448*s*t^3 - 588*t^4) + 
        32*m2^5*(s + t)^2*(3*s^4 + 19*s^3*t + 20*s^2*t^2 - 36*s*t^3 - 
          32*t^4) - 2*m2^3*s^2*t*(10*s^5 + 92*s^4*t + 633*s^3*t^2 + 
          855*s^2*t^3 - 132*s*t^4 - 456*t^5) + 
        4*m2^4*s*(3*s^6 + 24*s^5*t + 365*s^4*t^2 + 1178*s^3*t^3 + 
          1538*s^2*t^4 + 832*s*t^5 + 128*t^6)))*\[Epsilon]^2)/
    (m2*s*t*(s + t)*(-M2 + s + t)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*
     (-4*m2*M2 - s*t + 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)*
     (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 0, 
  0, 0, (\[Epsilon]*(-2*M2^5*s^3*t*(s*(s + t)*\[Epsilon] + 
       2*m2*(s + t*(5 - 6*\[Epsilon]) + 2*s*\[Epsilon])) + 
     M2^4*s^2*(s^2*t*(-(t*(s + 5*t)) + 2*(s^2 + 5*s*t + 8*t^2)*\[Epsilon]) + 
       2*m2*s*(2*t*(2*s^2 + 7*s*t + 13*t^2) + (s^3 + 26*s^2*t - 3*s*t^2 - 
           60*t^3)*\[Epsilon]) + 4*m2^2*(s*t^2*(65 - 86*\[Epsilon]) + 
         s^3*(1 + 2*\[Epsilon]) + 2*s^2*t*(5 + 4*\[Epsilon]) + 
         4*t^3*(-2 + 9*\[Epsilon]))) - 
     M2^3*s*(m2*s^2*(t*(3*s^3 - 26*s^2*t - 65*s*t^2 + 44*t^3) + 
         2*(s^4 + 30*s^3*t + 70*s^2*t^2 - 14*s*t^3 - 135*t^4)*\[Epsilon]) + 
       s^3*t^2*(s^2*(-1 + 8*\[Epsilon]) + 2*t^2*(-4 + 19*\[Epsilon]) + 
         s*t*(-1 + 30*\[Epsilon])) + 4*m2^3*(s + t)^2*
        (s*t*(50 - 68*\[Epsilon]) + s^2*(3 + 10*\[Epsilon]) + 
         t^2*(-1 + 50*\[Epsilon])) + 2*m2^2*s*(s + t)*
        (s*t^2*(300 - 499*\[Epsilon]) + s^3*(4 + 15*\[Epsilon]) + 
         s^2*t*(30 + 121*\[Epsilon]) + t^3*(-14 + 227*\[Epsilon]))) + 
     M2^2*(16*m2^4*(s + t)^4*(s*(-1 + 2*\[Epsilon]) + t*(3 + 2*\[Epsilon])) + 
       8*m2^3*s*(s + t)^3*(s*t*(61 - 42*\[Epsilon]) + 30*t^2*\[Epsilon] + 
         3*s^2*(1 + 4*\[Epsilon])) + s^4*t^3*(2*s^2*(3 + 5*\[Epsilon]) + 
         t^2*(-1 + 36*\[Epsilon]) + s*t*(9 + 38*\[Epsilon])) + 
       m2*s^3*t*(s + t)*(s^3*(-1 + 16*\[Epsilon]) + 
         s*t^2*(-149 + 118*\[Epsilon]) + s^2*t*(-29 + 128*\[Epsilon]) - 
         t^3*(5 + 274*\[Epsilon])) + m2^2*s^2*(s + t)^2*
        (10*s*t^2*(33 - 91*\[Epsilon]) + s^3*(4 + 22*\[Epsilon]) + 
         7*s^2*t*(-1 + 42*\[Epsilon]) + t^3*(33 + 458*\[Epsilon]))) + 
     m2*(s + t)^3*(s*t - 4*m2*(s + t))*
      (s^2*t^2*(7*s + 2*t + 12*s*\[Epsilon] + 4*t*\[Epsilon]) + 
       4*m2^2*(s + t)^2*(s - 2*(t + 2*t*\[Epsilon])) - 
       m2*s*t*(s + t)*(s*(19 + 28*\[Epsilon]) + 6*(t + 2*t*\[Epsilon]))) - 
     M2*(s + t)*(16*m2^4*(s + t)^4*(2*s*(-1 + \[Epsilon]) + 
         t*(5 + 4*\[Epsilon])) + 4*m2^3*s*(s + t)^3*
        (4*s*t*(23 + 2*\[Epsilon]) + 4*t^2*(1 + 3*\[Epsilon]) + 
         s^2*(3 + 14*\[Epsilon])) + m2*s^3*t^2*(s + t)*
        (2*s*t*(-19 + 25*\[Epsilon]) + s^2*(6 + 26*\[Epsilon]) - 
         3*t^2*(5 + 32*\[Epsilon])) + m2^2*s^2*t*(s + t)^2*
        (-6*s*t*(10 + 49*\[Epsilon]) + s^2*(-27 + 98*\[Epsilon]) + 
         t^2*(19 + 176*\[Epsilon])) + s^4*t^4*(s*(7 + 4*\[Epsilon]) + 
         2*(t + 6*t*\[Epsilon])))))/(4*m2*s*t*(s + t)^2*(-M2 + s + t)*
    (-4*m2*M2 - s*t + 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
  -1/4*(\[Epsilon]*(-2*M2^5*s^3*t*(s*(s + t)*\[Epsilon] + 
        2*m2*(s + t*(5 - 2*\[Epsilon]) + 6*s*\[Epsilon])) + 
      M2^4*s^2*(s^2*t*(-(t*(s + 5*t)) + 2*(s^2 + 3*s*t + 6*t^2)*\[Epsilon]) + 
        2*m2*s*(2*t*(2*s^2 + 7*s*t + 13*t^2) + (s^3 + 41*s^2*t + 51*s*t^2 - 
            21*t^3)*\[Epsilon]) + 4*m2^2*(3*s*t^2*(21 - 34*\[Epsilon]) - 
          3*t^3*(3 + 2*\[Epsilon]) + s^3*(1 + 6*\[Epsilon]) + 
          s^2*t*(9 + 38*\[Epsilon]))) - M2*(s + t)*
       (s^4*t^4*(7*s + 2*t + 4*t*\[Epsilon]) + 32*m2^4*(s + t)^4*
         (2*s*(-1 + \[Epsilon]) + t*(5 + 4*\[Epsilon])) + 
        8*m2^3*s*(s + t)^3*(2*t^2*(1 - 22*\[Epsilon]) + 
          6*s*t*(7 + 2*\[Epsilon]) + s^2*(1 + 14*\[Epsilon])) + 
        m2*s^3*t^2*(s + t)*(6*s^2*(1 + 3*\[Epsilon]) + 
          s*t*(-37 + 26*\[Epsilon]) - t^2*(13 + 48*\[Epsilon])) + 
        2*m2^2*s^2*t*(s + t)^2*(-2*s*t*(14 + 31*\[Epsilon]) + 
          s^2*(-13 + 54*\[Epsilon]) + t^2*(3 + 104*\[Epsilon]))) - 
      M2^3*s*(m2*s^2*(t*(3*s^3 - 25*s^2*t - 63*s*t^2 + 45*t^3) + 
          2*(s^4 + 35*s^3*t + 115*s^2*t^2 + 117*s*t^3 - 44*t^4)*\[Epsilon]) + 
        s^3*t^2*(s^2*(-1 + 4*\[Epsilon]) + s*t*(-1 + 10*\[Epsilon]) + 
          2*t^2*(-4 + 11*\[Epsilon])) + 8*m2^3*(s + t)^2*
         (22*s*t*(1 - 2*\[Epsilon]) + t^2*(5 + 6*\[Epsilon]) + 
          s^2*(1 + 14*\[Epsilon])) + 4*m2^2*s*(s + t)*
         (t^3*(-11 + 9*\[Epsilon]) + s^3*(2 + 15*\[Epsilon]) - 
          3*s*t^2*(-48 + 77*\[Epsilon]) + s^2*t*(13 + 127*\[Epsilon]))) + 
      M2^2*(32*m2^4*(s + t)^4*(s*(-1 + 2*\[Epsilon]) + 
          t*(3 + 2*\[Epsilon])) + 16*m2^3*s*(s + t)^3*
         (s*t*(27 - 26*\[Epsilon]) + 4*t^2*(1 - 3*\[Epsilon]) + 
          s^2*(1 + 14*\[Epsilon])) + s^4*t^3*(2*s^2*(3 + \[Epsilon]) + 
          s*t*(9 + 10*\[Epsilon]) + t^2*(-1 + 16*\[Epsilon])) + 
        m2*s^3*t*(s + t)*(s^3*(-1 + 12*\[Epsilon]) - 
          2*t^3*(1 + 49*\[Epsilon]) + 2*s^2*t*(-14 + 57*\[Epsilon]) + 
          s*t^2*(-145 + 204*\[Epsilon])) + 2*m2^2*s^2*(s + t)^2*
         (2*s*t^2*(79 - 143*\[Epsilon]) + 2*s^3*(1 + 9*\[Epsilon]) + 
          t^3*(1 + 90*\[Epsilon]) + s^2*t*(-5 + 226*\[Epsilon]))) + 
      m2*(s + t)^3*(s*t - 4*m2*(s + t))*
       (s^2*t^2*(t*(2 - 4*\[Epsilon]) + s*(7 + 8*\[Epsilon])) - 
        2*m2*s*t*(s + t)*(2*t*(1 - 6*\[Epsilon]) + s*(9 + 20*\[Epsilon])) + 
        8*m2^2*(s + t)^2*(s - 2*(t + 2*t*\[Epsilon])))))/
    (m2*s*t*(s + t)^2*(-M2 + s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))*
     (-(M2*s*t) + m2*(s + t)^2)*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
      (s*t - 4*m2*(s + t))^2)), 
  -((M2*(4*m2*M2^4*s^2*t + 4*m2*(-(s^3*t^4) + 10*m2*s^2*t^3*(s + t) + 
        4*m2^2*s*(3*s - 4*t)*t*(s + t)^2 + 16*m2^3*(s - 2*t)*(s + t)^3) + 
      M2^3*s*(s^2*t^2 - 2*m2*s*t*(3*s + 7*t) - 
        4*m2^2*(s^2 + 10*s*t - 11*t^2)) + 
      M2^2*(-2*s^3*t^3 + 4*m2*s^2*t^2*(s + 7*t) + 
        4*m2^2*s*(s^3 + 19*s^2*t + 9*s*t^2 - 17*t^3) + 
        16*m2^3*(2*s^3 + 5*s^2*t - 16*s*t^2 - 3*t^3)) + 
      M2*(s^3*t^4 - 64*m2^4*(s - 3*t)*(s + t)^2 - 2*m2*s^2*t^3*(s + 5*t) - 
        4*m2^2*s*t*(3*s^3 + 10*s^2*t + 23*s*t^2 - 4*t^3) - 
        32*m2^3*(s^4 + 7*s^3*t - 4*s^2*t^2 - 11*s*t^3 - t^4)))*\[Epsilon]^2)/
    (m2^2*t*(s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))*
     (-(M2*s*t) + m2*(s + t)^2)*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
      (s*t - 4*m2*(s + t))^2)*r[5][M2, m2]*r[6][M2, m2])), 0, 0, 
  (-4*M2*(-4*m2 + M2)*(4*m2 - s)*(M2*s - 3*s*t - 4*m2*(s + t))*\[Epsilon]^2)/
   (m2^2*t*(-4*m2*M2 - s*t + 4*m2*(s + t))*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
    r[1][s, m2]*r[2][s, m2]*r[5][M2, m2]*r[6][M2, m2]), 0, 
  -1/2*((M2^3*s*(s*t - m2*(s + 12*t)) + M2^2*(-(s^2*t*(s + 6*t)) + 
        4*m2^2*(s^2 + 7*s*t + 4*t^2) + m2*s*(s^2 + 16*s*t + 20*t^2)) + 
      t*(s^2*t^2*(3*s + 2*t) - m2*s*t*(15*s^2 + 32*s*t + 16*t^2) + 
        4*m2^2*(3*s^3 + 15*s^2*t + 20*s*t^2 + 8*t^3)) + 
      M2*(m2*s^2*t*(-2*s + t) + 3*s^2*t^2*(2*s + t) - 
        4*m2^2*(s^3 + 12*s^2*t + 25*s*t^2 + 12*t^3)))*\[Epsilon]^2)/
    (s*t*(-M2 + s + t)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*
     (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 0, 
  0, 0, (2*M2*(M2^3*(-8*m2 + s) + M2^2*(32*m2^2 - s*(s + 5*t) + 
       4*m2*(2*s + 5*t)) + M2*(-16*m2*t^2 + s*t*(5*s + 4*t) - 
       16*m2^2*(3*s + 5*t)) + 4*m2*(-(s*t*(5*s + 4*t)) + 
       4*m2*(s^2 + 5*s*t + 4*t^2)))*\[Epsilon]^2)/
   (m2*t*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
    r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 
  (-2*(M2 - s)*(M2*s - s*t - 4*m2*(s + t))*\[Epsilon]^2)/
   (s*t*(-M2 + s + t)*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
     (s*t - 4*m2*(s + t))^2)), 
  -1/2*((M2 - s)*\[Epsilon]*(2*M2^2*s*(s*\[Epsilon] - 
        2*m2*(1 + 2*\[Epsilon])) - (-(s*t) + 4*m2*(s + t))*
       (4*m2*(s + t) + s*t*(1 + 4*\[Epsilon])) + 
      M2*(16*m2^2*(s + t)*(1 + 2*\[Epsilon]) - s^2*t*(1 + 6*\[Epsilon]) + 
        4*m2*s*(s + 2*t - 2*s*\[Epsilon] + 8*t*\[Epsilon]))))/
    (m2*(M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))*
     (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
     r[1][s, m2]*r[2][s, m2]), (M2*(-4*m2 + M2)*(M2 - s)*
    (M2*(8*m2 + s) - s*t - 12*m2*(s + t))*\[Epsilon]^2)/
   (m2*(M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
    r[5][M2, m2]*r[6][M2, m2]), 
  (\[Epsilon]*(2*M2^3*s*(-3*s*\[Epsilon] + m2*(2 + 4*\[Epsilon])) + 
     (-(s*t) + 4*m2*(s + t))*(-(s*t*(s + 2*t + 4*t*\[Epsilon])) + 
       4*m2*(s + t)*(-s + 2*t + 4*s*\[Epsilon] + 4*t*\[Epsilon])) - 
     M2*(16*m2^2*(s + t)*(5*t + 2*s*(-1 + \[Epsilon])) + 
       4*m2*s*(-4*s*t - 4*t^2*(2 + 5*\[Epsilon]) + 
         s^2*(-1 + 10*\[Epsilon])) + s^2*t*(s + 14*s*\[Epsilon] + 
         t*(3 + 20*\[Epsilon]))) + 
     M2^2*(s^2*(t + 6*s*\[Epsilon] + 22*t*\[Epsilon]) - 
       16*m2^2*(s + 2*s*\[Epsilon] + t*(-3 + 2*\[Epsilon])) + 
       8*m2*s*(s*(-1 + 4*\[Epsilon]) - 2*(t + 3*t*\[Epsilon])))))/
   (4*s*t*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
  -1/2*(\[Epsilon]*(2*M2^3*s*(m2*(2 - 4*\[Epsilon]) + s*\[Epsilon]) + 
      M2^2*(-8*m2*s*(s - 2*t*(-1 + \[Epsilon])) + 
        s^2*(t - 2*(s + 3*t)*\[Epsilon]) + 16*m2^2*(s*(-1 + 2*\[Epsilon]) + 
          t*(3 + 2*\[Epsilon]))) + 
      M2*(4*m2*s*(4*s*t + 4*t^2*(2 + \[Epsilon]) + s^2*(1 + 2*\[Epsilon])) - 
        16*m2^2*(s + t)*(2*s*(-1 + \[Epsilon]) + t*(5 + 4*\[Epsilon])) + 
        s^2*t*(-3*t + s*(-1 + 6*\[Epsilon]))) - (-(s*t) + 4*m2*(s + t))*
       (s*t*(s + 2*t + 4*s*\[Epsilon] + 4*t*\[Epsilon]) + 
        4*m2*(s + t)*(s - 2*(t + 2*t*\[Epsilon])))))/
    (s*t*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
     (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
  (M2*(M2^3*(8*m2 - s) + M2^2*(-32*m2^2 + s*(s + 5*t) - 4*m2*(2*s + 5*t)) + 
     M2*(16*m2*t^2 - s*t*(5*s + 4*t) + 16*m2^2*(3*s + 5*t)) - 
     4*m2*(-(s*t*(5*s + 4*t)) + 4*m2*(s^2 + 5*s*t + 4*t^2)))*\[Epsilon]^2)/
   (m2*t*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
    r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 0, 0, 0, 0, 0, 
  -1/4*(\[Epsilon]*(8*m2*M2^5*s*t*(6*m2 + s*\[Epsilon]) + 
      2*M2^4*(s^3*t^2*\[Epsilon] - 2*m2*s^2*t*
         (-8*t + 3*(s + 2*t)*\[Epsilon]) + m2^2*s*(-4*t*(15*s + 22*t) + 
          (s^2 - 36*s*t + 16*t^2)*\[Epsilon]) + 
        2*m2^3*(s^2 + 4*s*t*(-19 + 2*\[Epsilon]) + 
          16*t^2*(1 + 4*\[Epsilon]))) + 
      M2^3*(s^3*t^2*(5*t - 2*(s + 2*t)*\[Epsilon]) + 
        2*m2*s^2*t*(-(t*(29*s + 48*t)) + (2*s^2 + 7*s*t + 12*t^2)*
           \[Epsilon]) + m2^2*s*(t*(97*s^2 + 80*s*t + 304*t^2) + 
          (-2*s^3 + 104*s^2*t + 24*s*t^2 + 224*t^3)*\[Epsilon]) + 
        4*m2^4*(4*s*t*(19 - 4*\[Epsilon]) + s^2*(-5 + 2*\[Epsilon]) - 
          16*t^2*(1 + 2*\[Epsilon])) - 2*m2^3*(512*t^3*\[Epsilon] + 
          s^3*(4 + 9*\[Epsilon]) - 4*s^2*t*(97 + 15*\[Epsilon]) + 
          8*s*t^2*(-65 + 38*\[Epsilon]))) + 
      M2^2*(-16*m2^5*s*(s*(-1 + 2*\[Epsilon]) + t*(3 + 2*\[Epsilon])) + 
        s^3*t^3*(-11*t + s*(-5 + 4*\[Epsilon])) + 
        m2*s^2*t^2*(s*t*(73 - 26*\[Epsilon]) + 2*s^2*(13 + 5*\[Epsilon]) + 
          4*t^2*(27 + 22*\[Epsilon])) + 8*m2^4*(48*t^3*\[Epsilon] + 
          s^3*(5 + 4*\[Epsilon]) + 2*s^2*t*(-44 + 5*\[Epsilon]) + 
          2*s*t^2*(-59 + 24*\[Epsilon])) - m2^2*s*t*
         (3*s^2*t*(-93 + 4*\[Epsilon]) + 208*t^3*(1 + 4*\[Epsilon]) + 
          24*s*t^2*(-8 + 23*\[Epsilon]) + s^3*(25 + 32*\[Epsilon])) + 
        m2^3*(2*s^4*(2 + 9*\[Epsilon]) + 192*t^4*(-1 + 10*\[Epsilon]) + 
          16*s^2*t^2*(-111 + 23*\[Epsilon]) - 9*s^3*t*(73 + 26*\[Epsilon]) + 
          16*s*t^3*(-101 + 142*\[Epsilon]))) + 
      M2*(16*m2^5*s*(s + t)*(2*s*(-1 + \[Epsilon]) + t*(5 + 4*\[Epsilon])) + 
        s^3*t^4*(5*s + 2*t*(3 + 5*\[Epsilon])) - 
        4*m2^4*(-140*s^3*t + 5*s^4*(1 + 2*\[Epsilon]) + 
          16*t^4*(-3 + 8*\[Epsilon]) + 4*s^2*t^2*(-107 + 13*\[Epsilon]) + 
          8*s*t^3*(-42 + 23*\[Epsilon])) + 
        m2^3*t*(16*s*t^3*(57 - 188*\[Epsilon]) + 
          s^3*t*(531 - 96*\[Epsilon]) + 128*t^4*(1 - 13*\[Epsilon]) + 
          s^4*(185 + 82*\[Epsilon]) - 16*s^2*t^2*(-67 + 99*\[Epsilon])) + 
        m2*s^2*t^3*(s^2*(15 + 2*\[Epsilon]) - 8*t^2*(5 + 23*\[Epsilon]) - 
          s*t*(17 + 156*\[Epsilon])) + m2^2*s*t^2*
         (32*t^3*(1 + 31*\[Epsilon]) - s^3*(185 + 44*\[Epsilon]) + 
          2*s^2*t*(-206 + 217*\[Epsilon]) + 4*s*t^2*
           (-63 + 352*\[Epsilon]))) + (-(s*t) + 4*m2*(s + t))*
       (2*s^2*t^4*(5*s + 4*t)*\[Epsilon] + m2*s*t^3*
         (s*t*(6 - 92*\[Epsilon]) + s^2*(5 - 24*\[Epsilon]) - 
          64*t^2*\[Epsilon]) - m2^3*t*(32*t^3*(1 - 2*\[Epsilon]) + 
          2*s^2*t*(75 + 2*\[Epsilon]) - 16*s*t^2*(-9 + 4*\[Epsilon]) + 
          s^3*(39 + 4*\[Epsilon])) + 4*m2^4*s*(s + t)*
         (s - 2*(t + 2*t*\[Epsilon])) + 2*m2^2*t^2*(64*t^3*\[Epsilon] + 
          3*s^3*(5 + 3*\[Epsilon]) + 8*s*t^2*(-1 + 12*\[Epsilon]) + 
          8*s^2*(t + 5*t*\[Epsilon])))))/((M2 - s - t)*t*
     (m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*(4*m2*M2 + s*t - 
      4*m2*(s + t))*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
      (s*t - 4*m2*(s + t))^2)*r[1][s, m2]*r[8][s, t, M2, m2]), 
  -1/2*(\[Epsilon]*(-4*m2*t*(s*t - 4*m2*(s + t))^2*(-(s*t^2*(5*s + 4*t)) + 
        4*m2^2*(s^2 + 3*s*t + 2*t^2) + m2*t*(s^2 + 18*s*t + 16*t^2))*
       \[Epsilon] + 8*m2*M2^6*s*t*(6*m2 + s*\[Epsilon]) + 
      2*M2^5*(s^3*t^2*\[Epsilon] - 2*m2*s^2*t*
         (-8*t + 3*(s + 2*t)*\[Epsilon]) + m2^2*s*(-4*t*(15*s + 22*t) + 
          (s^2 - 44*s*t + 16*t^2)*\[Epsilon]) + 
        2*m2^3*(8*s*t*(-12 + \[Epsilon]) + s^2*(3 + 2*\[Epsilon]) + 
          16*t^2*(1 + 4*\[Epsilon]))) + 
      M2^4*(s^3*t^2*(5*t - 2*(s + 2*t)*\[Epsilon]) + 
        2*m2*s^2*t*(-3*t*(9*s + 16*t) + (2*s^2 + 9*s*t + 12*t^2)*
           \[Epsilon]) + m2^2*s*(t*(101*s^2 + 16*s*t + 304*t^2) + 
          (-2*s^3 + 130*s^2*t + 48*s*t^2 + 224*t^3)*\[Epsilon]) - 
        16*m2^4*(8*t^2*(2 + 3*\[Epsilon]) + s^2*(6 + 4*\[Epsilon]) + 
          s*t*(-49 + 6*\[Epsilon])) - 8*m2^3*(128*t^3*\[Epsilon] + 
          s^3*(3 + 5*\[Epsilon]) - 4*s^2*t*(29 + 6*\[Epsilon]) + 
          4*s*t^2*(-41 + 26*\[Epsilon]))) + 
      M2^3*(s^3*t^3*(-11*t + s*(-5 + 4*\[Epsilon])) + 
        64*m2^5*(4*t^2*\[Epsilon] + s^2*(3 + 2*\[Epsilon]) + 
          s*t*(-1 + 6*\[Epsilon])) + 2*m2*s^2*t^2*(s*t*(25 - 24*\[Epsilon]) + 
          s^2*(11 + 3*\[Epsilon]) + 2*t^2*(27 + 22*\[Epsilon])) - 
        m2^2*s*t*(208*t^3*(1 + 4*\[Epsilon]) + 9*s^2*t*
           (-37 + 12*\[Epsilon]) + 16*s*t^2*(-26 + 33*\[Epsilon]) + 
          s^3*(29 + 42*\[Epsilon])) + 16*m2^4*(80*t^3*\[Epsilon] + 
          5*s^2*t*(-21 + 2*\[Epsilon]) + 2*s^3*(6 + 7*\[Epsilon]) + 
          s*t^2*(-151 + 48*\[Epsilon])) + 4*m2^3*(s^4*(3 + 8*\[Epsilon]) + 
          48*t^4*(-1 + 10*\[Epsilon]) + 18*s^2*t^2*(-23 + 16*\[Epsilon]) + 
          8*s*t^3*(-67 + 72*\[Epsilon]) - s^3*t*(195 + 86*\[Epsilon]))) + 
      2*M2*(-(s^3*t^5*(5*s + 4*t)*\[Epsilon]) - 16*m2^4*t*(s + t)*
         (2*s*t^2*(24 - 55*\[Epsilon]) + 16*t^3*(1 - 6*\[Epsilon]) - 
          6*s^2*t*(-7 + 3*\[Epsilon]) + s^3*(15 + 4*\[Epsilon])) + 
        m2*s^2*t^4*(48*t^2*\[Epsilon] + 4*s*t*(-3 + 17*\[Epsilon]) + 
          s^2*(-10 + 29*\[Epsilon])) - 2*m2^2*s*t^3*(96*t^3*\[Epsilon] + 
          14*s^3*(1 + 4*\[Epsilon]) + 8*s*t^2*(-5 + 13*\[Epsilon]) + 
          s^2*t*(-24 + 67*\[Epsilon])) + 2*m2^3*t^2*
         (s^3*t*(234 - 88*\[Epsilon]) + 128*t^4*\[Epsilon] - 
          32*s*t^3*(1 + 5*\[Epsilon]) + s^4*(91 + 12*\[Epsilon]) - 
          4*s^2*t^2*(-28 + 99*\[Epsilon])) + 32*m2^5*(s + t)^2*
         (20*t^2*\[Epsilon] + s^2*(3 + 4*\[Epsilon]) + 
          2*s*(t + 8*t*\[Epsilon]))) - 
      M2^2*(-(s^3*t^4*(5*s + 2*t*(3 + 5*\[Epsilon]))) - 
        2*m2*s^2*t^3*(s*t*(10 - 63*\[Epsilon]) + s^2*(17 + 8*\[Epsilon]) - 
          4*t^2*(5 + 23*\[Epsilon])) + 16*m2^4*
         (-2*s^3*t*(43 + 2*\[Epsilon]) + 2*s^4*(3 + 5*\[Epsilon]) + 
          8*t^4*(-6 + 23*\[Epsilon]) + s^2*t^2*(-263 + 68*\[Epsilon]) + 
          2*s*t^3*(-115 + 126*\[Epsilon])) - m2^2*s*t^2*
         (s^3*(-179 + 24*\[Epsilon]) + 32*t^3*(1 + 31*\[Epsilon]) + 
          8*s*t^2*(-68 + 143*\[Epsilon]) + 2*s^2*t*(-257 + 318*\[Epsilon])) + 
        64*m2^5*(s + t)*(16*t^2*\[Epsilon] + 6*s^2*(1 + \[Epsilon]) + 
          s*(t + 20*t*\[Epsilon])) - 4*m2^3*t*
         (4*s^2*t^2*(37 - 108*\[Epsilon]) + 24*s*t^3*(14 - 19*\[Epsilon]) + 
          32*t^4*(1 - 13*\[Epsilon]) + s^4*(59 + 30*\[Epsilon]) - 
          3*s^3*(t + 48*t*\[Epsilon])))))/(m2*(-2*m2 + M2)*(M2 - s - t)*t*
     (m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)*(4*m2*M2 + s*t - 
      4*m2*(s + t))*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
      (s*t - 4*m2*(s + t))^2)*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2]), 
  -1/4*(\[Epsilon]*(-16*m2^4*s^4 + 16*m2^2*M2^4*s*t + 32*m2^3*s^4*t + 
      48*m2^4*s^2*t^2 + 48*m2^3*s^3*t^2 - 15*m2^2*s^4*t^2 + 32*m2^4*s*t^3 - 
      112*m2^3*s^2*t^3 + 34*m2^2*s^3*t^3 - 2*m2*s^4*t^3 - 256*m2^3*s*t^4 + 
      144*m2^2*s^2*t^4 - 24*m2*s^3*t^4 + s^4*t^4 - 128*m2^3*t^5 + 
      96*m2^2*s*t^5 - 24*m2*s^2*t^5 + 2*s^3*t^5 + 
      4*m2*M2^3*(2*s^2*t^2 - 10*m2*s*t*(s + 2*t) + 
        m2^2*(s^2 - 16*s*t + 48*t^2)) + M2^2*(-16*m2^4*s*(s - 3*t) + 
        s^3*t^3 - 2*m2*s^2*t^2*(7*s + 16*t) + m2^2*s*t*(33*s^2 + 112*s*t + 
          240*t^2) - 8*m2^3*(s^3 - 18*s^2*t + 28*s*t^2 + 64*t^3)) + 
      M2*(-(s^3*t^3*(s + 3*t)) + 16*m2^4*s*(2*s^2 - 3*s*t - 5*t^2) + 
        2*m2*s^2*t^2*(3*s^2 + 15*s*t + 26*t^2) - 
        m2^2*s*t*(9*s^3 + 19*s^2*t + 240*s*t^2 + 272*t^3) + 
        4*m2^3*(s^4 - 28*s^3*t + 136*s*t^3 + 112*t^4)) + 
      2*(4*m2*M2^4*s*(3*m2*s + 32*m2*t - 2*s*t) - 
        M2^3*(2*s^3*t^2 - m2*s^2*t*(21*s + 100*t) + 
          4*m2^3*(13*s^2 + 68*s*t + 32*t^2) + m2^2*s*(23*s^2 + 340*s*t + 
            336*t^2)) + M2^2*(16*m2^4*s*(s + t) + s^3*t^2*(2*s + 15*t) - 
          m2*s^2*t*(13*s^2 + 182*s*t + 148*t^2) + 
          8*m2^3*(12*s^3 + 109*s^2*t + 180*s*t^2 + 72*t^3) + 
          m2^2*s*(11*s^3 + 229*s^2*t + 336*s*t^2 + 208*t^3)) + 
        t*(32*m2^4*s*(s + t)^2 - s^3*t^3*(7*s + 4*t) + 3*m2*s^2*t^2*
           (23*s^2 + 40*s*t + 16*t^2) - 6*m2^2*s*t*(33*s^3 + 105*s^2*t + 
            104*s*t^2 + 32*t^3) + 8*m2^3*(17*s^4 + 97*s^3*t + 176*s^2*t^2 + 
            128*s*t^3 + 32*t^4)) - M2*(3*s^3*t^3*(5*s + 3*t) + 
          16*m2^4*s*(s^2 + 3*s*t + 2*t^2) - m2*s^2*t^2*(76*s^2 + 65*s*t + 
            28*t^2) + m2^2*s*t*(17*s^3 - 248*s^2*t - 536*s*t^2 - 208*t^3) + 
          4*m2^3*(11*s^4 + 184*s^3*t + 550*s^2*t^2 + 556*s*t^3 + 176*t^4)))*
       \[Epsilon]))/(s*t*(-M2 + s + t)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + 
      s*t^2)*(4*m2*M2 + s*t - 4*m2*(s + t))*
     (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 0, 
  0, (\[Epsilon]*(-2*M2^5*s^3*t*(s*(s + t)*\[Epsilon] + 
       2*m2*(s + t*(5 - 6*\[Epsilon]) + 2*s*\[Epsilon])) + 
     M2^4*s^2*(s^2*t*(-(t*(s + 5*t)) + 2*(s^2 + 5*s*t + 8*t^2)*\[Epsilon]) + 
       2*m2*s*(2*t*(2*s^2 + 7*s*t + 13*t^2) + (s^3 + 25*s^2*t - 5*s*t^2 - 
           61*t^3)*\[Epsilon]) + 4*m2^2*(s*t^2*(63 - 82*\[Epsilon]) + 
         s^3*(1 + 2*\[Epsilon]) + s^2*t*(9 + 10*\[Epsilon]) + 
         t^3*(-9 + 38*\[Epsilon]))) - 
     M2^3*s*(m2*s^2*(t*(3*s^3 - 25*s^2*t - 63*s*t^2 + 45*t^3) + 
         2*(s^4 + 29*s^3*t + 65*s^2*t^2 - 21*s*t^3 - 138*t^4)*\[Epsilon]) + 
       8*m2^3*(s + t)^2*(s*t*(22 - 28*\[Epsilon]) + s^2*(1 + 6*\[Epsilon]) + 
         5*t^2*(1 + 6*\[Epsilon])) + s^3*t^2*(s^2*(-1 + 8*\[Epsilon]) + 
         2*t^2*(-4 + 19*\[Epsilon]) + s*t*(-1 + 30*\[Epsilon])) + 
       4*m2^2*s*(s + t)*(s*t^2*(144 - 247*\[Epsilon]) + 
         s^3*(2 + 7*\[Epsilon]) + s^2*t*(13 + 59*\[Epsilon]) + 
         t^3*(-11 + 117*\[Epsilon]))) + 
     M2^2*(32*m2^4*(s + t)^4*(s*(-1 + 2*\[Epsilon]) + t*(3 + 2*\[Epsilon])) + 
       16*m2^3*s*(s + t)^3*(-9*s*t*(-3 + 2*\[Epsilon]) + 
         4*t^2*(1 + 5*\[Epsilon]) + s^2*(1 + 6*\[Epsilon])) + 
       s^4*t^3*(2*s^2*(3 + 5*\[Epsilon]) + t^2*(-1 + 36*\[Epsilon]) + 
         s*t*(9 + 38*\[Epsilon])) + m2*s^3*t*(s + t)*
        (s^3*(-1 + 16*\[Epsilon]) + 2*s^2*t*(-14 + 61*\[Epsilon]) + 
         s*t^2*(-145 + 112*\[Epsilon]) - 2*t^3*(1 + 137*\[Epsilon])) + 
       2*m2^2*s^2*(s + t)^2*(2*s*t^2*(79 - 231*\[Epsilon]) + 
         2*s^3*(1 + 5*\[Epsilon]) + s^2*t*(-5 + 138*\[Epsilon]) + 
         t^3*(1 + 218*\[Epsilon]))) + m2*(s + t)^3*(s*t - 4*m2*(s + t))*
      (s^2*t^2*(7*s + 2*t + 12*s*\[Epsilon] + 4*t*\[Epsilon]) - 
       2*m2*s*t*(s + t)*(9*s + 2*t + 12*s*\[Epsilon] + 4*t*\[Epsilon]) + 
       8*m2^2*(s + t)^2*(s - 2*(t + 2*t*\[Epsilon]))) - 
     M2*(s + t)*(32*m2^4*(s + t)^4*(2*s*(-1 + \[Epsilon]) + 
         t*(5 + 4*\[Epsilon])) + 8*m2^3*s*(s + t)^3*
        (2*s*t*(21 + 2*\[Epsilon]) + s^2*(1 + 6*\[Epsilon]) + 
         2*t^2*(1 + 6*\[Epsilon])) + 2*m2^2*s^2*t*(s + t)^2*
        (3*t^2*(1 + 24*\[Epsilon]) + s^2*(-13 + 46*\[Epsilon]) - 
         2*s*t*(14 + 79*\[Epsilon])) + m2*s^3*t^2*(s + t)*
        (s^2*(6 + 26*\[Epsilon]) + s*t*(-37 + 54*\[Epsilon]) - 
         t^2*(13 + 92*\[Epsilon])) + s^4*t^4*(s*(7 + 4*\[Epsilon]) + 
         2*(t + 6*t*\[Epsilon])))))/(8*m2*s*t*(s + t)^2*(-M2 + s + t)*
    (-4*m2*M2 - s*t + 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
  (\[Epsilon]*(2*M2^5*s^3*t*(s*(s + t)*\[Epsilon] + 
       2*m2*(s + t*(5 - 6*\[Epsilon]) + 2*s*\[Epsilon])) + 
     M2*(s + t)*(-32*m2^4*(s + t)^3*(3*s + 2*t)*(2*s*(-1 + \[Epsilon]) + 
         t*(5 + 4*\[Epsilon])) + s^4*t^4*(2*t + s*(7 + 4*\[Epsilon])) + 
       m2*s^3*t^2*(2*s^3*(3 + \[Epsilon]) - 2*s*t^2*(36 + 11*\[Epsilon]) - 
         3*s^2*t*(13 + 12*\[Epsilon]) + t^3*(-25 + 16*\[Epsilon])) + 
       2*m2^2*s^2*t*(s + t)*(6*t^3*(7 - 12*\[Epsilon]) + 
         15*s*t^2*(1 + 4*\[Epsilon]) + s^3*(-17 + 22*\[Epsilon]) + 
         6*s^2*t*(-10 + 23*\[Epsilon])) + 8*m2^3*s*(s + t)^2*
        (s^2*t*(78 - 56*\[Epsilon]) + 4*s*t^2*(17 - 8*\[Epsilon]) + 
         s^3*(5 + 14*\[Epsilon]) + 2*t^3*(1 + 24*\[Epsilon]))) - 
     M2^4*s^2*(s^2*t*(-(t*(s + 5*t)) + 2*(s^2 + 5*s*t + 8*t^2)*\[Epsilon]) + 
       2*m2*s*(2*t*(2*s^2 + 7*s*t + 13*t^2) + (s^3 + 21*s^2*t + 9*s*t^2 - 
           43*t^3)*\[Epsilon]) + 4*m2^2*(11*s*t^2*(7 - 10*\[Epsilon]) + 
         s^2*t*(17 - 6*\[Epsilon]) + s^3*(1 + 2*\[Epsilon]) + 
         t^3*(-3 + 26*\[Epsilon]))) + 
     M2^3*s*(m2*s^2*(t*(3*s^3 - 33*s^2*t - 77*s*t^2 + 39*t^3) + 
         2*(s^4 + 19*s^3*t + 61*s^2*t^2 + 45*s*t^3 - 78*t^4)*\[Epsilon]) + 
       s^3*t^2*(s^2*(-1 + 8*\[Epsilon]) + 2*t^2*(-4 + 13*\[Epsilon]) + 
         s*t*(-1 + 18*\[Epsilon])) + 4*m2^2*s*(s + t)*
        (s*t^2*(188 - 173*\[Epsilon]) + s^3*(2 + 11*\[Epsilon]) + 
         s^2*t*(29 + 22*\[Epsilon]) + t^3*(13 + 48*\[Epsilon])) - 
       8*m2^3*(s + t)*(28*t^3 + s^3*(-5 + 2*\[Epsilon]) + 
         2*s^2*t*(-25 + 38*\[Epsilon]) + s*t^2*(-1 + 74*\[Epsilon]))) + 
     M2^2*(32*m2^4*(s + t)^3*(3*s + 2*t)*(s*(-1 + 2*\[Epsilon]) + 
         t*(3 + 2*\[Epsilon])) - 16*m2^3*s*(s + t)^2*
        (s^2*t*(59 - 60*\[Epsilon]) + 4*s*t^2*(5 - 14*\[Epsilon]) + 
         s^3*(5 + 6*\[Epsilon]) + 2*t^3*(-10 + 7*\[Epsilon])) - 
       s^4*t^3*(2*s^2*(3 + 5*\[Epsilon]) + t^2*(-1 + 12*\[Epsilon]) + 
         s*t*(9 + 14*\[Epsilon])) - m2*s^3*t*(s + t)*
        (s^3*(-1 + 4*\[Epsilon]) + s*t^2*(-175 + 16*\[Epsilon]) + 
         2*s^2*t*(-18 + 37*\[Epsilon]) - 2*t^3*(10 + 41*\[Epsilon])) - 
       2*m2^2*s^2*(s + t)*(5*s*t^3*(65 + 6*\[Epsilon]) + 
         2*s^4*(1 + 9*\[Epsilon]) + 2*s^2*t^2*(109 + 13*\[Epsilon]) + 
         2*t^4*(47 + 22*\[Epsilon]) + s^3*t*(9 + 82*\[Epsilon]))) - 
     m2*(s + t)^3*(s*t - 4*m2*(s + t))*
      (s^2*t^2*(7*s + 2*t + 4*t*\[Epsilon]) - 
       2*m2*s*t*(8*t^2*(1 + 2*\[Epsilon]) + s^2*(13 + 4*\[Epsilon]) + 
         2*s*t*(11 + 10*\[Epsilon])) - 8*m2^2*(3*s^2 + 5*s*t + 2*t^2)*
        (s - 2*(t + 2*t*\[Epsilon])))))/(4*m2*s*t*(s + t)^2*(-M2 + s + t)*
    (-4*m2*M2 - s*t + 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
  (M2*(4*m2*M2^5*s^2*t + 4*m2*(s + t)*(s^3*t^4 - 12*m2*s^2*t^3*(s + t) - 
       10*m2^2*s*(s - 4*t)*t*(s + t)^2 + 8*m2^3*(s - 4*t)*(s + t)^3) + 
     M2^4*s*t*(s^2*t - 2*m2*s*(5*s + 9*t) + m2^2*(-32*s + 48*t)) + 
     M2^3*(-16*m2^3*(s - 3*t)*(s - t)^2 - s^3*t^2*(s + 3*t) + 
       6*m2*s^2*t*(s^2 + 4*s*t + 7*t^2) + 2*m2^2*s*(s^3 + 43*s^2*t - 
         9*s*t^2 - 67*t^3)) + M2^2*(64*m2^4*(s - 3*t)*(s + t)^2 + 
       s^3*t^3*(2*s + 3*t) - 2*m2*s^2*t^2*(3*s^2 + 19*s*t + 20*t^2) - 
       2*m2^2*s*(s^4 + 32*s^3*t + 26*s^2*t^2 - 32*s*t^3 - 67*t^4) + 
       8*m2^3*(2*s^4 - 25*s^3*t + 21*s^2*t^2 + 37*s*t^3 - 11*t^4)) + 
     M2*(-(s^3*t^4*(s + t)) - 32*m2^4*(3*s - 11*t)*(s + t)^3 + 
       32*m2^3*t*(s + t)^2*(5*s^2 - 15*s*t + t^2) + 
       4*m2*s^2*t^3*(s^2 + 3*s*t + 3*t^2) + 10*m2^2*s*t*
        (s^4 + 3*s^3*t + 11*s^2*t^2 + 5*s*t^3 - 4*t^4)))*\[Epsilon]^2)/
   (2*m2^2*t*(s + t)*(-M2 + s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))*
    (-(M2*s*t) + m2*(s + t)^2)*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
     (s*t - 4*m2*(s + t))^2)*r[5][M2, m2]*r[6][M2, m2]), 
  -1/4*(\[Epsilon]*(-4*m2^2*s*t*(s + t)^2*(s*t - 4*m2*(s + t))^2*
       (s*t + 4*m2*(s + t))*\[Epsilon] + 2*m2*M2^6*s^2*t*
       (s*(s + t)*\[Epsilon] + 2*m2*(3*t - 6*t*\[Epsilon] + 
          s*(3 + 2*\[Epsilon]))) - m2*M2^5*s*
       (s^2*t*(-5*t*(s + t) + 2*(s^2 + 7*t^2)*\[Epsilon]) + 
        2*m2*s*(4*t*(3*s^2 + 7*s*t + 4*t^2) + (s^3 + 27*s^2*t - s*t^2 - 
            59*t^3)*\[Epsilon]) + 4*m2^2*(s*t^2*(29 - 98*\[Epsilon]) + 
          s^3*(3 + 2*\[Epsilon]) + s^2*t*(33 + 14*\[Epsilon]) + 
          t^3*(-1 + 34*\[Epsilon]))) + M2^4*(-2*s^4*t^4*\[Epsilon] + 
        m2^2*s^2*(t*(7*s^3 - 15*s^2*t + 13*s*t^2 + 35*t^3) + 
          2*(s^4 + 26*s^3*t + 12*s^2*t^2 + 26*s*t^3 - 121*t^4)*\[Epsilon]) - 
        m2*s^3*t^2*(t^2*(11 - 34*\[Epsilon]) + 2*s*t*(8 + \[Epsilon]) + 
          s^2*(5 + 4*\[Epsilon])) + 16*m2^4*(s^2*t^2*(23 - 62*\[Epsilon]) + 
          s^3*t*(29 - 6*\[Epsilon]) + s^4*(6 + 4*\[Epsilon]) + 
          t^4*(-1 + 10*\[Epsilon]) + s*t^3*(-1 + 22*\[Epsilon])) + 
        8*m2^3*s*(s*t^3*(47 - 99*\[Epsilon]) + 3*s^2*t^2*
           (25 - 33*\[Epsilon]) + s^4*(3 + 5*\[Epsilon]) + 
          2*t^4*(3 + 29*\[Epsilon]) + s^3*t*(37 + 47*\[Epsilon]))) + 
      M2^2*(-2*s^4*t^6*\[Epsilon] - 2*m2*s^3*t^3*(2*s^3 + 13*s^2*t + 
          2*s*t^2 - 13*t^3)*\[Epsilon] + 64*m2^5*(s + t)^3*
         (7*s*t*(1 - 2*\[Epsilon]) + 6*s^2*(1 + \[Epsilon]) + 
          t^2*(1 + 16*\[Epsilon])) + 16*m2^4*(s + t)^2*
         (s^2*t^2*(47 - 164*\[Epsilon]) + 2*s^3*t*(14 + 3*\[Epsilon]) + 
          2*s^4*(3 + 5*\[Epsilon]) + 2*t^4*(1 + 6*\[Epsilon]) + 
          s*t^3*(27 + 56*\[Epsilon])) - m2^2*s^2*t^2*
         (s^3*t*(41 - 88*\[Epsilon]) + 7*s^2*t^2*(11 - 20*\[Epsilon]) + 
          s*t^3*(47 - 16*\[Epsilon]) + s^4*(5 + 16*\[Epsilon]) + 
          2*t^4*(3 + 58*\[Epsilon])) + 4*m2^3*s*t*(s + t)*
         (s*t^3*(11 - 128*\[Epsilon]) + 4*t^4*(1 + 8*\[Epsilon]) + 
          s^4*(-11 + 10*\[Epsilon]) + s^2*t^2*(-41 + 38*\[Epsilon]) - 
          s^3*t*(59 + 88*\[Epsilon]))) - M2^3*(-4*s^4*t^5*\[Epsilon] - 
        m2*s^3*t^2*(t*(5*s^2 + 11*s*t + 6*t^2) + 
          2*(s^3 + 10*s^2*t + 11*s*t^2 - 24*t^3)*\[Epsilon]) + 
        64*m2^5*(s + t)^2*(s*t*(2 - 8*\[Epsilon]) + s^2*(3 + 2*\[Epsilon]) + 
          t^2*(-1 + 6*\[Epsilon])) + 16*m2^4*(s + t)*
         (s^2*t^2*(71 - 150*\[Epsilon]) + 7*s^3*t*(9 + 2*\[Epsilon]) + 
          2*s^4*(6 + 7*\[Epsilon]) + t^4*(1 + 24*\[Epsilon]) + 
          s*t^3*(21 + 82*\[Epsilon])) + m2^2*s^2*t*
         (t^4*(5 - 256*\[Epsilon]) + s^4*(-5 + 6*\[Epsilon]) - 
          2*s^3*t*(35 + 9*\[Epsilon]) + 2*s*t^3*(-37 + 49*\[Epsilon]) + 
          2*s^2*t^2*(-72 + 133*\[Epsilon])) + 
        4*m2^3*s*(2*s^2*t^3*(66 - 185*\[Epsilon]) + 
          s*t^4*(103 - 166*\[Epsilon]) + 2*s^3*t^2*(37 - 81*\[Epsilon]) + 
          s^5*(3 + 8*\[Epsilon]) + 2*t^5*(9 + 52*\[Epsilon]) + 
          30*s^4*(t + 3*t*\[Epsilon]))) - 
      2*m2*M2*(-(s^4*t^4*(s^2 + 2*s*t + 3*t^2)*\[Epsilon]) + 
        2*m2*s^3*t^4*(-7*s^2 + 8*s*t + 15*t^2)*\[Epsilon] + 
        32*m2^4*(s + t)^4*(s*t*(5 - 12*\[Epsilon]) + 
          2*t^2*(1 + 4*\[Epsilon]) + s^2*(3 + 4*\[Epsilon])) - 
        2*m2^2*s^2*t^2*(s + t)^2*(s*t*(11 - 92*\[Epsilon]) + 
          s^2*(5 + 4*\[Epsilon]) + 2*t^2*(3 + 28*\[Epsilon])) - 
        16*m2^3*s*t*(s + t)^3*(-2*t^2*(1 + 3*\[Epsilon]) + 
          s^2*(3 + 4*\[Epsilon]) + s*(t + 26*t*\[Epsilon])))))/
    (m2^2*(-2*m2 + M2)*(M2 - s - t)*t*(s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
     (M2*s*t - m2*(s + t)^2)*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
      (s*t - 4*m2*(s + t))^2)*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2]), 
  -1/2*(\[Epsilon]*(m2*(s + t)*(-4*m2*M2^4*s^2*t + m2*(s + t)^2*
         (-16*m2*s*t^2*(s + t) - 16*m2^2*(s - 2*t)*(s + t)^2 + 
          s^2*t^2*(s + 2*t)) + M2^3*s*(-(s^2*t^2) + 8*m2*s*t*(s + 2*t) + 
          4*m2^2*(s^2 + 6*s*t - 11*t^2)) + 
        M2*(16*m2^3*(2*s - 5*t)*(s + t)^3 - s^3*t^3*(s + 2*t) + 
          4*m2^2*s^2*(s + t)^2*(s + 8*t) - m2*s^2*t*(s^3 + 5*s^2*t - 
            9*s*t^2 - 13*t^3)) + M2^2*(-16*m2^3*(s - 3*t)*(s + t)^2 + 
          s^3*t^2*(s + 3*t) - m2*s^2*t*(3*s^2 + 14*s*t + 31*t^2) - 
          8*m2^2*s*(s^3 + 8*s^2*t - s*t^2 - 8*t^3))) - 
      2*(m2*M2^4*s^2*(-(s*(s - 7*t)*t) + 4*m2*(s^2 - 5*s*t - 6*t^2)) - 
        2*m2*t*(s + t)^2*(s^4*t^2 + 4*m2^2*s*(3*s - 2*t)*(s + t)^2 + 
          16*m2^3*(s + t)^3 + m2*s^2*t*(-7*s^2 - 6*s*t + t^2)) + 
        M2*(2*s^4*t^5 + 16*m2^4*(s + t)^4*(s + 2*t) - 4*m2^3*s*(s + t)^3*
           (5*s^2 - 56*s*t + 26*t^2) + m2^2*s^2*t*(s + t)^2*
           (s^2 - 115*s*t + 80*t^2) + 2*m2*s^3*t^2*(2*s^3 + 9*s^2*t - 
            4*s*t^2 - 11*t^3)) + M2^3*s*(2*s^3*t^3 + 
          m2*s^2*t*(3*s^2 - 8*s*t - 27*t^2) - 4*m2^3*(3*s^3 - 43*s^2*t - 
            31*s*t^2 + 15*t^3) + m2^2*s*(-9*s^3 + 25*s^2*t + 5*s*t^2 + 
            99*t^3)) - M2^2*(4*s^4*t^4 + 16*m2^4*(s + t)^4 - 
          8*m2^3*s*(s + t)^2*(4*s^2 - 47*s*t + 19*t^2) + 
          m2*s^3*t*(2*s^3 + 5*s^2*t + s*t^2 - 42*t^3) + 
          m2^2*s^2*(-5*s^4 + 6*s^3*t - 132*s^2*t^2 - 2*s*t^3 + 141*t^4)))*
       \[Epsilon]))/(m2*s*t*(s + t)*(-M2 + s + t)*
     (-4*m2*M2 - s*t + 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)*
     (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 0, 
  0, 0, 0, (2*m2*(-(s*t) + 4*m2*(s + t))*
     (t*(-(s*t*(3*s + 2*t)) + 4*m2*(s^2 + 3*s*t + 2*t^2)) + 
      (-2*s*t^2*(5*s + 4*t) - 8*m2^2*(s^2 - s*t - 2*t^2) + 
        2*m2*t*(3*s^2 + 18*s*t + 16*t^2))*\[Epsilon] + 
      8*(4*m2 - s)*t*(m2 + t)*(s + t)*\[Epsilon]^2) + 
    M2^2*(s^2*t^2*(2*s + 3*t) + 64*m2^3*(s^2 + 3*s*t + 2*t^2) - 
      2*m2*s*t*(7*s^2 + 24*s*t + 16*t^2) + 
      8*m2^2*(3*s^3 + 10*s^2*t + 16*s*t^2 + 10*t^3) - 
      2*(32*m2^4*(s - 3*t) - s^2*t^2*(10*s + 11*t) + 
        16*m2^3*(17*s^2 + 19*s*t - 7*t^2) + m2*s*t*(-31*s^2 + 15*s*t + 
          72*t^2) + 2*m2^2*(10*s^3 + 39*s^2*t + 64*s*t^2 - 56*t^3))*
       \[Epsilon] + 4*(32*m2^4*(s + t) + s^2*t^2*(7*s + 8*t) + 
        m2*s*t*(49*s^2 + 38*s*t - 40*t^2) - 16*m2^3*(17*s^2 + 28*s*t + 
          4*t^2) - 2*m2^2*(31*s^3 + 91*s^2*t + 124*s*t^2 - 16*t^3))*
       \[Epsilon]^2) - M2*(s^2*t^3*(3*s + 2*t) - 
      2*m2*s*t^2*(6*s^2 + 13*s*t + 8*t^2) - 
      8*m2^2*t*(s^3 + 4*s^2*t - 2*s*t^2 - 4*t^3) + 
      32*m2^3*(s^3 + 6*s^2*t + 10*s*t^2 + 5*t^3) - 
      2*(-(s^2*t^3*(5*s + 4*t)) + 32*m2^4*(2*s^2 - 3*s*t - 5*t^2) + 
        m2*s*t^2*(-7*s^2 + 20*s*t + 32*t^2) + 8*m2^3*(15*s^3 + 40*s^2*t + 
          6*s*t^2 - 24*t^3) + m2^2*(-82*s^3*t + 26*s^2*t^2 + 48*s*t^3 - 
          64*t^4))*\[Epsilon] + 8*(s^2*t^3*(s + t) + 
        m2*s*t^2*(10*s^2 + 3*s*t - 8*t^2) + 16*m2^4*(s^2 + 3*s*t + 2*t^2) - 
        4*m2^3*(17*s^3 + 56*s^2*t + 38*s*t^2 - 4*t^3) + 
        m2^2*t*(37*s^3 - 4*s^2*t - 32*s*t^2 + 16*t^3))*\[Epsilon]^2) - 
    2*M2^5*s*(s*\[Epsilon]*(1 + 4*\[Epsilon]) + 
      m2*(2 - 4*\[Epsilon] - 32*\[Epsilon]^2)) + 
    M2^4*(s^2*(-t + 2*(s + 6*t)*\[Epsilon] + (8*s + 44*t)*\[Epsilon]^2) + 
      4*m2*s*(t - 12*t*\[Epsilon] - 52*t*\[Epsilon]^2 + 
        s*(2 + \[Epsilon] - 15*\[Epsilon]^2)) - 
      8*m2^2*(2*t*(-1 + 2*\[Epsilon]) + s*(-3 + 13*\[Epsilon] + 
          50*\[Epsilon]^2))) + 
    M2^3*(s^2*t*(-12*t*\[Epsilon]*(2 + 5*\[Epsilon]) + 
        s*(1 - 12*\[Epsilon] - 44*\[Epsilon]^2)) - 
      2*m2*s*(s*t*(-5 + 7*\[Epsilon] - 6*\[Epsilon]^2) + 
        2*s^2*(1 + 3*\[Epsilon] + \[Epsilon]^2) - 
        8*t^2*(1 + 7*\[Epsilon] + 16*\[Epsilon]^2)) + 
      16*m2^3*(2*t*(-1 - 3*\[Epsilon] + 2*\[Epsilon]^2) + 
        s*(-2 + 19*\[Epsilon] + 34*\[Epsilon]^2)) + 
      8*m2^2*(-8*t^2*(1 + \[Epsilon] + \[Epsilon]^2) + 
        3*s^2*(-2 + 6*\[Epsilon] + 27*\[Epsilon]^2) + 
        s*t*(-13 + 44*\[Epsilon] + 128*\[Epsilon]^2))))/
   (4*(-2*m2 + M2)*(M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
  (-2*M2^4*s^2*(m2*(2 - 4*\[Epsilon]) + s*\[Epsilon]) - 
    (s*t - 4*m2*(s + t))^2*(s*t*(7*s + 6*t + 8*s*\[Epsilon] + 
        4*t*\[Epsilon]) + 4*m2*(s + t)*(s - 2*t*(3 + 2*\[Epsilon]))) + 
    M2^2*(64*m2^3*(s + t)*(s*(-1 + 2*\[Epsilon]) + t*(7 + 2*\[Epsilon])) + 
      32*m2^2*s*(s^2*(-2 + \[Epsilon]) - 2*s*t*(6 + \[Epsilon]) - 
        t^2*(12 + 7*\[Epsilon])) + s^3*t*(s - 12*s*\[Epsilon] - 
        2*t*(2 + 11*\[Epsilon])) - 4*m2*s^2*(-11*s*t + 
        s^2*(1 + 4*\[Epsilon]) - t^2*(21 + 34*\[Epsilon]))) + 
    M2*(-64*m2^3*(s + t)^2*(2*s*(-1 + \[Epsilon]) + t*(13 + 4*\[Epsilon])) + 
      s^3*t^2*(6*s*(1 + 3*\[Epsilon]) + t*(11 + 16*\[Epsilon])) + 
      16*m2^2*s*(s + t)*(2*s^2*(1 + \[Epsilon]) + 3*s*t*(7 + 2*\[Epsilon]) + 
        t^2*(37 + 24*\[Epsilon])) + 4*m2*s^2*t*(4*s^2*(-2 + 3*\[Epsilon]) - 
        2*s*t*(20 + 19*\[Epsilon]) - t^2*(35 + 36*\[Epsilon]))) + 
    M2^3*s*(s^2*(-t + 2*(s + 6*t)*\[Epsilon]) + 
      32*m2^2*(s - 2*s*\[Epsilon] + t*(3 + 2*\[Epsilon])) + 
      4*m2*s*(2*s*(1 + \[Epsilon]) - 3*(t + 4*t*\[Epsilon]))))/
   (4*t*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
  (m2*M2*(-4*m2 + M2)*\[Epsilon]*
    (-16*m2^2*(s + t)^2*(3*s + 2*t + 4*s*\[Epsilon] + 4*t*\[Epsilon]) + 
     2*M2^3*s*(s*\[Epsilon] + m2*(6 + 4*\[Epsilon])) + 
     8*m2*s*t*(s + t)*(s*(3 + 4*\[Epsilon]) - 2*(t + 2*t*\[Epsilon])) + 
     s^2*t^2*(s*(5 + 12*\[Epsilon]) + 6*(t + 2*t*\[Epsilon])) - 
     M2^2*(s^2*(-5*t + 2*(s - t)*\[Epsilon]) + 
       16*m2^2*(t*(-1 + 2*\[Epsilon]) + s*(3 + 2*\[Epsilon])) + 
       8*m2*s*(2*t*(2 + \[Epsilon]) + s*(3 + 4*\[Epsilon]))) + 
     M2*(16*m2^2*(s + t)*(t + 8*t*\[Epsilon] + 6*s*(1 + \[Epsilon])) + 
       4*m2*s*(s*t*(2 - 4*\[Epsilon]) + 2*t^2*(5 + 4*\[Epsilon]) + 
         s^2*(3 + 6*\[Epsilon])) - s^2*t*(s*(5 + 2*\[Epsilon]) + 
         t*(11 + 16*\[Epsilon])))))/(2*(-2*m2 + M2)*(M2 - s - t)*t*
    (4*m2*M2 + s*t - 4*m2*(s + t))*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
     (s*t - 4*m2*(s + t))^2)), 
  -1/2*(\[Epsilon]*(2*M2^3*s*(m2*(2 - 4*\[Epsilon]) + s*\[Epsilon]) + 
      M2^2*(-8*m2*s*(s - 2*t*(-1 + \[Epsilon])) + 
        s^2*(t - 2*(s + 3*t)*\[Epsilon]) + 16*m2^2*(s*(-1 + 2*\[Epsilon]) + 
          t*(3 + 2*\[Epsilon]))) + 
      M2*(4*m2*s*(4*s*t + 4*t^2*(2 + \[Epsilon]) + s^2*(1 + 2*\[Epsilon])) - 
        16*m2^2*(s + t)*(2*s*(-1 + \[Epsilon]) + t*(5 + 4*\[Epsilon])) + 
        s^2*t*(-3*t + s*(-1 + 6*\[Epsilon]))) - (-(s*t) + 4*m2*(s + t))*
       (s*t*(s + 2*t + 4*s*\[Epsilon] + 4*t*\[Epsilon]) + 
        4*m2*(s + t)*(s - 2*(t + 2*t*\[Epsilon])))))/
    (s*t*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*
     (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 0, 
  0, 0, 0}, {0, ((M2^2*(4*m2 + 3*s) + s*(s - 2*t)*t + 
     2*m2*(3*s^2 + 6*s*t + 4*t^2) - M2*(s*(3*s + t) + 2*m2*(5*s + 6*t)))*
    \[Epsilon])/(4*m2*s*(M2 - t)*t*(-M2 + s + t)*
    (-4*m2*M2 - s*t + 4*m2*(s + t))), 
  -((M2*(-4*m2 + M2)*\[Epsilon])/(m2^2*(M2 - t)*t*
     (4*m2*M2 + s*t - 4*m2*(s + t))*r[5][M2, m2]*r[6][M2, m2])), 
  ((M2^3*(4*m2 - 3*s)*s*t + M2^2*(s^2*t*(3*s + 5*t) - 4*m2^2*(s^2 - t^2) + 
       m2*(3*s^3 - 5*s*t^2)) + m2*(s + t)*(s*t*(5*s^2 + 7*s*t - 2*t^2) - 
       2*m2*(s^3 + 3*s^2*t - 2*s*t^2 - 4*t^3)) + 
     M2*(-(s^2*t^2*(5*s + 2*t)) + 2*m2^2*(3*s^3 + 4*s^2*t - 5*s*t^2 - 
         6*t^3) - m2*s*(3*s^3 + 9*s^2*t + 5*s*t^2 - 3*t^3)))*\[Epsilon])/
   (4*m2*s*(M2 - t)*t*(-M2 + s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))*
    (-(M2*s*t) + m2*(s + t)^2)), ((-4*m2 + s)*\[Epsilon])/
   (m2^2*t*(-4*m2*M2 - s*t + 4*m2*(s + t))*r[1][s, m2]*r[2][s, m2]), 
  ((-4*m2 + s)*\[Epsilon])/(m2^2*t*(-4*m2*M2 - s*t + 4*m2*(s + t))*
    r[1][s, m2]*r[2][s, m2]), -((M2*(-4*m2 + M2)*\[Epsilon])/
    (m2^2*(M2 - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))*r[5][M2, m2]*
     r[6][M2, m2])), (-3*(M2 - s)*\[Epsilon])/(2*m2*(M2 - s - t)*t*
    (4*m2*M2 + s*t - 4*m2*(s + t))), (2*(M2 - s)*\[Epsilon])/
   (m2*(M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  ((8*m2 - 2*s)*\[Epsilon])/(m2^2*t*(-4*m2*M2 - s*t + 4*m2*(s + t))*
    r[1][s, m2]*r[2][s, m2]), 
  ((M2^3*(4*m2 + s)*t + m2*(s + t)*(s*t*(s + 3*t) - 
       4*m2*(s^2 + 3*s*t + 2*t^2)) - M2^2*(s*(s - t)*t + 4*m2^2*(s + t) + 
       m2*(s^2 + 10*s*t + 11*t^2)) + M2*(-(s*t^2*(s + 2*t)) + 
       4*m2^2*(2*s^2 + 5*s*t + 3*t^2) + m2*(s^3 + 5*s^2*t + 9*s*t^2 + 
         7*t^3)))*\[Epsilon])/(2*m2*(M2 - t)*(M2 - s - t)*t*
    (4*m2*M2 + s*t - 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)), 0, 
  (3*(M2 - s)*\[Epsilon])/(2*m2*(M2 - s - t)*t*(4*m2*M2 + s*t - 
     4*m2*(s + t))), (-2*(M2 - s)*\[Epsilon])/(m2*(M2 - s - t)*t*
    (4*m2*M2 + s*t - 4*m2*(s + t))), 
  (2*(M2^2*(-2*m2 + s)*t + 2*m2^2*s*(s + t) + 
     m2*M2*(2*m2*(s + 3*t) - s*(s + 4*t)))*\[Epsilon])/
   (m2^2*t*(-4*m2*M2 - s*t + 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)*
    r[5][M2, m2]*r[6][M2, m2]), 
  -1/4*((M2^3*s*(4*m2 + s)*t - M2^2*(s^2*(s - t)*t + 4*m2^2*(s^2 - t^2) + 
        m2*s*(s^2 + 8*s*t + 9*t^2)) + m2*(s + t)*(s*t*(s^2 + 3*s*t - 2*t^2) - 
        2*m2*(s^3 + 3*s^2*t - 2*s*t^2 - 4*t^3)) + 
      M2*(-(s^2*t^2*(s + 2*t)) + 2*m2^2*(3*s^3 + 4*s^2*t - 5*s*t^2 - 6*t^3) + 
        m2*s*(s^3 + 3*s^2*t + 7*s*t^2 + 7*t^3)))*\[Epsilon])/
    (m2*s*(M2 - t)*t*(-M2 + s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))*
     (-(M2*s*t) + m2*(s + t)^2)), ((-M2 + s)*\[Epsilon])/
   (2*m2*(M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  ((M2^3*(-2*m2 + s)*t + m2*(s + t)*(-(s*t*(2*s + 3*t)) + 
       2*m2*(s^2 + 3*s*t + 2*t^2)) + M2^2*(2*m2^2*(s + t) - s*t*(s + 2*t) + 
       m2*(-s^2 + 2*s*t + 4*t^2)) + M2*(s*t^2*(2*s + t) - 
       2*m2^2*(2*s^2 + 5*s*t + 3*t^2) + m2*(s^3 + 2*s^2*t - 2*t^3)))*
    \[Epsilon])/(m2*(M2 - t)*(M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))*
    (-(M2*s*t) + m2*(s + t)^2)), 0, 0, 0, 
  -1/4*((M2^4*(4*m2 - s)*s^2*t + M2^3*s*(s^2*t*(s + 4*t) + 
        m2*s*(s^2 + 5*s*t - 14*t^2) - 4*m2^2*(s^2 - s*t - 6*t^2)) - 
      m2*(s + t)^2*(s^2*t^2*(3*s + 2*t) - m2*s*t*(7*s^2 + 31*s*t + 6*t^2) + 
        2*m2^2*(5*s^3 + 15*s^2*t + 6*s*t^2 - 4*t^3)) - 
      M2^2*(4*m2^3*(3*s - t)*(s + t)^2 + s^3*t^2*(4*s + 5*t) + 
        m2*s^2*(s^3 + 13*s^2*t - 13*s*t^2 - 29*t^3) + 
        m2^2*s*(3*s^3 + 13*s^2*t + 47*s*t^2 + 53*t^3)) + 
      M2*(s^3*t^3*(3*s + 2*t) + 2*m2^3*(s + t)^2*(11*s^2 + 13*s*t - 6*t^2) + 
        m2*s^2*t*(4*s^3 + 6*s^2*t - 17*s*t^2 - 17*t^3) + 
        m2^2*s*(7*s^4 + 2*s^3*t - 24*s^2*t^2 + 4*s*t^3 + 23*t^4)))*
     \[Epsilon])/(m2^2*s*(M2 - t)*t*(s + t)*(-M2 + s + t)*
     (-4*m2*M2 - s*t + 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)), 
  ((M2^4*(4*m2 - s)*s^2*t + M2^3*s*(s^2*t*(s + 4*t) + 
       m2*s*(s^2 + 6*s*t - 13*t^2) - 4*m2^2*(s^2 - 5*t^2)) - 
     m2*(s + t)^2*(s^2*t^2*(3*s + 2*t) - 2*m2*s*t*(2*s^2 + 13*s*t + 2*t^2) + 
       4*m2^2*(s^3 + 3*s^2*t - 2*s*t^2 - 4*t^3)) - 
     M2^2*(8*m2^3*(s - t)*(s + t)^2 + s^3*t^2*(4*s + 5*t) + 
       m2*s^2*(s^3 + 14*s^2*t - 9*s*t^2 - 26*t^3) + 
       2*m2^2*s*(2*s^3 + 3*s^2*t + 14*s*t^2 + 21*t^3)) + 
     M2*(s^3*t^3*(3*s + 2*t) + 4*m2^3*(s + t)^2*(3*s^2 + s*t - 6*t^2) + 
       m2*s^2*t*(4*s^3 + 9*s^2*t - 12*s*t^2 - 15*t^3) + 
       2*m2^2*s*(4*s^4 + s^3*t - 15*s^2*t^2 - 3*s*t^3 + 9*t^4)))*\[Epsilon])/
   (4*m2^2*s*(M2 - t)*t*(s + t)*(-M2 + s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))*
    (-(M2*s*t) + m2*(s + t)^2)), 
  (-2*(2*m2*M2^3*t + 2*m2^2*s*t*(s + t) - 
     M2^2*(-(s*t^2) + 2*m2^2*(s + 3*t) + m2*t*(2*s + 3*t)) + 
     m2*M2*(-(s*t*(s + 4*t)) + 2*m2*(s^2 + 4*s*t + 5*t^2)))*\[Epsilon])/
   (m2^2*(M2 - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)*
    r[5][M2, m2]*r[6][M2, m2]), 0, 0, (2*(-2*m2 + M2)*(4*m2 - s)*\[Epsilon])/
   (m2^3*t*(-4*m2*M2 - s*t + 4*m2*(s + t))*r[1][s, m2]*r[2][s, m2]*
    r[5][M2, m2]*r[6][M2, m2]), 0, ((-M2 + s)*\[Epsilon])/
   (m2*(M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 
  ((-2*m2 + M2)*(M2 - s)*\[Epsilon])/(m2^2*(M2 - s - t)*t*
    (4*m2*M2 + s*t - 4*m2*(s + t))*r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 0, 
  ((M2 - s)*(M2*(-4*m2 + s) - s*t + 2*m2*(s + 2*t))*\[Epsilon])/
   (2*m2^2*(M2 - t)*(M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))*r[1][s, m2]*
    r[2][s, m2]), -1/2*((-2*m2 + M2)*(M2 - s)*\[Epsilon])/
    (m2^2*(M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))*r[5][M2, m2]*
     r[6][M2, m2]), ((M2^2*(4*m2 - 3*s) - s*t*(s + 2*t) + M2*s*(3*s + 5*t) - 
     2*m2*M2*(s + 6*t) + m2*(-2*s^2 + 4*s*t + 8*t^2))*\[Epsilon])/
   (4*m2*s*(M2 - t)*t*(-M2 + s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))), 
  ((-(M2^2*(4*m2 + s)) + M2*s*(s - t) + s*t*(s + 2*t) + 2*m2*M2*(5*s + 6*t) - 
     2*m2*(3*s^2 + 6*s*t + 4*t^2))*\[Epsilon])/
   (2*m2*s*(M2 - t)*t*(-M2 + s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))), 
  -1/2*((-2*m2 + M2)*(M2 - s)*\[Epsilon])/(m2^2*(M2 - s - t)*t*
     (4*m2*M2 + s*t - 4*m2*(s + t))*r[5][M2, m2]*r[6][M2, m2]), 0, 0, 0, 0, 
  0, 0, 0, 0, ((M2^3*(-4*m2 + s) - 2*s*t^2*(3*s + 2*t) - 
     M2^2*(4*m2^2 - 3*m2*s + s^2 - 20*m2*t + 5*s*t) - 
     2*m2^2*(3*s^2 + 6*s*t + 4*t^2) + m2*t*(7*s^2 + 26*s*t + 16*t^2) + 
     M2*(2*m2^2*(5*s + 6*t) + s*t*(5*s + 8*t) + m2*(s^2 - 27*s*t - 32*t^2)))*
    \[Epsilon])/(4*m2*(M2 - t)*(M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))*
    r[1][s, m2]*r[8][s, t, M2, m2]), 
  ((M2^4*(4*m2 - s) + M2^3*(s*(s + 5*t) - 2*m2*(s + 10*t)) + 
     2*M2*(s*t^2*(3*s + 2*t) - 2*m2*t^2*(3*s + 4*t) + 
       4*m2^2*(s^2 - 4*s*t - 6*t^2)) + 4*m2*t*(-(s*t*(3*s + 2*t)) + 
       4*m2*(s^2 + 3*s*t + 2*t^2)) + M2^2*(-8*m2^2*(s - 2*t) - 
       s*t*(5*s + 8*t) + m2*(-2*s^2 + 20*s*t + 32*t^2)))*\[Epsilon])/
   (2*m2^2*(2*m2 - M2)*(M2 - t)*(M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))*
    r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2]), 
  ((M2^2*(-4*m2 + 5*s) + s*t*(7*s + 2*t) + 2*m2*M2*(5*s + 6*t) - 
     M2*s*(5*s + 7*t) - 2*m2*(3*s^2 + 6*s*t + 4*t^2))*\[Epsilon])/
   (4*m2*s*(M2 - t)*t*(-M2 + s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))), 0, 0, 
  ((M2^4*s^2*(-4*m2 + s)*t - M2^3*s*(s^2*t*(s + 4*t) + 
       m2*s*(s^2 - 2*s*t - 21*t^2) - 4*m2^2*(s^2 - 5*t^2)) + 
     m2*(s + t)^2*(s^2*t^2*(3*s + 2*t) - 2*m2*s*t*(6*s^2 + 17*s*t + 2*t^2) + 
       4*m2^2*(s^3 + 3*s^2*t - 2*s*t^2 - 4*t^3)) + 
     M2*(-(s^3*t^3*(3*s + 2*t)) - 4*m2^3*(s + t)^2*(3*s^2 + s*t - 6*t^2) + 
       2*m2^2*s*t*(15*s^3 + 39*s^2*t + 19*s*t^2 - 5*t^3) + 
       m2*s^2*t*(-4*s^3 - s^2*t + 20*s*t^2 + 15*t^3)) + 
     M2^2*(8*m2^3*(s - t)*(s + t)^2 + s^3*t^2*(4*s + 5*t) + 
       m2*s^2*(s^3 + 6*s^2*t - 25*s*t^2 - 34*t^3) + 
       2*m2^2*s*(-2*s^3 - 9*s^2*t + 2*s*t^2 + 17*t^3)))*\[Epsilon])/
   (8*m2^2*s*(M2 - t)*t*(s + t)*(-M2 + s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))*
    (-(M2*s*t) + m2*(s + t)^2)), 
  -1/4*((M2^4*s^2*(-4*m2 + s)*t - M2^3*s*(s^2*t*(s + 4*t) + 
        m2*s*(s^2 + 6*s*t - 15*t^2) - 4*m2^2*(s^2 + 4*s*t + t^2)) + 
      M2^2*(-8*m2^3*(s - 2*t)*(s + t)^2 + s^3*t^2*(4*s + 5*t) + 
        m2*s^2*(s^3 + 14*s^2*t - 3*s*t^2 - 16*t^3) + 
        4*m2^2*s*(s^3 - 3*s^2*t - 9*s*t^2 - 2*t^3)) + 
      m2*(s + t)^2*(s^2*t^2*(3*s + 2*t) + 4*m2*s*t*(s^2 - 2*s*t - 4*t^2) + 
        4*m2^2*(s^3 + 8*s*t^2 + 8*t^3)) + M2*(-(s^3*t^3*(3*s + 2*t)) + 
        4*m2^3*(s + t)^2*(s^2 - 4*s*t - 12*t^2) - 
        m2*s^2*t*(4*s^3 + 17*s^2*t + 6*s*t^2 - 3*t^3) + 
        4*m2^2*s*(-2*s^4 - 2*s^3*t + 11*s^2*t^2 + 15*s*t^3 + 5*t^4)))*
     \[Epsilon])/(m2^2*s*(M2 - t)*t*(s + t)*(-M2 + s + t)*
     (-4*m2*M2 - s*t + 4*m2*(s + t))*(-(M2*s*t) + m2*(s + t)^2)), 
  -1/2*((-2*m2 + M2)*(M2 - s)*\[Epsilon])/(m2^2*(M2 - s - t)*t*
     (4*m2*M2 + s*t - 4*m2*(s + t))*r[5][M2, m2]*r[6][M2, m2]), 
  -1/4*((M2^5*(4*m2 - s)*s*t - 4*m2^2*s*t*(s + t)*(-(s*t*(3*s + 5*t)) + 
        4*m2*(s^2 + 4*s*t + 3*t^2)) + M2^4*(s^2*t*(s + 5*t) - 
        4*m2^2*(s^2 + 2*s*t - 3*t^2) + m2*(s^3 - 19*s*t^2)) - 
      M2^3*(32*m2^3*t^2 + s^2*t^2*(5*s + 8*t) + 
        m2*s*(s^3 + 9*s^2*t - 9*s*t^2 - 31*t^3) - 
        2*m2^2*(s^3 + 8*s^2*t + 13*s*t^2 - 14*t^3)) - 
      2*m2*M2*(s^2*t^2*(3*s^2 + 14*s*t + 9*t^2) - 
        2*m2*s*t^2*(7*s^2 + 20*s*t + 15*t^2) + 
        4*m2^2*(s^4 - 2*s^3*t - 9*s^2*t^2 + 6*t^4)) + 
      M2^2*(2*s^2*t^3*(3*s + 2*t) + m2*s*t*(5*s^3 + 18*s^2*t + 5*s*t^2 - 
          16*t^3) + 8*m2^3*(s^3 + 5*s*t^2 + 10*t^3) + 
        2*m2^2*(s^4 - 4*s^3*t - 43*s^2*t^2 - 38*s*t^3 + 8*t^4)))*\[Epsilon])/
    (m2^2*(2*m2 - M2)*(M2 - t)*(M2 - s - t)*t*(4*m2*M2 + s*t - 4*m2*(s + t))*
     (-(M2*s*t) + m2*(s + t)^2)*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2]), 
  ((M2^3*(4*m2 - 3*s)*s*t + M2^2*(s^2*t*(3*s + 5*t) - 4*m2^2*(s^2 - t^2) + 
       m2*(3*s^3 - 5*s*t^2)) + m2*(s + t)*(s*t*(5*s^2 + 7*s*t - 2*t^2) - 
       2*m2*(s^3 + 3*s^2*t - 2*s*t^2 - 4*t^3)) + 
     M2*(-(s^2*t^2*(5*s + 2*t)) + 2*m2^2*(3*s^3 + 4*s^2*t - 5*s*t^2 - 
         6*t^3) - m2*s*(3*s^3 + 9*s^2*t + 5*s*t^2 - 3*t^3)))*\[Epsilon])/
   (2*m2*s*(M2 - t)*t*(-M2 + s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))*
    (-(M2*s*t) + m2*(s + t)^2)), 0, 0, 0, 0, 
  (2*m2*(t*(-(s*t*(3*s + 2*t)) + 2*m2*(s^2 + 6*s*t + 4*t^2)) + 
      2*(-(s*t^2*(3*s + 2*t)) + 2*m2^2*(3*s^2 + 6*s*t + 4*t^2) + 
        m2*t*(s^2 + 10*s*t + 8*t^2))*\[Epsilon]) + 
    M2^2*(10*m2*t*(s + 2*t) - s*t*(4*s + 5*t) + 4*m2^2*(3*s + 8*t) + 
      2*(8*m2^3 - 3*s*t*(s + t) + 4*m2^2*(6*s + 11*t) + 
        m2*(-5*s^2 - 3*s*t + 12*t^2))*\[Epsilon]) - 
    M2*(-(s*t^2*(3*s + 2*t)) + 2*m2*t*(-3*s^2 + s*t + 4*t^2) + 
      4*m2^2*(s^2 + 9*s*t + 10*t^2) + 2*(-(s*t^2*(3*s + 2*t)) + 
        4*m2^3*(5*s + 6*t) + 2*m2^2*(6*s^2 + 23*s*t + 24*t^2) + 
        m2*(-7*s^2*t + 8*t^3))*\[Epsilon]) + 
    M2^4*(4*m2 - s*(1 + 4*\[Epsilon])) + 
    M2^3*(-8*m2*t*(2 + \[Epsilon]) - 8*m2^2*(1 + 3*\[Epsilon]) + 
      2*m2*s*(-2 + 5*\[Epsilon]) + s*(s + 4*t + 4*s*\[Epsilon] + 
        6*t*\[Epsilon])))/(4*m2*(2*m2 - M2)*(M2 - t)*(M2 - s - t)*t*
    (4*m2*M2 + s*t - 4*m2*(s + t))), 
  (M2^3*(4*m2 - s)*s + s^2*t^2*(3*s + 2*t) - 
    2*m2*s*t*(3*s^2 + 12*s*t + 8*t^2) + 
    8*m2^2*(s^3 + 3*s^2*t + 6*s*t^2 + 4*t^3) + 
    M2^2*(16*m2^2*t + s^2*(s + 4*t) - 2*m2*s*(s + 10*t)) - 
    M2*(s^2*t*(4*s + 5*t) + 2*m2*s*(s^2 - 13*s*t - 16*t^2) + 
      8*m2^2*(s^2 + 5*s*t + 6*t^2)))/(4*m2*(M2 - t)*(M2 - s - t)*t*
    (4*m2*M2 + s*t - 4*m2*(s + t))), 
  (-(M2^4*(s*\[Epsilon] + 4*m2*(1 + \[Epsilon]))) + 
    4*m2*t*(-2*m2*(s^2 + 3*s*t + 2*t^2) + s*t*(s + t + s*\[Epsilon])) + 
    M2^3*(-2*s*t + s*(s - 3*t)*\[Epsilon] + 8*m2^2*(1 + 2*\[Epsilon]) + 
      2*m2*(4*s + 8*t + 7*s*\[Epsilon] + 6*t*\[Epsilon])) - 
    M2^2*(8*m2^2*(2*s + 4*t + 5*s*\[Epsilon] + 6*t*\[Epsilon]) - 
      s*t*(4*t*(1 + \[Epsilon]) + s*(2 + 3*\[Epsilon])) + 
      2*m2*(2*s*t*(4 + \[Epsilon]) + 2*t^2*(5 + 2*\[Epsilon]) + 
        s^2*(2 + 5*\[Epsilon]))) + 2*M2*(-(s*t^2*(s + t + s*\[Epsilon])) + 
      2*m2*t*(t*(s + 2*t) - s*(2*s + 3*t)*\[Epsilon]) + 
      4*m2^2*(s^2*(1 + 3*\[Epsilon]) + t^2*(5 + 4*\[Epsilon]) + 
        s*t*(5 + 6*\[Epsilon]))))/(2*(-2*m2 + M2)*(M2 - t)*(M2 - s - t)*t*
    (4*m2*M2 + s*t - 4*m2*(s + t))), 
  ((-(M2^2*(4*m2 + s)) + M2*s*(s - t) + s*t*(s + 2*t) + 2*m2*M2*(5*s + 6*t) - 
     2*m2*(3*s^2 + 6*s*t + 4*t^2))*\[Epsilon])/
   (2*m2*s*(M2 - t)*t*(-M2 + s + t)*(-4*m2*M2 - s*t + 4*m2*(s + t))), 0, 0, 
  0, 0}, {0, ((-(s*t) + M2*(-m2 + t) + m2*(s + 2*t))*\[Epsilon])/
   (4*(M2 - t)*(M2 - s - t)*t), 0, ((-(s*t) + M2*(-m2 + t) + m2*(s + 2*t))*
    \[Epsilon])/(4*(M2 - t)*(M2 - s - t)*t), 0, 0, 0, 0, 0, 0, 0, 0, 
  ((M2 - s)*\[Epsilon])/(2*(M2 - s - t)*(s + t)), 0, 0, 
  ((2*M2^2*t + M2*(m2 - 3*t)*(s + t) + s*t*(s + 3*t) - 
     m2*(s^2 + 3*s*t + 2*t^2))*\[Epsilon])/(4*(M2 - t)*(M2 - s - t)*t*
    (s + t)), 0, -1/2*((M2^2 + M2*(s - t) - s*(2*s + 3*t))*\[Epsilon])/
    ((M2 - t)*(M2 - s - t)*(s + t)), 0, 0, 0, 
  ((M2^2*(3*s*t*(s + t) + m2*(s^2 - 5*s*t + 2*t^2)) - 
     (s + t)*(s^2*t^2 - m2*s*t*(2*s + t) + m2^2*(s^2 + 3*s*t + 2*t^2)) + 
     M2*(m2^2*(s + t)^2 - 3*s*t*(s + t)^2 + m2*(-s^3 + s^2*t + 7*s*t^2 - 
         3*t^3)))*\[Epsilon])/(4*m2*(M2 - t)*(M2 - s - t)*t*(s + t)^2), 
  (((s + t)*(s^2*t^2 + m2*s*t*(s + 4*t) + 2*m2^2*(s^2 + 3*s*t + 2*t^2)) - 
     M2^2*(3*s*t*(s + t) + m2*(s^2 - 3*s*t + 4*t^2)) + 
     M2*(-2*m2^2*(s + t)^2 + 3*s*t*(s + t)^2 + 
       m2*(s^3 - 2*s^2*t - 5*s*t^2 + 6*t^3)))*\[Epsilon])/
   (4*m2*(M2 - t)*(M2 - s - t)*t*(s + t)^2), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, ((-M2 + s)*\[Epsilon])/((M2 - s - t)*t), 
  -1/2*(s*(-M2 + s)*(m2 + t)*\[Epsilon])/(m2*(M2 - t)*(M2 - s - t)*t*
     r[1][s, m2]*r[2][s, m2]), 0, ((-(s*t) + M2*(-m2 + t) + m2*(s + 2*t))*
    \[Epsilon])/(4*(M2 - t)*(M2 - s - t)*t), 
  ((2*M2^2 + M2*(m2 - 2*s - 3*t) - s*t - m2*(s + 2*t))*\[Epsilon])/
   (2*(M2 - t)*(M2 - s - t)*t), 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -1/4*((-m2 + M2)*s*(-(m2*(s + 2*t)) + M2*(m2 + 3*t) - t*(3*s + 4*t))*
     \[Epsilon])/((M2 - t)*(M2 - s - t)*t*r[1][s, m2]*r[8][s, t, M2, m2]), 
  -1/2*(M2*(-4*m2 + M2)*s*(-(m2*(s + 2*t)) + M2*(m2 + 3*t) - t*(3*s + 4*t))*
     \[Epsilon])/(m2*(-2*m2 + M2)*(M2 - t)*(M2 - s - t)*t*r[1][s, m2]*
     r[3][t, m2]*r[7][s, t, M2, m2]), 
  ((-(m2*(s + 2*t)) + M2*(m2 + 3*t) - t*(3*s + 4*t))*\[Epsilon])/
   (4*(M2 - t)*(M2 - s - t)*t), 0, 0, 
  ((-((s + t)*(s^2*t^2 + m2*s*t*(s + 4*t) + 2*m2^2*(s^2 + 3*s*t + 2*t^2))) + 
     M2^2*(3*s*t*(s + t) + m2*(s^2 - 3*s*t + 4*t^2)) + 
     M2*(2*m2^2*(s + t)^2 - 3*s*t*(s + t)^2 - 
       m2*(s^3 - 2*s^2*t - 5*s*t^2 + 6*t^3)))*\[Epsilon])/
   (8*m2*(M2 - t)*(M2 - s - t)*t*(s + t)^2), 
  (-4*m2*s*(M2 - t)*t*(-M2 + s + t) + 
    (-(M2^2*(3*s*t*(s + t) + m2*(s^2 + s*t - 8*t^2))) + 
      (s + t)*(m2*s*(s - 2*t)*t + s^2*t^2 - 2*m2^2*(3*s^2 + 8*s*t + 4*t^2)) + 
      M2*(3*s*t*(s + t)^2 + 2*m2^2*(3*s^2 + 5*s*t + 2*t^2) + 
        m2*(s^3 + 2*s^2*t - 3*s*t^2 - 12*t^3)))*\[Epsilon])/
   (4*m2*(M2 - t)*(M2 - s - t)*t*(s + t)^2), (M2*(-4*m2 + M2)*s*t*\[Epsilon])/
   (2*m2*(s + t)*(-(M2*s*t) + m2*(s + t)^2)*r[5][M2, m2]*r[6][M2, m2]), 
  -1/4*(M2*(-4*m2 + M2)*s*(-(m2*(s + 2*t)) + M2*(m2 + 3*t) - t*(3*s + 4*t))*
     \[Epsilon])/(m2*(-2*m2 + M2)*(M2 - t)*(M2 - s - t)*t*r[1][s, m2]*
     r[3][t, m2]*r[7][s, t, M2, m2]), 
  -1/2*((M2^2*t*(s*t*(-s + t) + m2*(3*s^2 + s*t - 2*t^2)) + 
      m2*(s + t)^2*(s*t*(-s + t) + m2*(s^2 + 3*s*t + 2*t^2)) - 
      M2*(m2^2*(s + t)^3 - s*t^2*(s^2 + s*t - 2*t^2) + 
        m2*t*(2*s^3 + 6*s^2*t + s*t^2 - 3*t^3)))*\[Epsilon])/
    ((M2 - t)*(M2 - s - t)*t*(s + t)*(M2*s*t - m2*(s + t)^2)), 0, 0, 0, 0, 
  (s*(M2*(m2*s*t + s*t^2 - 2*m2^2*(s + 3*t) + 
       2*(2*m2^3 - m2^2*(s - 2*t) + s*t^2 + 4*m2*t*(s + t))*\[Epsilon]) - 
     2*m2*(t*(s*t - m2*(s + 2*t)) + 2*(m2 + t)*(s*t + m2*(s + 2*t))*
        \[Epsilon]) - M2^3*(m2 + 4*m2*\[Epsilon] + t*(-1 + 4*\[Epsilon])) + 
     M2^2*(2*m2^2*(1 + \[Epsilon]) + m2*(s + t + 4*s*\[Epsilon]) + 
       t*(s*(-1 + 4*\[Epsilon]) + t*(-1 + 6*\[Epsilon])))))/
   (4*(-2*m2 + M2)*(M2 - t)*(M2 - s - t)*t), 
  -1/4*(s*(s^2*t^2 - m2*s*t*(s + 2*t) - M2^2*(m2*(s - 8*t) + 3*s*t) - 
      4*m2^2*(s^2 + 3*s*t + 2*t^2) + M2*(4*m2^2*(s + t) + 3*s*t*(s + t) + 
        m2*(s^2 - 5*s*t - 12*t^2))))/((M2 - t)*(M2 - s - t)*t), 
  (m2*M2*(-4*m2 + M2)*s*(-(m2*(s + 2*t)) + M2*(m2 + 3*t) - t*(3*s + 4*t))*
    \[Epsilon])/(2*(-2*m2 + M2)*(M2 - t)*(M2 - s - t)*t), 
  ((2*M2^2 + M2*(m2 - 2*s - 3*t) - s*t - m2*(s + 2*t))*\[Epsilon])/
   (2*(M2 - t)*(M2 - s - t)*t), 0, 0, 0, 0}, 
 {0, (m2*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (t*(-4*m2*M2 - s*t + 4*m2*(s + t))), 0, 
  (m2*\[Epsilon]*(1 + 2*\[Epsilon])*r[2][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/(t*(-4*m2*M2 - s*t + 4*m2*(s + t))*
    (-1 + 2*\[Epsilon])), 0, 0, 0, (m2*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/(t*(-4*m2*M2 - s*t + 4*m2*(s + t))), 0, 0, 0, 0, 0, 
  0, 0, (-3*m2*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (t*(-4*m2*M2 - s*t + 4*m2*(s + t))), 
  (m2*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (t*(-4*m2*M2 - s*t + 4*m2*(s + t))), 
  -((m2*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (t*(-4*m2*M2 - s*t + 4*m2*(s + t)))), 
  (-2*m2*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (t*(-4*m2*M2 - s*t + 4*m2*(s + t))), 0, 0, 
  -((m2*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (t*(-4*m2*M2 - s*t + 4*m2*(s + t)))), 
  (2*m2*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (t*(-4*m2*M2 - s*t + 4*m2*(s + t))), 0, 0, 
  (-2*m2*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (t*(-4*m2*M2 - s*t + 4*m2*(s + t))*(-1 + 2*\[Epsilon])), 0, 
  (s*(-M2 + s)*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (t*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[1][s, m2]), 0, 
  -((s*(-M2 + s)*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (t*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[1][s, m2])), 0, 
  (s*(-M2 + s)*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*t*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[1][s, m2]), 0, 
  (2*m2*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (t*(-4*m2*M2 - s*t + 4*m2*(s + t))), 0, 
  -((s*(-M2 + s)*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (t*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[1][s, m2])), 
  (2*m2*(M2 + s)*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*t*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  (s*(-M2 + s)*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (2*t*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[1][s, m2]), 0, 
  (m2*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (t*(-4*m2*M2 - s*t + 4*m2*(s + t))), 
  (-2*m2*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (t*(-4*m2*M2 - s*t + 4*m2*(s + t))), 0, 
  (2*m2*(-M2 + s + 2*t)*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*
    r[7][s, t, M2, m2])/((-M2 + s)*t*(-4*m2*M2 - s*t + 4*m2*(s + t))), 0, 0, 
  0, (-2*m2*(5*M2^2 - 6*M2*s + s^2 - 5*M2*t + 3*s*t)*\[Epsilon]*r[2][s, m2]*
    r[3][t, m2]*r[7][s, t, M2, m2])/((M2 - s)*(M2 - s - t)*t*
    (4*m2*M2 + s*t - 4*m2*(s + t))), 0, 
  (-2*m2*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (t*(-4*m2*M2 - s*t + 4*m2*(s + t))), 
  (2*m2*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (t*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 0, 0, 
  (-2*m2*(M2 + s)*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   ((M2 - s)*t*(4*m2*M2 + s*t - 4*m2*(s + t))), 
  -((m2*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (t*(-4*m2*M2 - s*t + 4*m2*(s + t)))), 
  (2*m2*(2*s + 3*t)*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (t*(s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 0, 
  (2*m2*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (t*(-4*m2*M2 - s*t + 4*m2*(s + t))), 0, 
  (-2*m2*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (t*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 
  (2*m2*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (t*(-4*m2*M2 - s*t + 4*m2*(s + t))), 
  (m2*(M2^2*s^2 - s^2*t*(3*s + 2*t) - 8*m2^2*(3*s^2 + 7*s*t + 4*t^2) + 
     2*m2*s*(5*s^2 + 13*s*t + 8*t^2) + 
     M2*(s^2*(-s + t) + 8*m2^2*(3*s + 4*t) - 2*m2*s*(5*s + 6*t)))*\[Epsilon]*
    r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/((4*m2 - s)*t*(-M2 + s + t)*
    (-4*m2*M2 - s*t + 4*m2*(s + t))), 0, 0, 
  (-2*m2*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (t*(-4*m2*M2 - s*t + 4*m2*(s + t))), 
  (2*(2*m2*M2^2 - s*t*(2*s + t) + M2*(-4*m2*s - 6*m2*t + 2*s*t) + 
     2*m2*(s^2 + 3*s*t + 2*t^2))*\[Epsilon])/(t*(-M2 + s + t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))), 
  (s*(-M2 + s)*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (t*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[1][s, m2]), 
  -((s*(-M2 + s)*\[Epsilon]*r[3][t, m2]*r[7][s, t, M2, m2])/
    (t*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))*r[1][s, m2])), 
  (-4*m2*\[Epsilon]*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
   (t*(-4*m2*M2 - s*t + 4*m2*(s + t)))}, 
 {0, (m2*(M2 - s)*(-(M2*s) + s*t + 4*m2*(s + t))*\[Epsilon]*r[1][s, m2]*
    r[2][s, m2])/(4*(4*m2 - s)*s*(M2 - t)*t*(-M2 + s + t)), 0, 
  (m2*(M2 - s)*(-(M2*s) + s*t + 4*m2*(s + t))*\[Epsilon]*r[1][s, m2]*
    r[2][s, m2])/(4*(4*m2 - s)*s*(M2 - t)*t*(-M2 + s + t)), 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, (m2*(-M2 + s)*(-(M2*s) + s*t + 4*m2*(s + t))*\[Epsilon]*
    r[1][s, m2]*r[2][s, m2])/(4*(4*m2 - s)*s*(M2 - t)*t*(-M2 + s + t)), 0, 0, 
  0, 0, 0, ((-M2 + s)*(-(M2^2*s^2) - s^2*t^2 + 13*m2*s*t*(s + t) + 
     4*m2^2*(s + t)^2 + M2*s*(3*m2*s - 13*m2*t + 2*s*t))*\[Epsilon]*
    r[1][s, m2]*r[2][s, m2])/(4*(4*m2 - s)*s*(M2 - t)*t*(s + t)*
    (-M2 + s + t)), 
  -1/4*((-M2 + s)*(-(M2^2*s^2) - s^2*t^2 + 14*m2*s*t*(s + t) + 
      8*m2^2*(s + t)^2 + 2*M2*s*(m2*(s - 7*t) + s*t))*\[Epsilon]*r[1][s, m2]*
     r[2][s, m2])/((4*m2 - s)*s*(M2 - t)*t*(s + t)*(-M2 + s + t)), 0, 0, 0, 
  0, 0, 0, ((M2 - s - 2*t)*\[Epsilon])/((M2 - s - t)*t), 0, 
  -1/2*((-M2 + s + 2*t)*\[Epsilon])/(t*(-M2 + s + t)), 0, 0, 0, 0, 0, 
  (2*m2*(M2 - s)^2*\[Epsilon])/((4*m2 - s)*(M2 - t)*t*(-M2 + s + t)), 0, 
  (m2*(M2 - s)*(-(M2*s) + s*t + 4*m2*(s + t))*\[Epsilon]*r[1][s, m2]*
    r[2][s, m2])/(4*(4*m2 - s)*s*(M2 - t)*t*(-M2 + s + t)), 
  (m2*(-M2 + s)*(-(M2*s) + s*t + 4*m2*(s + t))*\[Epsilon]*r[1][s, m2]*
    r[2][s, m2])/(2*(4*m2 - s)*s*(M2 - t)*t*(-M2 + s + t)), 0, 0, 0, 0, 0, 0, 
  0, 0, 0, (m2*(-(M2^3*s) + 4*m2^2*s*(s + t) - 4*s*t^2*(s + t) + 
     m2*t*(s^2 + 16*s*t + 16*t^2) + M2^2*(s*(s - 3*t) + 5*m2*(s + 4*t)) - 
     M2*(4*m2^2*(s + t) - s*t*(3*s + 8*t) + m2*(5*s^2 + 21*s*t + 32*t^2)))*
    \[Epsilon]*r[2][s, m2])/(4*(4*m2 - s)*(M2 - t)*t*(-M2 + s + t)*
    r[8][s, t, M2, m2]), (M2*(-4*m2 + M2)*(M2 - s)*
    (M2*s - s*t - 4*m2*(s + t))*\[Epsilon]*r[2][s, m2])/
   (2*(-2*m2 + M2)*(4*m2 - s)*(M2 - t)*(M2 - s - t)*t*r[3][t, m2]*
    r[7][s, t, M2, m2]), (m2*(-M2 + s)*(-(M2*s) + s*t + 4*m2*(s + t))*
    \[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*(4*m2 - s)*s*(M2 - t)*t*
    (-M2 + s + t)), 0, 0, 
  ((-M2 + s)*(-(M2^2*s^2) - s^2*t^2 + 14*m2*s*t*(s + t) + 8*m2^2*(s + t)^2 + 
     2*M2*s*(m2*(s - 7*t) + s*t))*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/
   (8*(4*m2 - s)*s*(M2 - t)*t*(s + t)*(-M2 + s + t)), 
  ((-M2 + s)*(M2^2*s^2 + s^2*t^2 - 2*m2*s*t*(3*s + 4*t) - 
     2*M2*s*(5*m2*s - 4*m2*t + s*t) + 8*m2^2*(3*s^2 + 5*s*t + 2*t^2))*
    \[Epsilon]*r[1][s, m2]*r[2][s, m2])/(4*(4*m2 - s)*s*(M2 - t)*t*(s + t)*
    (-M2 + s + t)), 0, (M2*(-4*m2 + M2)*(M2 - s)*(M2*s - s*t - 4*m2*(s + t))*
    \[Epsilon]*r[2][s, m2])/(4*(-2*m2 + M2)*(4*m2 - s)*(M2 - t)*(M2 - s - t)*
    t*r[3][t, m2]*r[7][s, t, M2, m2]), 
  (m2*(M2 - s)*(-(M2*s) + s*t + 4*m2*(s + t))*\[Epsilon]*r[1][s, m2]*
    r[2][s, m2])/(2*(4*m2 - s)*s*(M2 - t)*t*(-M2 + s + t)), 0, 0, 0, 0, 
  (m2*(M2 - s)*(M2*s - s*t - 4*m2*(s + t))*(M2^2 + 2*m2*t - 
     4*m2*(m2 + t)*\[Epsilon] + M2*t*(-1 + 2*\[Epsilon]) + 
     m2*M2*(-2 + 6*\[Epsilon]))*r[1][s, m2]*r[2][s, m2])/
   (4*(-2*m2 + M2)*(4*m2 - s)*(M2 - t)*(M2 - s - t)*t), 
  (m2*(M2 - s)*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
     (s*t - 4*m2*(s + t))^2)*r[1][s, m2]*r[2][s, m2])/
   (4*(4*m2 - s)*(M2 - t)*t*(-M2 + s + t)), 
  (m2^2*M2*(-4*m2 + M2)*(M2 - s)*(-(M2*s) + s*t + 4*m2*(s + t))*\[Epsilon]*
    r[1][s, m2]*r[2][s, m2])/(2*(-2*m2 + M2)*(4*m2 - s)*(M2 - t)*(M2 - s - t)*
    t), (m2*(-M2 + s)*(-(M2*s) + s*t + 4*m2*(s + t))*\[Epsilon]*r[1][s, m2]*
    r[2][s, m2])/(2*(4*m2 - s)*s*(M2 - t)*t*(-M2 + s + t)), 
  -(((M2 - s)*\[Epsilon]*r[1][s, m2])/((M2 - s - t)*r[3][t, m2]*
     r[7][s, t, M2, m2])), 0, ((-M2 + s)*\[Epsilon])/((M2 - s - t)*t), 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, ((-M2 + s + 2*t)*\[Epsilon])/(t*(-M2 + s + t)), 0, 0, 0, 0, 0, 0, 0, 
  ((M2 - s - 2*t)*\[Epsilon])/(t*(-M2 + s + t)), 0, 0, 0, 0, 0, 0, 0, 
  (2*m2*\[Epsilon]*r[1][s, m2]*r[2][s, m2])/r[9][s, t, M2, m2], 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -((m2*(-(M2^2*s) + 4*m2*M2*(s - t) + s^2*t - 4*m2*s*(s + t) + M2*s*(s + t))*
     \[Epsilon]*r[1][s, m2]*r[2][s, m2])/((4*m2 - s)*t*(-M2 + s + t))), 0, 0, 
  0, ((M2 - s)*\[Epsilon]*r[1][s, m2])/((M2 - s - t)*r[3][t, m2]*
    r[7][s, t, M2, m2]), -(((-M2 + s)*\[Epsilon])/(t*(-M2 + s + t))), 0, 0}, 
 {0, ((M2 - s - 2*t)*(M2*s - s*t - 4*m2*(s + t))*\[Epsilon])/
   (8*s*(M2 - t)*t*(-M2 + s + t)), 0, 
  ((M2 - s - 2*t)*\[Epsilon]*(s*t*(1 - 10*\[Epsilon]) - 
     4*m2*(s + t)*(-1 + 2*\[Epsilon]) + M2*s*(-1 + 10*\[Epsilon])))/
   (8*s*(M2 - t)*t*(-M2 + s + t)*(-1 + 2*\[Epsilon])), 0, 0, 0, 
  \[Epsilon]/(2*M2 - 2*s - 2*t), 0, 0, 0, 0, ((-M2 + s)*\[Epsilon])/
   (2*(M2 - s - t)*(s + t)), 0, 0, 
  -1/8*((M2^2*s*(5*s + t) + (s + 2*t)*(4*m2*(s + t)^2 + s*t*(s + 5*t)) - 
      M2*(s + t)*(4*m2*(s + t) + s*(s + 11*t)))*\[Epsilon])/
    (s*(M2 - t)*t*(s + t)*(-M2 + s + t)), ((2*M2 - t)*\[Epsilon])/
   (2*t*(-M2 + s + t)), ((-M2 + 2*s + 3*t)*\[Epsilon])/
   (2*(s + t)*(-M2 + s + t)), -1/2*((M2 - 2*t)*\[Epsilon])/(t*(-M2 + s + t)), 
  0, 0, -1/8*((M2^3*s^2*(s + t) + (s + t)*(-(s^2*t^2*(s + 2*t)) + 
        4*m2^2*(s + t)^2*(s + 2*t) + m2*s*t*(13*s^2 + 27*s*t + 10*t^2)) - 
      M2^2*s*(s*(s^2 + 5*s*t + 4*t^2) + m2*(7*s^2 + 2*s*t + 11*t^2)) + 
      M2*(-4*m2^2*(s + t)^3 + s^2*t*(2*s^2 + 7*s*t + 5*t^2) + 
        m2*s*(3*s^3 - s^2*t - 19*s*t^2 + t^3)))*\[Epsilon])/
    (m2*s*(M2 - t)*t*(s + t)^2*(-M2 + s + t)), 
  -1/8*((M2^3*s^2*(s + t) + (s^2 + 3*s*t + 2*t^2)*(-(s^2*t^2) + 
        8*m2^2*(s + t)^2 + 2*m2*s*t*(7*s + 3*t)) - 
      M2^2*s*(s*(s^2 + 5*s*t + 4*t^2) + 2*m2*(s^2 - 2*s*t + 5*t^2)) + 
      M2*(-8*m2^2*(s + t)^3 + s^2*t*(2*s^2 + 7*s*t + 5*t^2) - 
        2*m2*s*(-s^3 + 7*s^2*t + 17*s*t^2 + t^3)))*\[Epsilon])/
    (m2*s*t*(-M2 + t)*(s + t)^2*(-M2 + s + t)), 0, 0, 
  ((-M2 + s + 2*t)*\[Epsilon]^2)/(t*(-M2 + s + t)*(-1 + 2*\[Epsilon])), 0, 0, 
  0, 0, 0, 0, 0, \[Epsilon]/(M2 - s - t), 0, 0, 
  ((M2^2 - s*t - M2*(s + t))*\[Epsilon])/((M2 - s)*(M2 - s - t)*t), 
  ((-M2 + s)*(-(M2*s) + s*t + 4*m2*(s + t))*\[Epsilon])/
   (4*m2*t*(-M2 + t)*(-M2 + s + t)*r[1][s, m2]*r[2][s, m2]), 0, 
  ((M2 - s - 2*t)*(M2*s - s*t - 4*m2*(s + t))*\[Epsilon])/
   (8*s*(M2 - t)*t*(-M2 + s + t)), 
  ((-M2 + s + 2*t)*(M2*s - s*t - 4*m2*(s + t))*\[Epsilon])/
   (4*s*(M2 - t)*t*(-M2 + s + t)), 0, (-1 + 2*\[Epsilon])/(M2 - s), 
  ((-(m2*M2^2) + 2*(m2 - s)*s*t + M2*s*(m2 + t))*\[Epsilon])/
   (2*t*(-M2 + s + t)*r[9][s, t, M2, m2]), 0, 
  ((M2^2 - M2*s - 2*s*t)*\[Epsilon])/(2*(M2 - s)*(M2 - s - t)*t), 
  ((M2 - s)*s*t + (-4*M2^3 + s*t*(4*s + 3*t) + M2^2*(8*s + 9*t) - 
      M2*(4*s^2 + 13*s*t + 5*t^2))*\[Epsilon])/((M2 - s)*t*(-M2 + s + t)^2), 
  0, ((M2^2 + t*(2*s + t) - M2*(s + 2*t))*\[Epsilon])/(t*(-M2 + s + t)^2), 
  ((M2^2 + t*(2*s + t) - M2*(s + 2*t))*\[Epsilon])/(t*(-M2 + s + t)^2), 
  ((-(M2^3*s) - 4*s^2*t^2 - 4*m2^2*M2*(s + t) + M2*s*t*(3*s + 2*t) + 
     m2*s*t*(s + 6*t) + M2^2*(5*m2*s + s^2 + 4*m2*t - s*t) + 
     4*m2^2*(s^2 + 3*s*t + 2*t^2) - m2*M2*(5*s^2 + 19*s*t + 8*t^2))*
    \[Epsilon])/(8*t*(-M2 + t)*(-M2 + s + t)*r[1][s, m2]*r[8][s, t, M2, m2]), 
  -1/4*(M2*(-4*m2 + M2)*(M2 - s - 2*t)*(M2*s - s*t - 4*m2*(s + t))*
     \[Epsilon])/(m2*(-2*m2 + M2)*(M2 - t)*(M2 - s - t)*t*r[1][s, m2]*
     r[3][t, m2]*r[7][s, t, M2, m2]), 
  -1/8*((M2^2*s + s*t*(s + 6*t) + 4*m2*(s^2 + 3*s*t + 2*t^2) - 
      M2*(4*m2*(s + t) + s*(s + 7*t)))*\[Epsilon])/
    (s*(M2 - t)*t*(-M2 + s + t)), 0, ((-M2^2 + s*t + M2*(s + t))*\[Epsilon])/
   ((M2 - s)*(M2 - s - t)*t), 
  -1/16*((M2^3*s^2*(s + t) + (s^2 + 3*s*t + 2*t^2)*
       (-(s^2*t^2) + 8*m2^2*(s + t)^2 + 2*m2*s*t*(7*s + 3*t)) - 
      M2^2*s*(s*(s^2 + 5*s*t + 4*t^2) + 2*m2*(s^2 - 2*s*t + 5*t^2)) + 
      M2*(-8*m2^2*(s + t)^3 + s^2*t*(2*s^2 + 7*s*t + 5*t^2) - 
        2*m2*s*(-s^3 + 7*s^2*t + 17*s*t^2 + t^3)))*\[Epsilon])/
    (m2*s*(M2 - t)*t*(s + t)^2*(-M2 + s + t)), 
  (8*m2*s^2*(M2 - t)*t*(-M2 + s + t) + 
    (-(M2^3*s^2*(s + t)) + M2^2*s*(2*m2*(5*s^2 + 9*s*t - 4*t^2) + 
        s*(s^2 + 5*s*t + 4*t^2)) - M2*(8*m2^2*(s + t)^2*(3*s + 2*t) + 
        s^2*t*(2*s^2 + 7*s*t + 5*t^2) + 2*m2*s^2*(5*s^2 + 20*s*t + 23*t^2)) + 
      (s + t)*(s^2*t^2*(s + 2*t) + 2*m2*s*t*(-3*s^2 + 2*s*t + 4*t^2) + 
        8*m2^2*(3*s^3 + 11*s^2*t + 12*s*t^2 + 4*t^3)))*\[Epsilon])/
   (8*m2*s*t*(-M2 + t)*(s + t)^2*(-M2 + s + t)), 
  -1/2*(M2*(-4*m2 + M2)*s*t*\[Epsilon])/(m2*(s + t)*
     (-(M2*s*t) + m2*(s + t)^2)*r[5][M2, m2]*r[6][M2, m2]), 
  -1/8*(M2*(-4*m2 + M2)*(M2 - s - 2*t)*(M2*s - s*t - 4*m2*(s + t))*
     \[Epsilon])/(m2*(-2*m2 + M2)*(M2 - t)*(M2 - s - t)*t*r[1][s, m2]*
     r[3][t, m2]*r[7][s, t, M2, m2]), 
  -1/4*((-(M2^3*s^2*t*(s + t)) + m2*(4*m2*(s + t)^4*(s + 2*t) + 
        s*t*(s + t)^2*(s^2 + 7*s*t + 2*t^2)) + 
      M2^2*s*(s*t*(s^2 + 4*s*t + 7*t^2) + m2*(s^3 + 11*s^2*t + 11*s*t^2 + 
          t^3)) - M2*(4*m2^2*(s + t)^4 + s^2*t^2*(s^2 + 3*s*t + 6*t^2) + 
        m2*s*(s^4 + 14*s^3*t + 40*s^2*t^2 + 34*s*t^3 + 7*t^4)))*\[Epsilon])/
    (s*t*(-M2 + t)*(s + t)*(-M2 + s + t)*(-(M2*s*t) + m2*(s + t)^2)), 0, 
  \[Epsilon]/(M2 - s - t), 0, \[Epsilon]/(M2 - s - t), 
  (-(M2^4*(s + 4*s*\[Epsilon])) + M2*(s*t^2*(s + 2*t) + 
      8*m2^2*(s^2 - 5*t^2) + 2*m2*t*(4*s^2 + 3*s*t - 4*t^2) - 
      2*(8*m2^3*(s + t) + s*t^2*(3*s + 2*t) + m2*t*(s^2 - 4*s*t - 8*t^2) - 
        2*m2^2*(s^2 + 7*s*t + 8*t^2))*\[Epsilon]) + 
    2*m2*(t*(-(s*t*(s + 2*t)) + m2*(-4*s^2 + 4*s*t + 8*t^2)) + 
      2*(s*t^2*(3*s + 2*t) + 4*m2^2*(s^2 + 3*s*t + 2*t^2) - 
        m2*t*(3*s^2 + 10*s*t + 8*t^2))*\[Epsilon]) + 
    M2^3*(s*(s + 4*t + 4*s*\[Epsilon] + 6*t*\[Epsilon]) + 
      2*m2*(3*s - 6*t + 9*s*\[Epsilon] + 8*t*\[Epsilon])) - 
    M2^2*(s*t*(t*(5 - 2*\[Epsilon]) - 2*s*(-1 + \[Epsilon])) + 
      4*m2^2*(2*t*(-3 + \[Epsilon]) + s*(2 + \[Epsilon])) + 
      2*m2*(10*t^2*(-1 + 2*\[Epsilon]) + s^2*(3 + 9*\[Epsilon]) + 
        s*t*(4 + 25*\[Epsilon]))))/(8*(-2*m2 + M2)*(M2 - t)*(M2 - s - t)*t), 
  ((M2 - s - 2*t)*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
     (s*t - 4*m2*(s + t))^2))/(8*t*(-M2 + t)*(-M2 + s + t)), 
  (m2*M2*(-4*m2 + M2)*(M2 - s - 2*t)*(M2*s - s*t - 4*m2*(s + t))*\[Epsilon])/
   (4*(-2*m2 + M2)*(M2 - t)*(M2 - s - t)*t), 
  ((-M2 + s + 2*t)*(M2*s - s*t - 4*m2*(s + t))*\[Epsilon])/
   (4*s*(M2 - t)*t*(-M2 + s + t)), ((4*m2 - s)*\[Epsilon])/
   (m2*r[2][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2]), 0, 0, 
  ((M2 - s - 2*t)*\[Epsilon])/((M2 - s - t)*t)}}


==> AncillaryFiles/GMSun3m1.txt <==
{{-(\[Epsilon]/m12), 0, 0, 0, 0, 0, 0}, {0, -(\[Epsilon]/m12), 0, 0, 0, 0, 
  0}, {0, 0, 0, 0, 0, 0, 0}, {((m12 - m22 - m32 + s)*\[Epsilon])/
   (m12*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s))), ((m12 - m22 - m32 + s)*\[Epsilon])/
   (m12*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s))), ((m12 - m22 - m32 + s)*\[Epsilon])/
   (m12*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s))), 
  (-(m22^2*\[Epsilon]) - m12^2*(1 + 2*\[Epsilon]) - 
    m22*(m32 + 5*m32*\[Epsilon]) + (m32 - s)*(m32 + 2*m32*\[Epsilon] - 
      s*\[Epsilon]) + m12*(m22 + s + 3*m22*\[Epsilon] + 5*s*\[Epsilon]))/
   (m12*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s))), 
  (m32*(-3*m12^2 + m22^2 + (m32 - s)^2 - 2*m22*(m32 + s) + 
     2*m12*(m22 + m32 + s)))/(m12*(m12^2 + m22^2 - 3*m32^2 + 
     2*m22*(m32 - s) + 2*m32*s + s^2 - 2*m12*(m22 - m32 + s))), 
  (2*(m22 - s)*\[Epsilon])/(m12*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 
     2*m32*s + s^2 - 2*m12*(m22 - m32 + s))), 
  -(((3*m12 - m22 - 3*m32 + s)*\[Epsilon])/
    (m12*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
      2*m12*(m22 - m32 + s))))}, 
 {-((\[Epsilon]*(-3*m12^4 + 2*m12^3*(4*m22 + 5*m32 - 3*s + 
        14*m32*\[Epsilon] - 14*s*\[Epsilon]) + 
      (m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))*
       (m22^2 + 4*m22*(-m32 + s)*\[Epsilon] + (m32 - s)*
         (-m32 + s + 4*m32*\[Epsilon] + 4*s*\[Epsilon])) - 
      2*m12^2*(3*m22^2 + 2*(m32 - s)*(3*m32 + 5*s + 13*m32*\[Epsilon] + 
          13*s*\[Epsilon]) + m22*(-5*m32 + 11*s - 18*m32*\[Epsilon] + 
          18*s*\[Epsilon])) + 2*m12*((m32 - s)*(-4*m32*s*(2 + \[Epsilon]) + 
          5*s^2*(1 + 2*\[Epsilon]) + m32^2*(3 + 10*\[Epsilon])) - 
        3*m22^2*(m32*(3 + 10*\[Epsilon]) - 5*(s + 2*s*\[Epsilon])) + 
        2*m22*(m32 - s)*(m32*(3 + 10*\[Epsilon]) + 5*(s + 2*s*\[Epsilon])))))/
    (m12*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
      2*m12*(m22 - m32 + s))*(m12^4 - 4*m12^3*(m22 + m32 + s) + 
      (m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))^2 + 
      m12^2*(6*m22^2 + 6*m32^2 + 4*m32*s + 6*s^2 + 4*m22*(m32 + s)) - 
      4*m12*(m22^3 - m22^2*(m32 + s) + (m32 - s)^2*(m32 + s) - 
        m22*(m32^2 - 10*m32*s + s^2))))), 
  -((\[Epsilon]*(m12^5*\[Epsilon] - m12^4*(3*m32 + 3*m22*\[Epsilon] + 
        5*m32*\[Epsilon] + 5*s*\[Epsilon]) + 
      (m22^3 + (m32 - s)^3 - m22^2*(m32 + 3*s) - 
        m22*(m32^2 + 2*m32*s - 3*s^2))*(m22^2*\[Epsilon] + 
        m22*(m32 + 4*m32*\[Epsilon] - 2*s*\[Epsilon]) - 
        (m32 - s)*(m32 + 5*m32*\[Epsilon] + s*\[Epsilon])) + 
      2*m12^3*(m22^2*\[Epsilon] + 5*s^2*\[Epsilon] + 
        m32^2*(5 + 7*\[Epsilon]) - m32*s*(3 + 8*\[Epsilon]) + 
        2*m22*(s*\[Epsilon] + m32*(2 + 7*\[Epsilon]))) + 
      m12*(-3*m22^4*\[Epsilon] + 4*m22^3*(3*m32 + s)*\[Epsilon] - 
        4*m22*(m32 - s)*(3*m32^2*(-1 + \[Epsilon]) - 3*s^2*\[Epsilon] - 
          m32*s*(5 + 8*\[Epsilon])) + m22^2*(6*s^2*\[Epsilon] - 
          2*m32^2*(9 + 7*\[Epsilon]) + 2*m32*s*(15 + 16*\[Epsilon])) + 
        (m32 - s)^2*(5*s^2*\[Epsilon] - 2*m32*s*(5 + 7*\[Epsilon]) + 
          m32^2*(6 + 17*\[Epsilon]))) + 2*m12^2*(m22^3*\[Epsilon] - 
        (m32 - s)*(-5*s^2*\[Epsilon] + 2*m32*s*(5 + 9*\[Epsilon]) + 
          m32^2*(6 + 11*\[Epsilon])) + m22^2*(s*\[Epsilon] - 
          m32*(3 + 19*\[Epsilon])) + m22*(3*s^2*\[Epsilon] + 
          m32^2*(5 + 21*\[Epsilon]) - m32*s*(11 + 36*\[Epsilon])))))/
    (m12*m32*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
      2*m12*(m22 - m32 + s))*(m12^4 - 4*m12^3*(m22 + m32 + s) + 
      (m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))^2 + 
      m12^2*(6*m22^2 + 6*m32^2 + 4*m32*s + 6*s^2 + 4*m22*(m32 + s)) - 
      4*m12*(m22^3 - m22^2*(m32 + s) + (m32 - s)^2*(m32 + s) - 
        m22*(m32^2 - 10*m32*s + s^2))))), 
  (\[Epsilon]*(2*m12^5*\[Epsilon] - m32*(m22^4 - (m32 - s)^4 - 
       2*m22^3*(m32 + s) + 2*m22*(m32 - s)^2*(m32 + s))*(1 + 2*\[Epsilon]) + 
     m12^4*(-8*(m22 + s)*\[Epsilon] + m32*(3 + 14*\[Epsilon])) + 
     2*m12^3*(6*m22^2*\[Epsilon] + 6*s^2*\[Epsilon] + 
       m32*s*(3 + 2*\[Epsilon]) - m32^2*(5 + 12*\[Epsilon]) - 
       4*m22*(m32 + 3*m32*\[Epsilon] - s*\[Epsilon])) + 
     m12^2*(-8*m22^3*\[Epsilon] + 2*m22*(m32*s*(11 - 2*\[Epsilon]) + 
         4*s^2*\[Epsilon] + 5*m32^2*(-1 + 2*\[Epsilon])) + 
       m22^2*(8*s*\[Epsilon] + m32*(6 + 4*\[Epsilon])) + 
       4*(m32 - s)*(3*m32^2 + 2*s^2*\[Epsilon] + 
         m32*s*(5 + 14*\[Epsilon]))) + 2*m12*(m22^4*\[Epsilon] + 
       4*m22^3*(m32 - s)*\[Epsilon] - 2*m22*(m32 - s)*(-2*s^2*\[Epsilon] + 
         3*m32^2*(1 + 4*\[Epsilon]) + m32*s*(5 + 6*\[Epsilon])) + 
       (m32 - s)^2*(3*m32^2*(-1 + \[Epsilon]) + s^2*\[Epsilon] + 
         m32*s*(5 + 16*\[Epsilon])) + m22^2*(6*s^2*\[Epsilon] + 
         m32^2*(9 + 16*\[Epsilon]) - m32*s*(15 + 34*\[Epsilon])))))/
   (m12*m32*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s))*(m12^4 - 4*m12^3*(m22 + m32 + s) + 
     (m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))^2 + 
     m12^2*(6*m22^2 + 6*m32^2 + 4*m32*s + 6*s^2 + 4*m22*(m32 + s)) - 
     4*m12*(m22^3 - m22^2*(m32 + s) + (m32 - s)^2*(m32 + s) - 
       m22*(m32^2 - 10*m32*s + s^2)))), 
  -(((1 + 2*\[Epsilon])*(m12^5 + m12^4*((5*m22 - 9*s)*\[Epsilon] - 
        7*m32*(1 + 2*\[Epsilon])) + (m22^3 - (m32 - s)^3 - 
        m22^2*(3*m32 + s) + m22*(3*m32^2 - 2*m32*s - s^2))*
       (m22^2*\[Epsilon] + m22*(m32 + 5*m32*\[Epsilon]) - 
        (m32 - s)*(m32 + 2*m32*\[Epsilon] - s*\[Epsilon])) - 
      2*m12^3*(s^2*(3 + 2*\[Epsilon]) + m22^2*(3 + 8*\[Epsilon]) - 
        m32^2*(7 + 20*\[Epsilon]) + 2*m32*(s + 4*s*\[Epsilon]) - 
        2*m22*(m32*(-1 + 4*\[Epsilon]) + s*(6 + 13*\[Epsilon]))) + 
      m12*(-(m22^4*(3 + 8*\[Epsilon])) + 4*m22^3*(s*(-2 + \[Epsilon]) + 
          m32*(3 + 4*\[Epsilon])) + (m32 - s)^2*(m32^2*(1 + 8*\[Epsilon]) + 
          2*m32*s*(3 + 8*\[Epsilon]) - s^2*(3 + 20*\[Epsilon])) + 
        4*m22*(m32 - s)*(m32^2*(1 + 8*\[Epsilon]) + s^2*(2 + 13*\[Epsilon]) + 
          m32*(s + 7*s*\[Epsilon])) + m22^2*(-2*m32^2*(7 + 24*\[Epsilon]) + 
          2*s^2*(11 + 38*\[Epsilon]) + 4*m32*(s + 8*s*\[Epsilon]))) + 
      2*m12^2*(m22^3*(4 + 9*\[Epsilon]) - m22^2*(m32 + 10*m32*\[Epsilon] + 
          s*(8 + 23*\[Epsilon])) + m22*(-6*m32*s*\[Epsilon] + 
          m32^2*(2 + 11*\[Epsilon]) - s^2*(8 + 35*\[Epsilon])) - 
        (m32 - s)*(s^2*(4 + 17*\[Epsilon]) + m32^2*(5 + 18*\[Epsilon]) + 
          3*m32*(s + 11*s*\[Epsilon])))))/
    (m12*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
      2*m12*(m22 - m32 + s))*(m12^4 - 4*m12^3*(m22 + m32 + s) + 
      (m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))^2 + 
      m12^2*(6*m22^2 + 6*m32^2 + 4*m32*s + 6*s^2 + 4*m22*(m32 + s)) - 
      4*m12*(m22^3 - m22^2*(m32 + s) + (m32 - s)^2*(m32 + s) - 
        m22*(m32^2 - 10*m32*s + s^2))))), 
  -(((m12^6 + m12^5*(-5*m22 + 6*m32 - 5*s) + 
      m12^4*(10*m22^2 - m22*m32 - 33*m32^2 + 12*m22*s - m32*s + 10*s^2) - 
      m32*(m22 - m32 + s)*(m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))^2 - 
      2*m12^3*(5*m22^3 - 26*m32^3 - 3*m32^2*s + 16*m32*s^2 + 5*s^3 + 
        m22^2*(16*m32 + 3*s) + m22*(-3*m32^2 - 32*m32*s + 3*s^2)) + 
      m12^2*(5*m22^4 - 33*m32^4 + m22^3*(42*m32 - 4*s) + 6*m32^3*s - 
        20*m32^2*s^2 + 42*m32*s^3 + 5*s^4 - 2*m22^2*(10*m32^2 + 13*m32*s + 
          s^2) + m22*(6*m32^3 - 24*m32^2*s - 26*m32*s^2 - 4*s^3)) - 
      m12*(m22^5 + m22^4*(14*m32 - 3*s) - (m32 - s)^3*(6*m32^2 + 17*m32*s + 
          s^2) + m22^3*(-42*m32^2 + 40*m32*s + 2*s^2) + 
        2*m22^2*(16*m32^3 + 13*m32^2*s - 54*m32*s^2 + s^3) + 
        m22*(m32^4 - 64*m32^3*s + 26*m32^2*s^2 + 40*m32*s^3 - 3*s^4)))*
     (1 + 2*\[Epsilon]))/(m12*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 
      2*m32*s + s^2 - 2*m12*(m22 - m32 + s))*
     (m12^4 - 4*m12^3*(m22 + m32 + s) + (m22^2 + (m32 - s)^2 - 
        2*m22*(m32 + s))^2 + m12^2*(6*m22^2 + 6*m32^2 + 4*m32*s + 6*s^2 + 
        4*m22*(m32 + s)) - 4*m12*(m22^3 - m22^2*(m32 + s) + 
        (m32 - s)^2*(m32 + s) - m22*(m32^2 - 10*m32*s + s^2))))), 
  (2*(m22 - s)*(7*m12^3 + m22^3 + m12^2*(-13*m22 + 9*m32 - 13*s) - 
     (m32 - s)^3 - m22^2*(3*m32 + s) + m22*(3*m32^2 - 2*m32*s - s^2) + 
     m12*(5*m22^2 - 22*m22*m32 + 17*m32^2 + 30*m22*s - 22*m32*s + 5*s^2))*
    \[Epsilon]*(1 + 2*\[Epsilon]))/(m12*(m12^2 + m22^2 - 3*m32^2 + 
     2*m22*(m32 - s) + 2*m32*s + s^2 - 2*m12*(m22 - m32 + s))*
    (m12^4 - 4*m12^3*(m22 + m32 + s) + 
     (m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))^2 + 
     m12^2*(6*m22^2 + 6*m32^2 + 4*m32*s + 6*s^2 + 4*m22*(m32 + s)) - 
     4*m12*(m22^3 - m22^2*(m32 + s) + (m32 - s)^2*(m32 + s) - 
       m22*(m32^2 - 10*m32*s + s^2)))), 
  -(((9*m12^4 - m22^4 - 2*m12^3*(5*m22 + 15*m32 - 2*s) + 
      (m32 - s)^3*(3*m32 - s) + 2*m22^3*s + 2*m22^2*m32*(3*m32 + s) + 
      m12^2*(-8*m22^2 - 12*m22*m32 + 36*m32^2 + 66*m22*s + 6*m32*s - 
        34*s^2) - 2*m22*(4*m32^3 - 3*m32^2*s - 2*m32*s^2 + s^3) + 
      2*m12*(5*m22^3 - 9*m32^3 + 5*m22^2*(m32 - 4*s) + 16*m32^2*s - 
        17*m32*s^2 + 10*s^3 - m22*(m32^2 + 12*m32*s - 5*s^2)))*\[Epsilon]*
     (1 + 2*\[Epsilon]))/(m12*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 
      2*m32*s + s^2 - 2*m12*(m22 - m32 + s))*
     (m12^4 - 4*m12^3*(m22 + m32 + s) + (m22^2 + (m32 - s)^2 - 
        2*m22*(m32 + s))^2 + m12^2*(6*m22^2 + 6*m32^2 + 4*m32*s + 6*s^2 + 
        4*m22*(m32 + s)) - 4*m12*(m22^3 - m22^2*(m32 + s) + 
        (m32 - s)^2*(m32 + s) - m22*(m32^2 - 10*m32*s + s^2)))))}, 
 {((m12^2 + s*(-m22 - m32 + s) - m12*(m22 - 3*m32 + 2*s))*\[Epsilon])/
   (m12*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s))), 
  ((m12^2 + s*(-m22 - m32 + s) - m12*(m22 - 3*m32 + 2*s))*\[Epsilon])/
   (m12*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s))), 
  ((m12^2 + s*(-m22 - m32 + s) - m12*(m22 - 3*m32 + 2*s))*\[Epsilon])/
   (m12*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s))), 
  (m12^2*((2*m32 + s)*\[Epsilon] - m22*(1 + \[Epsilon])) + 
    s*(-(m22^2*\[Epsilon]) - m22*(m32 + 5*m32*\[Epsilon]) + 
      (m32 - s)*(m32 + 2*m32*\[Epsilon] - s*\[Epsilon])) + 
    m12*(6*m32^2*\[Epsilon] - 2*s^2*\[Epsilon] + m22^2*(1 + \[Epsilon]) + 
      m32*s*(1 + \[Epsilon]) + m22*(-m32 + s - 3*m32*\[Epsilon] + 
        s*\[Epsilon])))/(m12*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 
     2*m32*s + s^2 - 2*m12*(m22 - m32 + s))), 
  (m32*(-m12^3 + m12^2*(-2*m22 - 2*m32 + 3*s) + 
     m12*(3*m22^2 - 6*m22*m32 + 3*m32^2 + 4*m22*s + 4*m32*s - 3*s^2) + 
     s*(m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))))/
   (m12*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s))), 
  (-2*(m12^2 + m12*(-2*m22 + 3*m32 - 2*s) + s*(-m22 + s))*\[Epsilon])/
   (m12*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s))), 
  -(((m12 - s)*(m12 + m22 + 3*m32 - s)*\[Epsilon])/
    (m12*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
      2*m12*(m22 - m32 + s))))}, 
 {-(((m22^2 + 3*m22*m32 - 2*m32^2 - 2*m22*s + m32*s + s^2 - 
      m12*(m22 - 2*m32 + 3*s))*\[Epsilon])/
    (m12*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
      2*m12*(m22 - m32 + s)))), ((m12 + m32)*(m12 - m22 - m32 + s)*
    \[Epsilon])/(m12*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + 
     s^2 - 2*m12*(m22 - m32 + s))), 
  ((m12 + m32)*(m12 - m22 - m32 + s)*\[Epsilon])/
   (m12*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s))), 
  (-(m12^2*(m22 - m32 + s + m22*\[Epsilon] - 2*m32*\[Epsilon] - 
       s*\[Epsilon])) + m32*(-(m22^2*\[Epsilon]) - 
      m22*(m32 + 5*m32*\[Epsilon]) + (m32 - s)*(m32 + 2*m32*\[Epsilon] - 
        s*\[Epsilon])) + m12*(m22^2*(1 + \[Epsilon]) - 
      2*m32^2*(1 + 2*\[Epsilon]) + s^2*(1 + 3*\[Epsilon]) + 
      2*m22*(m32 - s + m32*\[Epsilon] - 2*s*\[Epsilon]) + 
      2*m32*(s + 3*s*\[Epsilon])))/(m12*(m12^2 + m22^2 - 3*m32^2 + 
     2*m22*(m32 - s) + 2*m32*s + s^2 - 2*m12*(m22 - m32 + s))), 
  (m32*(-m12^3 + m12^2*(-2*m22 + 3*m32 - 2*s) + 
     m12*(3*m22^2 + 4*m22*m32 - 3*m32^2 - 6*m22*s + 4*m32*s + 3*s^2) + 
     m32*(m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))))/
   (m12*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s))), (2*(m12 + m32)*(m22 - s)*\[Epsilon])/
   (m12*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s))), 
  -(((m12 + m32)*(3*m12 - m22 - 3*m32 + s)*\[Epsilon])/
    (m12*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
      2*m12*(m22 - m32 + s))))}}


==> AncillaryFiles/GMSun3m2.txt <==
{{-(\[Epsilon]/m22), 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, -(\[Epsilon]/m22), 0, 0, 0, 0}, 
 {((-m12 + m22 - m32 + s)*\[Epsilon])/
   (m22*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s))), ((-m12 + m22 - m32 + s)*\[Epsilon])/
   (m22*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s))), ((-m12 + m22 - m32 + s)*\[Epsilon])/
   (m22*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s))), ((m22 - m32)*(m12 - m22 - m32 + s) + 
    (-m12^2 + 3*m12*m22 - 2*m22^2 - 5*m12*m32 + 2*m32^2 + 5*m22*s - 3*m32*s + 
      s^2)*\[Epsilon])/(m22*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 
     2*m32*s + s^2 - 2*m12*(m22 - m32 + s))), 
  (m32*(m12^2 - 3*m22^2 + 2*m12*(m22 - m32 - s) + (m32 - s)^2 + 
     2*m22*(m32 + s)))/(m22*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 
     2*m32*s + s^2 - 2*m12*(m22 - m32 + s))), 
  ((m12 - 3*m22 + 3*m32 - s)*\[Epsilon])/
   (m22*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s))), (2*(m12 - s)*\[Epsilon])/
   (m22*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s)))}, 
 {(\[Epsilon]*(-m12^4 + 3*m22^4 + 2*m12^3*(m32 + s + 2*m32*\[Epsilon] - 
       2*s*\[Epsilon]) - (m32 - s)^3*(s + 4*s*\[Epsilon] + 
       m32*(-1 + 4*\[Epsilon])) - 2*m22*(m32 - s)*
      (-4*m32*s*(2 + \[Epsilon]) + 5*s^2*(1 + 2*\[Epsilon]) + 
       m32^2*(3 + 10*\[Epsilon])) + 4*m22^2*(m32 - s)*
      (m32*(3 + 13*\[Epsilon]) + s*(5 + 13*\[Epsilon])) + 
     2*m22^3*(s*(3 + 14*\[Epsilon]) - m32*(5 + 14*\[Epsilon])) + 
     6*m12^2*(m22^2 + 2*(-m32^2 + s^2)*\[Epsilon] + 
       m22*m32*(3 + 10*\[Epsilon]) - 5*m22*(s + 2*s*\[Epsilon])) - 
     2*m12*(4*m22^3 - (m32 - s)*(4*m32*s*\[Epsilon] + 
         m32^2*(-1 + 6*\[Epsilon]) + s^2*(1 + 6*\[Epsilon])) + 
       m22^2*(m32*(5 + 18*\[Epsilon]) - s*(11 + 18*\[Epsilon])) + 
       2*m22*(m32 - s)*(m32*(3 + 10*\[Epsilon]) + 5*(s + 2*s*\[Epsilon])))))/
   (m22*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s))*(m12^4 - 4*m12^3*(m22 + m32 + s) + 
     (m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))^2 + 
     m12^2*(6*m22^2 + 6*m32^2 + 4*m32*s + 6*s^2 + 4*m22*(m32 + s)) - 
     4*m12*(m22^3 - m22^2*(m32 + s) + (m32 - s)^2*(m32 + s) - 
       m22*(m32^2 - 10*m32*s + s^2)))), 
  (\[Epsilon]*(2*m22^5*\[Epsilon] + m32*(m32 - s)^4*(1 + 2*\[Epsilon]) - 
     m12^4*(m32 - 2*m22*\[Epsilon] + 2*m32*\[Epsilon]) + 
     m22^3*(12*s^2*\[Epsilon] + 2*m32*s*(3 + 2*\[Epsilon]) - 
       2*m32^2*(5 + 12*\[Epsilon])) + m22^4*(-8*s*\[Epsilon] + 
       m32*(3 + 14*\[Epsilon])) + 4*m22^2*(m32 - s)*
      (3*m32^2 + 2*s^2*\[Epsilon] + m32*s*(5 + 14*\[Epsilon])) + 
     2*m22*(m32 - s)^2*(3*m32^2*(-1 + \[Epsilon]) + s^2*\[Epsilon] + 
       m32*s*(5 + 16*\[Epsilon])) + 2*m12^2*m22*(6*m22^2*\[Epsilon] + 
       4*m22*s*\[Epsilon] + 6*s^2*\[Epsilon] + m22*m32*(3 + 2*\[Epsilon]) + 
       m32^2*(9 + 16*\[Epsilon]) - m32*s*(15 + 34*\[Epsilon])) + 
     2*m12^3*(-4*m22*(m22 + s)*\[Epsilon] + m32^2*(1 + 2*\[Epsilon]) + 
       m32*(s + 4*m22*\[Epsilon] + 2*s*\[Epsilon])) - 
     2*m12*(4*m22^4*\[Epsilon] + m32*(m32 - s)^2*(m32 + s)*
        (1 + 2*\[Epsilon]) + 4*m22^3*(m32 + 3*m32*\[Epsilon] - 
         s*\[Epsilon]) + m22^2*(m32^2*(5 - 10*\[Epsilon]) - 
         4*s^2*\[Epsilon] + m32*s*(-11 + 2*\[Epsilon])) + 
       2*m22*(m32 - s)*(-2*s^2*\[Epsilon] + 3*m32^2*(1 + 4*\[Epsilon]) + 
         m32*s*(5 + 6*\[Epsilon])))))/
   (m22*m32*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s))*(m12^4 - 4*m12^3*(m22 + m32 + s) + 
     (m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))^2 + 
     m12^2*(6*m22^2 + 6*m32^2 + 4*m32*s + 6*s^2 + 4*m22*(m32 + s)) - 
     4*m12*(m22^3 - m22^2*(m32 + s) + (m32 - s)^2*(m32 + s) - 
       m22*(m32^2 - 10*m32*s + s^2)))), 
  -((\[Epsilon]*(m12^5*\[Epsilon] + m22^5*\[Epsilon] + 
      m12^4*(m32 - 3*m22*\[Epsilon] + 3*m32*\[Epsilon] - 5*s*\[Epsilon]) - 
      (m32 - s)^4*(m32 + 5*m32*\[Epsilon] + s*\[Epsilon]) - 
      m22^4*(5*s*\[Epsilon] + m32*(3 + 5*\[Epsilon])) + 
      2*m22^3*(5*s^2*\[Epsilon] + m32^2*(5 + 7*\[Epsilon]) - 
        m32*s*(3 + 8*\[Epsilon])) - 2*m22^2*(m32 - s)*
       (-5*s^2*\[Epsilon] + 2*m32*s*(5 + 9*\[Epsilon]) + 
        m32^2*(6 + 11*\[Epsilon])) + m22*(m32 - s)^2*(5*s^2*\[Epsilon] - 
        2*m32*s*(5 + 7*\[Epsilon]) + m32^2*(6 + 17*\[Epsilon])) - 
      2*m12^3*(-((m22^2 + 2*m22*s + 5*s^2)*\[Epsilon]) + 
        m32^2*(1 + 5*\[Epsilon]) + m32*(s - 6*m22*\[Epsilon] + 
          4*s*\[Epsilon])) + 2*m12^2*(m22^3*\[Epsilon] + 
        (m32^3 + m32^2*s + 3*m32*s^2 - 5*s^3)*\[Epsilon] + 
        m22*(3*s^2*\[Epsilon] - m32^2*(9 + 7*\[Epsilon]) + 
          m32*s*(15 + 16*\[Epsilon])) + m22^2*(s*\[Epsilon] - 
          m32*(3 + 19*\[Epsilon]))) + m12*(-3*m22^4*\[Epsilon] + 
        4*m22^3*(s*\[Epsilon] + m32*(2 + 7*\[Epsilon])) - 
        4*m22*(m32 - s)*(3*m32^2*(-1 + \[Epsilon]) - 3*s^2*\[Epsilon] - 
          m32*s*(5 + 8*\[Epsilon])) + 2*m22^2*(3*s^2*\[Epsilon] + 
          m32^2*(5 + 21*\[Epsilon]) - m32*s*(11 + 36*\[Epsilon])) + 
        (m32 - s)^2*(5*s^2*\[Epsilon] + m32^2*(2 + 9*\[Epsilon]) + 
          2*m32*(s + 5*s*\[Epsilon])))))/
    (m22*m32*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
      2*m12*(m22 - m32 + s))*(m12^4 - 4*m12^3*(m22 + m32 + s) + 
      (m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))^2 + 
      m12^2*(6*m22^2 + 6*m32^2 + 4*m32*s + 6*s^2 + 4*m22*(m32 + s)) - 
      4*m12*(m22^3 - m22^2*(m32 + s) + (m32 - s)^2*(m32 + s) - 
        m22*(m32^2 - 10*m32*s + s^2))))), 
  -(((1 + 2*\[Epsilon])*(m22^5 + m12^5*\[Epsilon] + 
      (m32 - s)^4*(m32 + 2*m32*\[Epsilon] - s*\[Epsilon]) - 
      m22^4*(9*s*\[Epsilon] + 7*m32*(1 + 2*\[Epsilon])) + 
      m12^4*(m32 + 2*m32*\[Epsilon] - s*\[Epsilon] - 
        m22*(3 + 8*\[Epsilon])) + m22*(m32 - s)^2*(m32^2*(1 + 8*\[Epsilon]) + 
        2*m32*s*(3 + 8*\[Epsilon]) - s^2*(3 + 20*\[Epsilon])) + 
      2*m22^3*(-(s^2*(3 + 2*\[Epsilon])) + m32^2*(7 + 20*\[Epsilon]) - 
        2*m32*(s + 4*s*\[Epsilon])) - 2*m22^2*(m32 - s)*
       (s^2*(4 + 17*\[Epsilon]) + m32^2*(5 + 18*\[Epsilon]) + 
        3*m32*(s + 11*s*\[Epsilon])) + 2*m12^3*(-2*m32*s*\[Epsilon] - 
        s^2*\[Epsilon] - m32^2*(2 + 7*\[Epsilon]) + 
        m22^2*(4 + 9*\[Epsilon]) + 2*m22*(s*(-2 + \[Epsilon]) + 
          m32*(3 + 4*\[Epsilon]))) + m12*(5*m22^4*\[Epsilon] - 
        (m32 - s)^2*(-6*m32*s*\[Epsilon] - s^2*\[Epsilon] + 
          m32^2*(4 + 11*\[Epsilon])) + 4*m22^3*(m32*(-1 + 4*\[Epsilon]) + 
          s*(6 + 13*\[Epsilon])) + 2*m22^2*(-6*m32*s*\[Epsilon] + 
          m32^2*(2 + 11*\[Epsilon]) - s^2*(8 + 35*\[Epsilon])) + 
        4*m22*(m32 - s)*(m32^2*(1 + 8*\[Epsilon]) + s^2*(2 + 13*\[Epsilon]) + 
          m32*(s + 7*s*\[Epsilon]))) - 2*m12^2*(m22^3*(3 + 8*\[Epsilon]) + 
        m22^2*(m32 + 10*m32*\[Epsilon] + s*(8 + 23*\[Epsilon])) - 
        (m32 - s)*(-(s^2*\[Epsilon]) + m32^2*(3 + 10*\[Epsilon]) + 
          m32*(s + 3*s*\[Epsilon])) + m22*(m32^2*(7 + 24*\[Epsilon]) - 
          s^2*(11 + 38*\[Epsilon]) - 2*m32*(s + 8*s*\[Epsilon])))))/
    (m22*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
      2*m12*(m22 - m32 + s))*(m12^4 - 4*m12^3*(m22 + m32 + s) + 
      (m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))^2 + 
      m12^2*(6*m22^2 + 6*m32^2 + 4*m32*s + 6*s^2 + 4*m22*(m32 + s)) - 
      4*m12*(m22^3 - m22^2*(m32 + s) + (m32 - s)^2*(m32 + s) - 
        m22*(m32^2 - 10*m32*s + s^2))))), 
  ((-m22^6 + m12^5*(m22 + m32) - m32*(m32 - s)^5 + m22^5*(-6*m32 + 5*s) - 
     m12^4*(5*m22^2 - 14*m22*m32 + 5*m32^2 + 3*m22*s + 3*m32*s) + 
     m22^4*(33*m32^2 + m32*s - 10*s^2) - m22*(m32 - s)^3*
      (6*m32^2 + 17*m32*s + s^2) + m22^3*(-52*m32^3 - 6*m32^2*s + 
       32*m32*s^2 + 10*s^3) + m22^2*(33*m32^4 - 6*m32^3*s + 20*m32^2*s^2 - 
       42*m32*s^3 - 5*s^4) + 2*m12^3*(5*m22^3 + m22^2*(-21*m32 + 2*s) + 
       m32*(5*m32^2 + 2*m32*s + s^2) + m22*(-21*m32^2 + 20*m32*s + s^2)) + 
     2*m12^2*(-5*m22^4 + m22^3*(16*m32 + 3*s) + 
       m22^2*(10*m32^2 + 13*m32*s + s^2) + m22*(16*m32^3 + 13*m32^2*s - 
         54*m32*s^2 + s^3) + m32*(-5*m32^3 + 3*m32^2*s + m32*s^2 + s^3)) + 
     m12*(5*m22^5 + m22^4*(m32 - 12*s) + m32*(m32 - s)^3*(5*m32 + 3*s) + 
       m22^3*(-6*m32^2 - 64*m32*s + 6*s^2) + m22^2*(-6*m32^3 + 24*m32^2*s + 
         26*m32*s^2 + 4*s^3) + m22*(m32^4 - 64*m32^3*s + 26*m32^2*s^2 + 
         40*m32*s^3 - 3*s^4)))*(1 + 2*\[Epsilon]))/
   (m22*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s))*(m12^4 - 4*m12^3*(m22 + m32 + s) + 
     (m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))^2 + 
     m12^2*(6*m22^2 + 6*m32^2 + 4*m32*s + 6*s^2 + 4*m22*(m32 + s)) - 
     4*m12*(m22^3 - m22^2*(m32 + s) + (m32 - s)^2*(m32 + s) - 
       m22*(m32^2 - 10*m32*s + s^2)))), 
  -(((-m12^4 + 9*m22^4 + (m32 - s)^3*(3*m32 - s) + 2*m12^3*(5*m22 + s) + 
      m22^3*(-30*m32 + 4*s) + m22^2*(36*m32^2 + 6*m32*s - 34*s^2) + 
      m22*(-18*m32^3 + 32*m32^2*s - 34*m32*s^2 + 20*s^3) + 
      m12^2*(-8*m22^2 + 10*m22*(m32 - 4*s) + 2*m32*(3*m32 + s)) - 
      2*m12*(5*m22^3 + 4*m32^3 + m22^2*(6*m32 - 33*s) - 3*m32^2*s - 
        2*m32*s^2 + s^3 + m22*(m32^2 + 12*m32*s - 5*s^2)))*\[Epsilon]*
     (1 + 2*\[Epsilon]))/(m22*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 
      2*m32*s + s^2 - 2*m12*(m22 - m32 + s))*
     (m12^4 - 4*m12^3*(m22 + m32 + s) + (m22^2 + (m32 - s)^2 - 
        2*m22*(m32 + s))^2 + m12^2*(6*m22^2 + 6*m32^2 + 4*m32*s + 6*s^2 + 
        4*m22*(m32 + s)) - 4*m12*(m22^3 - m22^2*(m32 + s) + 
        (m32 - s)^2*(m32 + s) - m22*(m32^2 - 10*m32*s + s^2))))), 
  (2*(m12 - s)*(m12^3 + 7*m22^3 + m22^2*(9*m32 - 13*s) + 
     m12^2*(5*m22 - 3*m32 - s) - (m32 - s)^3 - 
     m12*(13*m22^2 + 22*m22*m32 - 3*m32^2 - 30*m22*s + 2*m32*s + s^2) + 
     m22*(17*m32^2 - 22*m32*s + 5*s^2))*\[Epsilon]*(1 + 2*\[Epsilon]))/
   (m22*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s))*(m12^4 - 4*m12^3*(m22 + m32 + s) + 
     (m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))^2 + 
     m12^2*(6*m22^2 + 6*m32^2 + 4*m32*s + 6*s^2 + 4*m22*(m32 + s)) - 
     4*m12*(m22^3 - m22^2*(m32 + s) + (m32 - s)^2*(m32 + s) - 
       m22*(m32^2 - 10*m32*s + s^2))))}, 
 {-(((m12^2 + 2*m22*m32 - 2*m32^2 - 3*m22*s + m32*s + s^2 - 
      m12*(m22 - 3*m32 + 2*s))*\[Epsilon])/
    (m22*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
      2*m12*(m22 - m32 + s)))), ((m22 + m32)*(-m12 + m22 - m32 + s)*
    \[Epsilon])/(m22*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + 
     s^2 - 2*m12*(m22 - m32 + s))), 
  ((m22 + m32)*(-m12 + m22 - m32 + s)*\[Epsilon])/
   (m22*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s))), 
  (m12^2*(m22 + m22*\[Epsilon] - m32*\[Epsilon]) + 
    m22^2*(m32 + s*(-1 + \[Epsilon]) + 2*m32*\[Epsilon]) + 
    m32*(m32 - s)*(m32 + 2*m32*\[Epsilon] - s*\[Epsilon]) - 
    m12*(m22^2*(1 + \[Epsilon]) + m32^2*(1 + 5*\[Epsilon]) - 
      2*m22*(m32 - s + m32*\[Epsilon] - 2*s*\[Epsilon])) + 
    m22*(-2*m32^2*(1 + 2*\[Epsilon]) + s^2*(1 + 3*\[Epsilon]) + 
      2*m32*(s + 3*s*\[Epsilon])))/(m22*(m12^2 + m22^2 - 3*m32^2 + 
     2*m22*(m32 - s) + 2*m32*s + s^2 - 2*m12*(m22 - m32 + s))), 
  (m32*(-m22^3 + m12^2*(3*m22 + m32) + m22^2*(3*m32 - 2*s) + 
     m32*(m32 - s)^2 + m22*(-3*m32^2 + 4*m32*s + 3*s^2) - 
     2*m12*(m22^2 + m32*(m32 + s) + m22*(-2*m32 + 3*s))))/
   (m22*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s))), ((m22 + m32)*(m12 - 3*m22 + 3*m32 - s)*
    \[Epsilon])/(m22*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + 
     s^2 - 2*m12*(m22 - m32 + s))), (2*(m22 + m32)*(m12 - s)*\[Epsilon])/
   (m22*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s)))}, 
 {((m22^2 + 3*m22*m32 - 2*m22*s - m32*s + s^2 - m12*(m22 + s))*\[Epsilon])/
   (m22*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s))), 
  ((m22^2 + 3*m22*m32 - 2*m22*s - m32*s + s^2 - m12*(m22 + s))*\[Epsilon])/
   (m22*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s))), 
  ((m22^2 + 3*m22*m32 - 2*m22*s - m32*s + s^2 - m12*(m22 + s))*\[Epsilon])/
   (m22*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s))), (m22^2*(2*m32 + s)*\[Epsilon] + 
    m12^2*(m22 + m22*\[Epsilon] - s*\[Epsilon]) + 
    (m32 - s)*s*(m32 + 2*m32*\[Epsilon] - s*\[Epsilon]) + 
    m22*(6*m32^2*\[Epsilon] - 2*s^2*\[Epsilon] + m32*s*(1 + \[Epsilon])) - 
    m12*(m22^2*(1 + \[Epsilon]) + m32*s*(1 + 5*\[Epsilon]) + 
      m22*(m32 + 3*m32*\[Epsilon] - s*(1 + \[Epsilon]))))/
   (m22*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s))), 
  (m32*(-m22^3 + (m32 - s)^2*s + m12^2*(3*m22 + s) + m22^2*(-2*m32 + 3*s) + 
     m22*(3*m32^2 + 4*m32*s - 3*s^2) - 2*m12*(m22^2 + m22*(3*m32 - 2*s) + 
       s*(m32 + s))))/(m22*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 
     2*m32*s + s^2 - 2*m12*(m22 - m32 + s))), 
  -(((m22 - s)*(m12 + m22 + 3*m32 - s)*\[Epsilon])/
    (m22*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
      2*m12*(m22 - m32 + s)))), 
  (-2*(m22^2 + 3*m22*m32 - 2*m22*s + s^2 - m12*(2*m22 + s))*\[Epsilon])/
   (m22*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s)))}}


==> AncillaryFiles/GMSun3m3.txt <==
{{0, 0, 0, 0, 0, 0, 0}, {0, -(\[Epsilon]/m32), 0, 0, 0, 0, 0}, 
 {0, 0, -(\[Epsilon]/m32), 0, 0, 0, 0}, {0, 0, 0, 0, 1, 0, 0}, 
 {(-2*\[Epsilon]*(m12^4*(1 + \[Epsilon]) + m22^4*(1 + \[Epsilon]) - 
     m12^3*(3*m32 + s + 10*m32*\[Epsilon] - 2*s*\[Epsilon] + 
       4*m22*(1 + \[Epsilon])) - (m32 - s)^2*(2*m32*s*(-1 + \[Epsilon]) + 
       9*m32^2*\[Epsilon] + s^2*(2 + 5*\[Epsilon])) + 
     m22^2*(m32 + 3*s)*(-(s*(1 + 4*\[Epsilon])) + m32*(3 + 8*\[Epsilon])) - 
     m22^3*(s - 2*s*\[Epsilon] + m32*(3 + 10*\[Epsilon])) + 
     m22*(m32 - s)^2*(m32*(-1 + 10*\[Epsilon]) + s*(5 + 14*\[Epsilon])) + 
     m12^2*(6*m22^2*(1 + \[Epsilon]) + (m32 + 3*s)*(3*m32 - s + 
         8*m32*\[Epsilon] - 4*s*\[Epsilon]) + 
       m22*(3*m32 + s + 10*m32*\[Epsilon] - 2*s*\[Epsilon])) + 
     m12*(-4*m22^3*(1 + \[Epsilon]) + m22^2*(s - 2*s*\[Epsilon] + 
         m32*(3 + 10*\[Epsilon])) + (m32 - s)^2*(m32*(-1 + 10*\[Epsilon]) + 
         s*(5 + 14*\[Epsilon])) - 2*m22*(-12*m32*s*\[Epsilon] + 
         s^2*(1 + 4*\[Epsilon]) + m32^2*(7 + 24*\[Epsilon])))))/
   (m32*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s))*(m12^4 - 4*m12^3*(m22 + m32 + s) + 
     (m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))^2 + 
     m12^2*(6*m22^2 + 6*m32^2 + 4*m32*s + 6*s^2 + 4*m22*(m32 + s)) - 
     4*m12*(m22^3 - m22^2*(m32 + s) + (m32 - s)^2*(m32 + s) - 
       m22*(m32^2 - 10*m32*s + s^2)))), 
  (-2*\[Epsilon]*(m12^4*(1 + \[Epsilon]) + m22^4*(1 + 5*\[Epsilon]) - 
     m22^3*(s + 10*s*\[Epsilon] + m32*(3 + 2*\[Epsilon])) + 
     (m32 - s)^3*(3*m32*\[Epsilon] + s*(2 + 5*\[Epsilon])) - 
     m12^3*(s - 2*s*\[Epsilon] + m32*(3 + 6*\[Epsilon]) + 
       m22*(4 + 8*\[Epsilon])) + m12^2*(6*m22^2*(1 + 3*\[Epsilon]) + 
       3*m32^2*(1 + 4*\[Epsilon]) - 3*s^2*(1 + 4*\[Epsilon]) + 
       8*m32*(s + 2*s*\[Epsilon]) + m22*(s + m32*(3 - 6*\[Epsilon]) + 
         2*s*\[Epsilon])) + m22^2*(-3*s^2 + m32^2*(3 - 8*\[Epsilon]) + 
       8*m32*(s + 3*s*\[Epsilon])) + m22*(m32 - s)*
      (m32^2*(-1 + 2*\[Epsilon]) - 5*s^2*(1 + 2*\[Epsilon]) + 
       6*m32*(s + 4*s*\[Epsilon])) - m12*(4*m22^3*(1 + 4*\[Epsilon]) + 
       2*m22*(4*m32*s*\[Epsilon] + s^2*(1 + 2*\[Epsilon]) + 
         m32^2*(7 + 10*\[Epsilon])) - m22^2*(s + 6*s*\[Epsilon] + 
         m32*(3 + 14*\[Epsilon])) + (m32 - s)*(-2*m32*s*(3 + 4*\[Epsilon]) + 
         m32^2*(1 + 10*\[Epsilon]) + s^2*(5 + 14*\[Epsilon])))))/
   (m32*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s))*(m12^4 - 4*m12^3*(m22 + m32 + s) + 
     (m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))^2 + 
     m12^2*(6*m22^2 + 6*m32^2 + 4*m32*s + 6*s^2 + 4*m22*(m32 + s)) - 
     4*m12*(m22^3 - m22^2*(m32 + s) + (m32 - s)^2*(m32 + s) - 
       m22*(m32^2 - 10*m32*s + s^2)))), 
  (-2*\[Epsilon]*(m22^4*(1 + \[Epsilon]) + m12^4*(1 + 5*\[Epsilon]) - 
     m12^3*(s + 10*s*\[Epsilon] + m32*(3 + 2*\[Epsilon]) + 
       4*m22*(1 + 4*\[Epsilon])) + (m32 - s)^3*(3*m32*\[Epsilon] + 
       s*(2 + 5*\[Epsilon])) - m22^3*(s - 2*s*\[Epsilon] + 
       m32*(3 + 6*\[Epsilon])) - m22*(m32 - s)*(-2*m32*s*(3 + 4*\[Epsilon]) + 
       m32^2*(1 + 10*\[Epsilon]) + s^2*(5 + 14*\[Epsilon])) + 
     m22^2*(3*m32^2*(1 + 4*\[Epsilon]) - 3*s^2*(1 + 4*\[Epsilon]) + 
       8*m32*(s + 2*s*\[Epsilon])) + 
     m12^2*(-3*s^2 + m32^2*(3 - 8*\[Epsilon]) + 6*m22^2*(1 + 3*\[Epsilon]) + 
       8*m32*(s + 3*s*\[Epsilon]) + m22*(s + 6*s*\[Epsilon] + 
         m32*(3 + 14*\[Epsilon]))) + m12*(-4*m22^3*(1 + 2*\[Epsilon]) + 
       m22^2*(s + m32*(3 - 6*\[Epsilon]) + 2*s*\[Epsilon]) - 
       2*m22*(4*m32*s*\[Epsilon] + s^2*(1 + 2*\[Epsilon]) + 
         m32^2*(7 + 10*\[Epsilon])) + (m32 - s)*(m32^2*(-1 + 2*\[Epsilon]) - 
         5*s^2*(1 + 2*\[Epsilon]) + 6*m32*(s + 4*s*\[Epsilon])))))/
   (m32*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s))*(m12^4 - 4*m12^3*(m22 + m32 + s) + 
     (m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))^2 + 
     m12^2*(6*m22^2 + 6*m32^2 + 4*m32*s + 6*s^2 + 4*m22*(m32 + s)) - 
     4*m12*(m22^3 - m22^2*(m32 + s) + (m32 - s)^2*(m32 + s) - 
       m22*(m32^2 - 10*m32*s + s^2)))), 
  ((1 + 2*\[Epsilon])*(m12^5*(1 + \[Epsilon]) + m22^5*(1 + \[Epsilon]) - 
     m22^4*(5*m32 + 3*s + 11*m32*\[Epsilon] + 9*s*\[Epsilon]) - 
     m12^4*(5*m32 + 3*s + 11*m32*\[Epsilon] + 9*s*\[Epsilon] + 
       3*m22*(1 + \[Epsilon])) + (m32 - s)^3*(m32 + s)*
      (-(s*(1 + 7*\[Epsilon])) + m32*(3 + 9*\[Epsilon])) - 
     m22*(m32 - s)^2*(2*m32*s*(-1 + 3*\[Epsilon]) + 
       3*s^2*(1 + 5*\[Epsilon]) + m32^2*(7 + 19*\[Epsilon])) + 
     2*m22^2*(m32^3*(1 + \[Epsilon]) - 3*m32*s^2*(1 + \[Epsilon]) + 
       s^3*(1 + \[Epsilon]) - m32^2*s*(7 + 39*\[Epsilon])) + 
     2*m22^3*(s^2*(1 + 7*\[Epsilon]) + m32^2*(3 + 9*\[Epsilon]) + 
       4*m32*(s + 2*s*\[Epsilon])) + 2*m12^3*(m22^2*(1 + \[Epsilon]) + 
       4*m22*(m32 + s)*(1 + 4*\[Epsilon]) + s^2*(1 + 7*\[Epsilon]) + 
       m32^2*(3 + 9*\[Epsilon]) + 4*m32*(s + 2*s*\[Epsilon])) + 
     m12*(-3*m22^4*(1 + \[Epsilon]) + 8*m22^3*(m32 + s)*(1 + 4*\[Epsilon]) + 
       8*m22*(s^3*(1 + \[Epsilon]) + 2*m32^3*(1 + 5*\[Epsilon]) + 
         m32*s^2*(1 + 9*\[Epsilon])) - 2*m22^2*(-4*m32*s + 
         s^2*(5 + 11*\[Epsilon]) + m32^2*(7 + 13*\[Epsilon])) - 
       (m32 - s)^2*(2*m32*s*(-1 + 3*\[Epsilon]) + 3*s^2*(1 + 5*\[Epsilon]) + 
         m32^2*(7 + 19*\[Epsilon]))) + 2*m12^2*(m22^3*(1 + \[Epsilon]) + 
       m32^3*(1 + \[Epsilon]) - 3*m32*s^2*(1 + \[Epsilon]) + 
       s^3*(1 + \[Epsilon]) - m32^2*s*(7 + 39*\[Epsilon]) - 
       m22*(-4*m32*s + s^2*(5 + 11*\[Epsilon]) + m32^2*(7 + 13*\[Epsilon])) - 
       m22^2*(3*m32*(1 + 7*\[Epsilon]) + s*(5 + 23*\[Epsilon])))))/
   (m32*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s))*(m12^4 - 4*m12^3*(m22 + m32 + s) + 
     (m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))^2 + 
     m12^2*(6*m22^2 + 6*m32^2 + 4*m32*s + 6*s^2 + 4*m22*(m32 + s)) - 
     4*m12*(m22^3 - m22^2*(m32 + s) + (m32 - s)^2*(m32 + s) - 
       m22*(m32^2 - 10*m32*s + s^2)))), 
  -((m12^6*(1 + \[Epsilon]) - 2*m12^5*(3*m22*(1 + \[Epsilon]) + 
       3*s*(1 + \[Epsilon]) + m32*(4 + 7*\[Epsilon])) + 
     m12^4*(15*m22^2*(1 + \[Epsilon]) + 15*s^2*(1 + \[Epsilon]) + 
       6*m32*s*(4 + 7*\[Epsilon]) + m32^2*(13 + 31*\[Epsilon]) + 
       6*m22*(3*s*(1 + \[Epsilon]) + m32*(4 + 7*\[Epsilon]))) + 
     (m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))*(m22^4*(1 + \[Epsilon]) + 
       6*m22^2*(m32 + s)*(s + (m32 + s)*\[Epsilon]) - 
       (m32 - s)^2*(-(s^2*(1 + \[Epsilon])) + 2*m32*s*(2 + 5*\[Epsilon]) + 
         3*m32^2*(3 + 5*\[Epsilon])) - 2*m22^3*(2*s*(1 + \[Epsilon]) + 
         m32*(3 + 6*\[Epsilon])) + 2*m22*(-2*s^3*(1 + \[Epsilon]) + 
         3*m32*s^2*(1 + 2*\[Epsilon]) + m32^3*(7 + 10*\[Epsilon]) - 
         2*m32^2*s*(8 + 15*\[Epsilon]))) - 
     4*m12^3*(m32^3*(-2 + \[Epsilon]) + 5*m22^3*(1 + \[Epsilon]) + 
       5*s^3*(1 + \[Epsilon]) + m32*s^2*(4 + 7*\[Epsilon]) + 
       m32^2*s*(9 + 19*\[Epsilon]) + m22^2*(3*s*(1 + \[Epsilon]) + 
         m32*(4 + 7*\[Epsilon])) + m22*(3*s^2*(1 + \[Epsilon]) + 
         2*m32*s*(12 + 17*\[Epsilon]) + m32^2*(9 + 19*\[Epsilon]))) - 
     2*m12*(3*m22^5*(1 + \[Epsilon]) - 3*m22^4*(3*s*(1 + \[Epsilon]) + 
         m32*(4 + 7*\[Epsilon])) + 2*m22^3*(3*s^2*(1 + \[Epsilon]) + 
         2*m32*s*(12 + 17*\[Epsilon]) + m32^2*(9 + 19*\[Epsilon])) - 
       (m32 - s)^2*(-3*s^3*(1 + \[Epsilon]) + 3*m32*s^2*(2 + 5*\[Epsilon]) - 
         m32^2*s*(3 + 5*\[Epsilon]) + m32^3*(16 + 25*\[Epsilon])) + 
       m22*(-9*s^4*(1 + \[Epsilon]) - 12*m32^3*s*(6 + 5*\[Epsilon]) + 
         5*m32^4*(7 + 11*\[Epsilon]) + 4*m32*s^3*(12 + 17*\[Epsilon]) + 
         2*m32^2*s^2*(31 + 37*\[Epsilon])) + m22^2*(6*s^3*(1 + \[Epsilon]) - 
         2*m32^3*(14 + 25*\[Epsilon]) + 2*m32^2*s*(31 + 37*\[Epsilon]) - 
         2*m32*s^2*(36 + 47*\[Epsilon]))) + 
     m12^2*(15*m22^4*(1 + \[Epsilon]) + 15*s^4*(1 + \[Epsilon]) - 
       4*m32*s^3*(4 + 7*\[Epsilon]) + 4*m32^3*s*(14 + 25*\[Epsilon]) + 
       2*m32^2*s^2*(23 + 45*\[Epsilon]) - m32^4*(37 + 49*\[Epsilon]) - 
       4*m22^3*(3*s*(1 + \[Epsilon]) + m32*(4 + 7*\[Epsilon])) + 
       2*m22^2*(-3*s^2*(1 + \[Epsilon]) + m32^2*(23 + 45*\[Epsilon]) + 
         2*m32*s*(36 + 47*\[Epsilon])) + 4*m22*(-3*s^3*(1 + \[Epsilon]) + 
         m32^3*(14 + 25*\[Epsilon]) - m32^2*s*(31 + 37*\[Epsilon]) + 
         m32*s^2*(36 + 47*\[Epsilon]))))/
    (m32*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
      2*m12*(m22 - m32 + s))*(m12^4 - 4*m12^3*(m22 + m32 + s) + 
      (m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))^2 + 
      m12^2*(6*m22^2 + 6*m32^2 + 4*m32*s + 6*s^2 + 4*m22*(m32 + s)) - 
      4*m12*(m22^3 - m22^2*(m32 + s) + (m32 - s)^2*(m32 + s) - 
        m22*(m32^2 - 10*m32*s + s^2))))), 
  (-2*(m22 - s)*(3*m12^3 - 3*m22^3 + m12^2*(-9*m22 + 5*m32 - 9*s) + 
     3*(m32 - s)^3 + 3*m22^2*(3*m32 + s) + 
     m22*(-9*m32^2 - 10*m32*s + 3*s^2) + 
     m12*(9*m22^2 - 14*m22*m32 + 21*m32^2 + 6*m22*s - 14*m32*s + 9*s^2))*
    \[Epsilon]*(1 + 2*\[Epsilon]))/(m32*(m12^2 + m22^2 - 3*m32^2 + 
     2*m22*(m32 - s) + 2*m32*s + s^2 - 2*m12*(m22 - m32 + s))*
    (m12^4 - 4*m12^3*(m22 + m32 + s) + 
     (m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))^2 + 
     m12^2*(6*m22^2 + 6*m32^2 + 4*m32*s + 6*s^2 + 4*m22*(m32 + s)) - 
     4*m12*(m22^3 - m22^2*(m32 + s) + (m32 - s)^2*(m32 + s) - 
       m22*(m32^2 - 10*m32*s + s^2)))), 
  (-2*(m12 - s)*(-3*m12^3 + 3*m22^3 + m22^2*(5*m32 - 9*s) + 3*(m32 - s)^3 + 
     3*m12^2*(3*m22 + 3*m32 + s) - m12*(9*m22^2 + 14*m22*m32 + 9*m32^2 - 
       6*m22*s + 10*m32*s - 3*s^2) + m22*(21*m32^2 - 14*m32*s + 9*s^2))*
    \[Epsilon]*(1 + 2*\[Epsilon]))/(m32*(m12^2 + m22^2 - 3*m32^2 + 
     2*m22*(m32 - s) + 2*m32*s + s^2 - 2*m12*(m22 - m32 + s))*
    (m12^4 - 4*m12^3*(m22 + m32 + s) + 
     (m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))^2 + 
     m12^2*(6*m22^2 + 6*m32^2 + 4*m32*s + 6*s^2 + 4*m22*(m32 + s)) - 
     4*m12*(m22^3 - m22^2*(m32 + s) + (m32 - s)^2*(m32 + s) - 
       m22*(m32^2 - 10*m32*s + s^2))))}, 
 {(-2*(m12 - m22 + m32 - s)*\[Epsilon])/(m12^2 + m22^2 - 3*m32^2 + 
    2*m22*(m32 - s) + 2*m32*s + s^2 - 2*m12*(m22 - m32 + s)), 
  -(((m12^2 + m22^2 - m32^2 - 2*m22*s + s^2 - 2*m12*(m22 - 2*m32 + s))*
     \[Epsilon])/(m32*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + 
      s^2 - 2*m12*(m22 - m32 + s)))), (-2*(m12 - m22 + m32 - s)*\[Epsilon])/
   (m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
    2*m12*(m22 - m32 + s)), (m12^2 - m22^2*(1 + 2*\[Epsilon]) - 
    2*m12*(s - m22*\[Epsilon] + 3*m32*\[Epsilon] + 2*s*\[Epsilon]) + 
    2*m22*(m32 + 2*m32*\[Epsilon] + 3*s*\[Epsilon]) - 
    (m32 - s)*(m32 + s + 2*m32*\[Epsilon] + 4*s*\[Epsilon]))/
   (m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
    2*m12*(m22 - m32 + s)), (m22^3 + m12^2*(m22 + 3*m32) - 
    m22^2*(3*m32 + 2*s) - m32*(m32^2 + 2*m32*s - 3*s^2) + 
    m22*(3*m32^2 + 4*m32*s + s^2) - 2*m12*(m22^2 + m22*(-2*m32 + s) + 
      m32*(m32 + 3*s)))/(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 
    2*m32*s + s^2 - 2*m12*(m22 - m32 + s)), 
  (2*(m12 - 3*m22 + 3*m32 - s)*\[Epsilon])/(m12^2 + m22^2 - 3*m32^2 + 
    2*m22*(m32 - s) + 2*m32*s + s^2 - 2*m12*(m22 - m32 + s)), 
  (4*(m12 - s)*\[Epsilon])/(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 
    2*m32*s + s^2 - 2*m12*(m22 - m32 + s))}, 
 {(2*(m12 - m22 - m32 + s)*\[Epsilon])/(m12^2 + m22^2 - 3*m32^2 + 
    2*m22*(m32 - s) + 2*m32*s + s^2 - 2*m12*(m22 - m32 + s)), 
  (2*(m12 - m22 - m32 + s)*\[Epsilon])/(m12^2 + m22^2 - 3*m32^2 + 
    2*m22*(m32 - s) + 2*m32*s + s^2 - 2*m12*(m22 - m32 + s)), 
  -(((m12^2 + m22^2 + 4*m22*m32 - m32^2 - 2*m22*s + s^2 - 2*m12*(m22 + s))*
     \[Epsilon])/(m32*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + 
      s^2 - 2*m12*(m22 - m32 + s)))), 
  (m22^2 - m12^2*(1 + 2*\[Epsilon]) - 2*m22*(s + 3*m32*\[Epsilon] + 
      2*s*\[Epsilon]) - (m32 - s)*(m32 + s + 2*m32*\[Epsilon] + 
      4*s*\[Epsilon]) + 2*m12*(m32 + (m22 + 2*m32 + 3*s)*\[Epsilon]))/
   (m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
    2*m12*(m22 - m32 + s)), (m12^3 - m12^2*(2*m22 + 3*m32 + 2*s) + 
    m12*(m22^2 + 4*m22*m32 + 3*m32^2 - 2*m22*s + 4*m32*s + s^2) - 
    m32*(-3*m22^2 + m32^2 + 2*m32*s - 3*s^2 + 2*m22*(m32 + 3*s)))/
   (m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
    2*m12*(m22 - m32 + s)), (4*(m22 - s)*\[Epsilon])/
   (m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
    2*m12*(m22 - m32 + s)), (-2*(3*m12 - m22 - 3*m32 + s)*\[Epsilon])/
   (m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
    2*m12*(m22 - m32 + s))}}


==> AncillaryFiles/GMSun3s.txt <==
{{0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0}, 
 {(2*(m32 - s)*\[Epsilon])/(s*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 
     2*m32*s + s^2 - 2*m12*(m22 - m32 + s))), (2*(m32 - s)*\[Epsilon])/
   (s*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s))), (2*(m32 - s)*\[Epsilon])/
   (s*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s))), (m22*(m32 - s)*(-1 + \[Epsilon]) + 
    m12^2*\[Epsilon] + m22^2*\[Epsilon] + 
    m12*(s + m32*(-1 + \[Epsilon]) - 2*m22*\[Epsilon] - s*\[Epsilon]) + 
    (m32 - s)*(m32 + s + 2*m32*\[Epsilon] + 4*s*\[Epsilon]))/
   (s*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s))), 
  (m32*(m12^2 + m22^2 - 2*m22*m32 + m32^2 - 2*m12*(m22 + m32 - s) + 2*m22*s + 
     2*m32*s - 3*s^2))/(s*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 
     2*m32*s + s^2 - 2*m12*(m22 - m32 + s))), 
  -(((m12 - m22 + 3*m32 - 3*s)*\[Epsilon])/
    (s*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
      2*m12*(m22 - m32 + s)))), ((m12 - m22 - 3*m32 + 3*s)*\[Epsilon])/
   (s*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s)))}, 
 {(2*\[Epsilon]*(m12^4*\[Epsilon] + m22^4*\[Epsilon] + 
     m22^3*(m32 - 5*s)*(1 + 2*\[Epsilon]) + 
     m12^3*(m32 - 4*m22*\[Epsilon] + 2*m32*\[Epsilon] - 
       5*s*(1 + 2*\[Epsilon])) - (m32 - s)^2*(2*m32*s*(-2 + \[Epsilon]) + 
       3*s^2*(1 + 3*\[Epsilon]) + m32^2*(1 + 5*\[Epsilon])) + 
     m22*(m32 - s)^2*(s + 10*s*\[Epsilon] + m32*(3 + 14*\[Epsilon])) + 
     m22^2*(-3*m32^2*(1 + 4*\[Epsilon]) + s^2*(7 + 8*\[Epsilon]) + 
       4*m32*(s + 5*s*\[Epsilon])) + m12^2*(6*m22^2*\[Epsilon] - 
       m22*(m32 - 5*s)*(1 + 2*\[Epsilon]) - 3*m32^2*(1 + 4*\[Epsilon]) + 
       s^2*(7 + 8*\[Epsilon]) + 4*m32*(s + 5*s*\[Epsilon])) + 
     m12*(-4*m22^3*\[Epsilon] - m22^2*(m32 - 5*s)*(1 + 2*\[Epsilon]) + 
       (m32 - s)^2*(s + 10*s*\[Epsilon] + m32*(3 + 14*\[Epsilon])) - 
       2*m22*(m32^2*(1 + 4*\[Epsilon]) + s^2*(11 + 24*\[Epsilon]) - 
         4*m32*(s + 3*s*\[Epsilon])))))/
   (s*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s))*(m12^4 - 4*m12^3*(m22 + m32 + s) + 
     (m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))^2 + 
     m12^2*(6*m22^2 + 6*m32^2 + 4*m32*s + 6*s^2 + 4*m22*(m32 + s)) - 
     4*m12*(m22^3 - m22^2*(m32 + s) + (m32 - s)^2*(m32 + s) - 
       m22*(m32^2 - 10*m32*s + s^2)))), 
  -((\[Epsilon]*(-(m12^5*\[Epsilon]) + m22^5*\[Epsilon] + 
      m22^4*(m32 - 3*s)*\[Epsilon] + m12^4*(5*m22 + m32 + 5*s)*\[Epsilon] + 
      (m32 - s)^3*(-(s^2*\[Epsilon]) + m32^2*(2 + \[Epsilon]) - 
        2*m32*s*(3 + 8*\[Epsilon])) + 2*m12^3*(m32^2*(-1 + \[Epsilon]) - 
        2*m22*m32*\[Epsilon] - (5*m22^2 + 6*m22*s + 5*s^2)*\[Epsilon] + 
        m32*s*(5 + 8*\[Epsilon])) + 2*m22^3*(s^2*\[Epsilon] - 
        m32^2*(1 + 5*\[Epsilon]) + m32*s*(5 + 16*\[Epsilon])) - 
      m22*(m32 - s)*(-3*s^3*\[Epsilon] + m32*s^2*(-2 + 5*\[Epsilon]) + 
        m32^3*(6 + 7*\[Epsilon]) + m32^2*s*(-4 + 23*\[Epsilon])) + 
      2*m22^2*(s^3*\[Epsilon] + m32^2*s*(-4 + 3*\[Epsilon]) + 
        m32^3*(3 + 7*\[Epsilon]) - m32*s^2*(7 + 27*\[Epsilon])) + 
      2*m12^2*(-(m32^3*(-3 + \[Epsilon])) + 5*m22^3*\[Epsilon] + 
        5*s^3*\[Epsilon] + 3*m22^2*(m32 + s)*\[Epsilon] - 
        m32^2*s*(4 + 9*\[Epsilon]) - m32*s^2*(7 + 11*\[Epsilon]) + 
        m22*(-5*m32*s + 3*s^2*\[Epsilon] + m32^2*(1 + \[Epsilon]))) - 
      m12*(5*m22^4*\[Epsilon] + 4*m22^3*(m32 - s)*\[Epsilon] + 
        (m32 - s)*(-5*s^3*\[Epsilon] + m32^3*(6 + \[Epsilon]) - 
          m32*s^2*(2 + 13*\[Epsilon]) - m32^2*s*(4 + 15*\[Epsilon])) - 
        4*m22*(s^3*\[Epsilon] + m32^3*(1 + \[Epsilon]) - 
          m32^2*s*(4 + \[Epsilon]) + m32*s^2*(11 + 15*\[Epsilon])) - 
        2*m22^2*(s^2*\[Epsilon] + m32^2*(1 + 3*\[Epsilon]) - 
          m32*s*(5 + 24*\[Epsilon])))))/
    (m32*s*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
      2*m12*(m22 - m32 + s))*(m12^4 - 4*m12^3*(m22 + m32 + s) + 
      (m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))^2 + 
      m12^2*(6*m22^2 + 6*m32^2 + 4*m32*s + 6*s^2 + 4*m22*(m32 + s)) - 
      4*m12*(m22^3 - m22^2*(m32 + s) + (m32 - s)^2*(m32 + s) - 
        m22*(m32^2 - 10*m32*s + s^2))))), 
  -((\[Epsilon]*(m12^5*\[Epsilon] - m22^5*\[Epsilon] + 
      m12^4*(-5*m22 + m32 - 3*s)*\[Epsilon] + m22^4*(m32 + 5*s)*\[Epsilon] + 
      (m32 - s)^3*(-(s^2*\[Epsilon]) + m32^2*(2 + \[Epsilon]) - 
        2*m32*s*(3 + 8*\[Epsilon])) + 2*m22^3*(m32^2*(-1 + \[Epsilon]) - 
        5*s^2*\[Epsilon] + m32*s*(5 + 8*\[Epsilon])) - 
      2*m22^2*(m32^3*(-3 + \[Epsilon]) - 5*s^3*\[Epsilon] + 
        m32^2*s*(4 + 9*\[Epsilon]) + m32*s^2*(7 + 11*\[Epsilon])) - 
      m22*(m32 - s)*(-5*s^3*\[Epsilon] + m32^3*(6 + \[Epsilon]) - 
        m32*s^2*(2 + 13*\[Epsilon]) - m32^2*s*(4 + 15*\[Epsilon])) - 
      2*m12^3*(2*m22*m32*\[Epsilon] - (5*m22^2 + 2*m22*s + s^2)*\[Epsilon] + 
        m32^2*(1 + 5*\[Epsilon]) - m32*s*(5 + 16*\[Epsilon])) + 
      m12*(5*m22^4*\[Epsilon] - 4*m22^3*(m32 + 3*s)*\[Epsilon] + 
        2*m22^2*(-5*m32*s + 3*s^2*\[Epsilon] + m32^2*(1 + \[Epsilon])) + 
        4*m22*(s^3*\[Epsilon] + m32^3*(1 + \[Epsilon]) - 
          m32^2*s*(4 + \[Epsilon]) + m32*s^2*(11 + 15*\[Epsilon])) - 
        (m32 - s)*(-3*s^3*\[Epsilon] + m32*s^2*(-2 + 5*\[Epsilon]) + 
          m32^3*(6 + 7*\[Epsilon]) + m32^2*s*(-4 + 23*\[Epsilon]))) + 
      2*m12^2*(-5*m22^3*\[Epsilon] + s^3*\[Epsilon] + 3*m22^2*(m32 + s)*
         \[Epsilon] + m32^2*s*(-4 + 3*\[Epsilon]) + 
        m32^3*(3 + 7*\[Epsilon]) - m32*s^2*(7 + 27*\[Epsilon]) + 
        m22*(s^2*\[Epsilon] + m32^2*(1 + 3*\[Epsilon]) - 
          m32*s*(5 + 24*\[Epsilon])))))/
    (m32*s*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
      2*m12*(m22 - m32 + s))*(m12^4 - 4*m12^3*(m22 + m32 + s) + 
      (m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))^2 + 
      m12^2*(6*m22^2 + 6*m32^2 + 4*m32*s + 6*s^2 + 4*m22*(m32 + s)) - 
      4*m12*(m22^3 - m22^2*(m32 + s) + (m32 - s)^2*(m32 + s) - 
        m22*(m32^2 - 10*m32*s + s^2))))), 
  -(((1 + 2*\[Epsilon])*(m12^4*(s*(-3 + \[Epsilon]) + m32*(1 + \[Epsilon])) + 
      m22^4*(s*(-3 + \[Epsilon]) + m32*(1 + \[Epsilon])) + 
      2*m22^2*(m32^3*(3 + 9*\[Epsilon]) - m32*s^2*(1 + 15*\[Epsilon]) - 
        s^3*(3 + 17*\[Epsilon]) - m32^2*s*(7 + 17*\[Epsilon])) + 
      (m32 - s)^3*(m32^2*(1 + 5*\[Epsilon]) - s^2*(1 + 9*\[Epsilon]) + 
        4*m32*(s + 2*s*\[Epsilon])) - 4*m22^3*(m32^2*(1 + 2*\[Epsilon]) - 
        s^2*(2 + 5*\[Epsilon]) - 3*m32*(s + 3*s*\[Epsilon])) - 
      4*m22*(m32 - s)^2*(-(s^2*\[Epsilon]) + m32^2*(1 + 4*\[Epsilon]) + 
        m32*(s + 7*s*\[Epsilon])) - 4*m12^3*(m32^2*(1 + 2*\[Epsilon]) - 
        3*m32*(s + 3*s*\[Epsilon]) + s*(-(s*(2 + 5*\[Epsilon])) + 
          m22*(2 + 6*\[Epsilon]))) - 2*m12^2*(-3*m32^3*(1 + 3*\[Epsilon]) + 
        m32*s^2*(1 + 15*\[Epsilon]) + s^3*(3 + 17*\[Epsilon]) + 
        m32^2*s*(7 + 17*\[Epsilon]) + m22^2*(m32 - 11*s + m32*\[Epsilon] - 
          23*s*\[Epsilon]) + 2*m22*(m32^2 + m32*s*(-1 + 5*\[Epsilon]) + 
          s^2*(4 + 7*\[Epsilon]))) - 4*m12*(2*m22^3*(s + 3*s*\[Epsilon]) + 
        m22^2*(m32^2 + m32*s*(-1 + 5*\[Epsilon]) + s^2*(4 + 7*\[Epsilon])) - 
        2*m22*(m32^2*s*\[Epsilon] + 3*m32*s^2*\[Epsilon] + 
          m32^3*(1 + 2*\[Epsilon]) + s^3*(3 + 14*\[Epsilon])) + 
        (m32 - s)^2*(-(s^2*\[Epsilon]) + m32^2*(1 + 4*\[Epsilon]) + 
          m32*(s + 7*s*\[Epsilon])))))/
    (s*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
      2*m12*(m22 - m32 + s))*(m12^4 - 4*m12^3*(m22 + m32 + s) + 
      (m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))^2 + 
      m12^2*(6*m22^2 + 6*m32^2 + 4*m32*s + 6*s^2 + 4*m22*(m32 + s)) - 
      4*m12*(m22^3 - m22^2*(m32 + s) + (m32 - s)^2*(m32 + s) - 
        m22*(m32^2 - 10*m32*s + s^2))))), 
  (m12^6*\[Epsilon] + m12^5*(m32 + s - 6*m22*\[Epsilon] - 4*s*\[Epsilon]) + 
    m12^4*(5*s^2*(-1 + \[Epsilon]) + 15*m22^2*\[Epsilon] - 
      5*m32^2*(1 + 3*\[Epsilon]) + 2*m32*s*(7 + 17*\[Epsilon]) - 
      3*m22*(m32 + s - 4*s*\[Epsilon])) + 
    2*m12^3*(5*s^3 - 10*m22^3*\[Epsilon] + 5*m32^3*(1 + 4*\[Epsilon]) - 
      m32^2*s*(21 + 40*\[Epsilon]) - m32*s^2*(21 + 44*\[Epsilon]) + 
      m22^2*(m32 + s - 4*s*\[Epsilon]) + 2*m22*(-(s^2*(-1 + \[Epsilon])) + 
        m32^2*(1 + 3*\[Epsilon]) + 2*m32*s*(5 + 3*\[Epsilon]))) + 
    m12^2*(15*m22^4*\[Epsilon] - 5*s^4*(2 + \[Epsilon]) - 
      5*m32^4*(2 + 9*\[Epsilon]) + 4*m32*s^3*(8 + 15*\[Epsilon]) + 
      4*m32^3*s*(8 + 19*\[Epsilon]) + 2*m32^2*s^2*(10 + 21*\[Epsilon]) + 
      2*m22^3*(m32 + s - 4*s*\[Epsilon]) + 
      2*m22^2*(-(s^2*(-1 + \[Epsilon])) + m32^2*(1 + 3*\[Epsilon]) - 
        2*m32*s*(27 + 29*\[Epsilon])) + 
      2*m22*(3*s^3 + m32^2*s*(13 - 24*\[Epsilon]) + 
        3*m32^3*(1 + 4*\[Epsilon]) + m32*s^2*(13 + 76*\[Epsilon]))) + 
    m12*(-6*m22^5*\[Epsilon] - 3*m22^4*(m32 + s - 4*s*\[Epsilon]) + 
      4*m22^3*(-(s^2*(-1 + \[Epsilon])) + m32^2*(1 + 3*\[Epsilon]) + 
        2*m32*s*(5 + 3*\[Epsilon])) - 2*m22*(3*s^4*(2 + \[Epsilon]) - 
        4*m32^3*s*(-8 + 5*\[Epsilon]) + 3*m32^4*(2 + 9*\[Epsilon]) + 
        2*m32^2*s^2*(-6 + 13*\[Epsilon]) + 4*m32*s^3*(8 + 23*\[Epsilon])) + 
      (m32 - s)^2*(s^3*(5 + 4*\[Epsilon]) + m32*s^2*(11 + 16*\[Epsilon]) + 
        m32^2*s*(11 + 20*\[Epsilon]) + m32^3*(5 + 24*\[Epsilon])) + 
      2*m22^2*(3*s^3 + m32^2*s*(13 - 24*\[Epsilon]) + 
        3*m32^3*(1 + 4*\[Epsilon]) + m32*s^2*(13 + 76*\[Epsilon]))) + 
    (m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))*(m22^4*\[Epsilon] + 
      m22^3*(m32 + s + 2*m32*\[Epsilon] - 2*s*\[Epsilon]) - 
      (m32 - s)^2*(s^2*(1 + \[Epsilon]) + m32^2*(1 + 5*\[Epsilon]) + 
        2*m32*s*(5 + 9*\[Epsilon])) + m22*(-11*m32*s^2*(1 + 2*\[Epsilon]) + 
        s^3*(3 + 2*\[Epsilon]) + m32^3*(3 + 14*\[Epsilon]) - 
        m32^2*s*(11 + 26*\[Epsilon])) - 
      3*m22^2*(s^2 + m32^2*(1 + 4*\[Epsilon]) - 6*m32*(s + 2*s*\[Epsilon]))))/
   (s*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s))*(m12^4 - 4*m12^3*(m22 + m32 + s) + 
     (m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))^2 + 
     m12^2*(6*m22^2 + 6*m32^2 + 4*m32*s + 6*s^2 + 4*m22*(m32 + s)) - 
     4*m12*(m22^3 - m22^2*(m32 + s) + (m32 - s)^2*(m32 + s) - 
       m22*(m32^2 - 10*m32*s + s^2)))), 
  ((-m12^4 + m22^4 + 3*(m32 - 3*s)*(m32 - s)^3 + 2*m12^3*(m22 + 5*s) + 
     m22^3*(-6*m32 + 20*s) + 2*m22^2*(6*m32^2 - 17*m32*s - 17*s^2) + 
     2*m12^2*(3*m32^2 + m22*(m32 - 20*s) + 5*m32*s - 4*s^2) + 
     m22*(-10*m32^3 + 32*m32^2*s + 6*m32*s^2 + 4*s^3) - 
     2*m12*(m22^3 + 4*m32^3 + m32^2*s + 6*m32*s^2 + 5*s^3 - 
       m22^2*(2*m32 + 5*s) - 3*m22*(m32^2 - 4*m32*s + 11*s^2)))*\[Epsilon]*
    (1 + 2*\[Epsilon]))/(s*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 
     2*m32*s + s^2 - 2*m12*(m22 - m32 + s))*
    (m12^4 - 4*m12^3*(m22 + m32 + s) + 
     (m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))^2 + 
     m12^2*(6*m22^2 + 6*m32^2 + 4*m32*s + 6*s^2 + 4*m22*(m32 + s)) - 
     4*m12*(m22^3 - m22^2*(m32 + s) + (m32 - s)^2*(m32 + s) - 
       m22*(m32^2 - 10*m32*s + s^2)))), 
  ((m12^4 - m22^4 - 2*m12^3*(m22 + 3*m32 - 10*s) + 
     3*(m32 - 3*s)*(m32 - s)^3 + 10*m22^3*s + 
     2*m12^2*(2*m22*m32 + 6*m32^2 + 5*m22*s - 17*m32*s - 17*s^2) + 
     2*m22^2*(3*m32^2 + 5*m32*s - 4*s^2) - 
     2*m22*(4*m32^3 + m32^2*s + 6*m32*s^2 + 5*s^3) + 
     2*m12*(m22^3 - 5*m32^3 + m22^2*(m32 - 20*s) + 16*m32^2*s + 3*m32*s^2 + 
       2*s^3 + 3*m22*(m32^2 - 4*m32*s + 11*s^2)))*\[Epsilon]*
    (1 + 2*\[Epsilon]))/(s*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 
     2*m32*s + s^2 - 2*m12*(m22 - m32 + s))*
    (m12^4 - 4*m12^3*(m22 + m32 + s) + 
     (m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))^2 + 
     m12^2*(6*m22^2 + 6*m32^2 + 4*m32*s + 6*s^2 + 4*m22*(m32 + s)) - 
     4*m12*(m22^3 - m22^2*(m32 + s) + (m32 - s)^2*(m32 + s) - 
       m22*(m32^2 - 10*m32*s + s^2))))}, 
 {(2*(m12*m32 - m22*s)*\[Epsilon])/(s*(m12^2 + m22^2 - 3*m32^2 + 
     2*m22*(m32 - s) + 2*m32*s + s^2 - 2*m12*(m22 - m32 + s))), 
  (2*(m12*m32 - m22*s)*\[Epsilon])/(s*(m12^2 + m22^2 - 3*m32^2 + 
     2*m22*(m32 - s) + 2*m32*s + s^2 - 2*m12*(m22 - m32 + s))), 
  -(((m12^2 + m22^2 + 2*m22*m32 - 3*m32^2 + 2*m32*s + s^2 - 2*m12*(m22 + s))*
     \[Epsilon])/(s*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + 
      s^2 - 2*m12*(m22 - m32 + s)))), 
  (-(m12^2*(m32 + m32*\[Epsilon] + s*\[Epsilon])) - 
    s*(-m22^2 + (-3*m32^2 + 2*m32*s + s^2)*\[Epsilon] + 
      m22*(m32 + s + 7*m32*\[Epsilon] + 3*s*\[Epsilon])) + 
    m12*(m32^2 + m32*s + 5*m32^2*\[Epsilon] + 3*m32*s*\[Epsilon] + 
      2*s^2*\[Epsilon] + m22*(s + 3*s*\[Epsilon] - m32*(1 + \[Epsilon]))))/
   (s*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s))), 
  (m32*(m12^3 - m12^2*(2*m22 + 2*m32 + 3*s) + 
     m12*(m22^2 - 2*m22*m32 + m32^2 + 4*m22*s + 4*m32*s + 3*s^2) - 
     s*(-3*m22^2 - 3*m32^2 + 2*m32*s + s^2 + 2*m22*(3*m32 + s))))/
   (s*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s))), 
  -(((-m22^2 + m12*(m22 + m32) + m32*(3*m32 + s) - m22*(2*m32 + 3*s))*
     \[Epsilon])/(s*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + 
      s^2 - 2*m12*(m22 - m32 + s)))), 
  ((m12 - s)*(m12 - m22 - 3*m32 - s)*\[Epsilon])/
   (s*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s)))}, {(2*(m22*m32 - m12*s)*\[Epsilon])/
   (s*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s))), 
  -(((m12^2 - 2*m12*m22 + m22^2 + 2*m12*m32 - 3*m32^2 - 2*m22*s + 2*m32*s + 
      s^2)*\[Epsilon])/(s*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 
      2*m32*s + s^2 - 2*m12*(m22 - m32 + s)))), 
  (2*(m22*m32 - m12*s)*\[Epsilon])/(s*(m12^2 + m22^2 - 3*m32^2 + 
     2*m22*(m32 - s) + 2*m32*s + s^2 - 2*m12*(m22 - m32 + s))), 
  (m12^2*s - s*(-3*m32^2 + 2*m32*s + s^2)*\[Epsilon] - 
    m22^2*(m32 + m32*\[Epsilon] + s*\[Epsilon]) + 
    m22*(m32^2 + m32*s + 5*m32^2*\[Epsilon] + 3*m32*s*\[Epsilon] + 
      2*s^2*\[Epsilon]) - 
    m12*(m22*(m32 - s + m32*\[Epsilon] - 3*s*\[Epsilon]) + 
      s*(m32 + s + 7*m32*\[Epsilon] + 3*s*\[Epsilon])))/
   (s*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s))), 
  (m32*(m22^3 + m12^2*(m22 + 3*s) - m22^2*(2*m32 + 3*s) - 
     s*(-3*m32^2 + 2*m32*s + s^2) + m22*(m32^2 + 4*m32*s + 3*s^2) - 
     2*m12*(m22^2 + m22*(m32 - 2*s) + s*(3*m32 + s))))/
   (s*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s))), 
  -(((m22 - s)*(m12 - m22 + 3*m32 + s)*\[Epsilon])/
    (s*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
      2*m12*(m22 - m32 + s)))), 
  ((m12^2 - m32*(m22 + 3*m32 + s) + m12*(-m22 + 2*m32 + 3*s))*\[Epsilon])/
   (s*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s)))}}


==> AncillaryFiles/RderivativesED.txt <==
{Derivative[1, 0][r[1]][s, m2] -> r[1][s, m2]/(2*s), 
 Derivative[1, 0][r[2]][s, m2] -> -1/2*r[2][s, m2]/(m2*(4 - s/m2)), 
 Derivative[1, 0, 0, 0][r[7]][s, t, M2, m2] -> 
  ((-4*m2 + t)*r[7][s, t, M2, m2])/(2*(4*m2*M2 + s*t - 4*m2*(s + t))), 
 Derivative[1, 0, 0, 0][r[8]][s, t, M2, m2] -> 
  ((m2 - t)^2*r[8][s, t, M2, m2])/(2*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + 
     s*t^2)), Derivative[1, 0, 0, 0][r[9]][s, t, M2, m2] -> 
  ((m2^2*s + s*t^2 + m2*M2*(-m2 + t) - 2*m2*t*(s + t))*r[9][s, t, M2, m2])/
   (m2^2*(M2 - s)^2 + 2*m2*(M2 - s)*s*t + s*(-4*m2 + s)*t^2), 
 Derivative[1, 0][r[3]][t, m2] -> r[3][t, m2]/(2*t), 
 Derivative[1, 0][r[4]][t, m2] -> -1/2*r[4][t, m2]/(m2*(4 - t/m2)), 
 Derivative[0, 1, 0, 0][r[7]][s, t, M2, m2] -> 
  ((-4*m2 + s)*r[7][s, t, M2, m2])/(2*(4*m2*M2 + s*t - 4*m2*(s + t))), 
 Derivative[0, 1, 0, 0][r[8]][s, t, M2, m2] -> 
  -(((-2*m2*M2 - s*t + m2*(s + 4*t))*r[8][s, t, M2, m2])/
    (m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)), 
 Derivative[0, 1, 0, 0][r[9]][s, t, M2, m2] -> 
  (s*(m2*M2 + s*t - m2*(s + 4*t))*r[9][s, t, M2, m2])/
   (m2^2*(M2 - s)^2 + 2*m2*(M2 - s)*s*t + s*(-4*m2 + s)*t^2), 
 Derivative[1, 0][r[5]][M2, m2] -> r[5][M2, m2]/(2*M2), 
 Derivative[1, 0][r[6]][M2, m2] -> -1/2*r[6][M2, m2]/(m2*(4 - M2/m2)), 
 Derivative[0, 0, 1, 0][r[7]][s, t, M2, m2] -> (2*m2*r[7][s, t, M2, m2])/
   (4*m2*M2 + s*t - 4*m2*(s + t)), 
 Derivative[0, 0, 1, 0][r[8]][s, t, M2, m2] -> (2*m2*t*r[8][s, t, M2, m2])/
   (m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2), 
 Derivative[0, 0, 1, 0][r[9]][s, t, M2, m2] -> 
  (m2*(m2*M2 + s*(-m2 + t))*r[9][s, t, M2, m2])/
   (m2^2*(M2 - s)^2 + 2*m2*(M2 - s)*s*t + s*(-4*m2 + s)*t^2), 
 Derivative[0, 1][r[1]][s, m2] -> -1/2*r[1][s, m2]/m2, 
 Derivative[0, 1][r[2]][s, m2] -> (s*r[2][s, m2])/(2*m2^2*(4 - s/m2)), 
 Derivative[0, 1][r[3]][t, m2] -> -1/2*r[3][t, m2]/m2, 
 Derivative[0, 1][r[4]][t, m2] -> (t*r[4][t, m2])/(2*m2^2*(4 - t/m2)), 
 Derivative[0, 1][r[5]][M2, m2] -> -1/2*r[5][M2, m2]/m2, 
 Derivative[0, 1][r[6]][M2, m2] -> (M2*r[6][M2, m2])/(2*m2^2*(4 - M2/m2)), 
 Derivative[0, 0, 0, 1][r[7]][s, t, M2, m2] -> 
  (-2*(-M2 + s + t)*r[7][s, t, M2, m2])/(4*m2*M2 + s*t - 4*m2*(s + t)), 
 Derivative[0, 0, 0, 1][r[8]][s, t, M2, m2] -> 
  -1/2*((-3*m2^2*s - s*t^2 + 4*m2*t*(-2*M2 + s + 2*t))*r[8][s, t, M2, m2])/
    (m2*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)), 
 Derivative[0, 0, 0, 1][r[9]][s, t, M2, m2] -> 
  ((m2*M2^2 + M2*s*(-2*m2 + t) + s*(m2*s - t*(s + 2*t)))*r[9][s, t, M2, m2])/
   (m2^2*(M2 - s)^2 + 2*m2*(M2 - s)*s*t + s*(-4*m2 + s)*t^2), 
 Derivative[1, 0][r[1]][s, m2]^(-1) -> -2*m2*r[1][s, m2], 
 Derivative[1, 0][r[2]][s, m2]^(-1) -> -2*m2*r[2][s, m2], 
 Derivative[1, 0, 0, 0][r[7]][s, t, M2, m2]^(-1) -> 
  (2*r[7][s, t, M2, m2])/(-4*m2 + t), 
 Derivative[1, 0, 0, 0][r[8]][s, t, M2, m2]^(-1) -> 
  (-2*r[8][s, t, M2, m2])/(m2*(m2 - t)^2), 
 Derivative[1, 0, 0, 0][r[9]][s, t, M2, m2]^(-1) -> 
  r[9][s, t, M2, m2]/(m2^2*s + s*t^2 + m2*M2*(-m2 + t) - 2*m2*t*(s + t)), 
 Derivative[1, 0][r[3]][t, m2]^(-1) -> -2*m2*r[3][t, m2], 
 Derivative[1, 0][r[4]][t, m2]^(-1) -> -2*m2*r[4][t, m2], 
 Derivative[0, 1, 0, 0][r[7]][s, t, M2, m2]^(-1) -> 
  (2*r[7][s, t, M2, m2])/(-4*m2 + s), 
 Derivative[0, 1, 0, 0][r[8]][s, t, M2, m2]^(-1) -> 
  r[8][s, t, M2, m2]/(m2*(-2*m2*M2 - s*t + m2*(s + 4*t))), 
 Derivative[0, 1, 0, 0][r[9]][s, t, M2, m2]^(-1) -> 
  r[9][s, t, M2, m2]/(s*(m2*M2 + s*t - m2*(s + 4*t))), 
 Derivative[1, 0][r[5]][M2, m2]^(-1) -> -2*m2*r[5][M2, m2], 
 Derivative[1, 0][r[6]][M2, m2]^(-1) -> -2*m2*r[6][M2, m2], 
 Derivative[0, 0, 1, 0][r[7]][s, t, M2, m2]^(-1) -> 
  r[7][s, t, M2, m2]/(2*m2), Derivative[0, 0, 1, 0][r[8]][s, t, M2, m2]^
   (-1) -> -1/2*r[8][s, t, M2, m2]/(m2^2*t), 
 Derivative[0, 0, 1, 0][r[9]][s, t, M2, m2]^(-1) -> 
  r[9][s, t, M2, m2]/(m2*(m2*M2 + s*(-m2 + t))), 
 Derivative[0, 1][r[1]][s, m2]^(-1) -> (2*m2^2*r[1][s, m2])/s, 
 Derivative[0, 1][r[2]][s, m2]^(-1) -> (2*m2^2*r[2][s, m2])/s, 
 Derivative[0, 1][r[3]][t, m2]^(-1) -> (2*m2^2*r[3][t, m2])/t, 
 Derivative[0, 1][r[4]][t, m2]^(-1) -> (2*m2^2*r[4][t, m2])/t, 
 Derivative[0, 1][r[5]][M2, m2]^(-1) -> (2*m2^2*r[5][M2, m2])/M2, 
 Derivative[0, 1][r[6]][M2, m2]^(-1) -> (2*m2^2*r[6][M2, m2])/M2, 
 Derivative[0, 0, 0, 1][r[7]][s, t, M2, m2]^(-1) -> 
  -1/2*r[7][s, t, M2, m2]/(-M2 + s + t), 
 Derivative[0, 0, 0, 1][r[8]][s, t, M2, m2]^(-1) -> 
  (-2*r[8][s, t, M2, m2])/(3*m2^2*s + s*t^2 - 4*m2*t*(-2*M2 + s + 2*t)), 
 Derivative[0, 0, 0, 1][r[9]][s, t, M2, m2]^(-1) -> 
  r[9][s, t, M2, m2]/(m2*M2^2 + M2*s*(-2*m2 + t) + s*(m2*s - t*(s + 2*t)))}


==> AncillaryFiles/RelDB.txt <==
{Derivative[1, 0, 0, 0][\[Omega]0][s, t, M2, m2] -> 
  ((M2*s - (m2 + s)*(s + t))*\[Omega]0[s, t, M2, m2])/(s^2*(-M2 + s + t)) + 
   (m2*(M2*s - s*t - 4*m2*(s + t))*Derivative[0, 0, 0, 1][\[Omega]0][s, t, 
      M2, m2])/(2*s^2*(-M2 + s + t)), 
 Derivative[1, 0, 0, 1][\[Omega]0][s, t, M2, m2] -> 
  (2*(-(M2^2*s^2*t) + (s + t)*(-(s^2*t^2) + 5*m2*s*t*(s + t) + 
        4*m2^2*(s + t)^2) + M2*s*(s*t*(s + 2*t) - m2*(s^2 + 6*s*t + 5*t^2)))*
     \[Omega]0[s, t, M2, m2])/(s^2*(-M2 + s + t)*
     (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)) + 
   ((M2^3*s^3 - M2^2*s^2*(7*m2*s + s^2 - m2*t + 3*s*t) + 
      M2*s*(s^2*t*(2*s + 3*t) + 8*m2^2*(s^2 - t^2) + 
        2*m2*s*(4*s^2 - s*t - t^2)) + (s + t)*(-(s^3*t^2) + 
        16*m2^3*(s + t)^2 + m2*s^2*t*(8*s + t) - 
        8*m2^2*s*(2*s^2 + s*t - t^2)))*Derivative[0, 0, 0, 1][\[Omega]0][s, 
      t, M2, m2])/(s^2*(-M2 + s + t)*(M2^2*s^2 - 
      2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)), 
 Derivative[0, 1, 0, 0][\[Omega]0][s, t, M2, m2] -> 
  ((M2*(-(s*t) + m2*(s + t)) + (s + t)*(s*t - m2*(s + 2*t)))*
     \[Omega]0[s, t, M2, m2])/(s*(M2 - t)*t*(-M2 + s + t)) + 
   (m2*(-(M2^2*s) + M2*s*(s - t) + 4*m2*M2*(s + t) + s*t*(3*s + 2*t) - 
      4*m2*(s^2 + 3*s*t + 2*t^2))*Derivative[0, 0, 0, 1][\[Omega]0][s, t, M2, 
      m2])/(2*s*(M2 - t)*t*(-M2 + s + t)), 
 Derivative[0, 1, 0, 1][\[Omega]0][s, t, M2, m2] -> 
  (2*(M2^3*s^2*t + (s + t)*(s^3*t^2 + 4*m2^2*(s + t)^2*(s + 2*t) - 
        m2*s*t*(7*s^2 + 9*s*t + 2*t^2)) + M2^2*s*(-2*s*t*(2*s + t) + 
        m2*(s^2 + 6*s*t + 5*t^2)) - M2*(4*m2^2*(s + t)^3 - 
        s^2*t*(3*s^2 + 3*s*t + t^2) + m2*s*(s^3 + s^2*t + 3*s*t^2 + 3*t^3)))*
     \[Omega]0[s, t, M2, m2])/(s*(M2 - t)*t*(-M2 + s + t)*
     (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)) + 
   ((-(M2^3*s^2*(m2*(s - 7*t) + s*t)) + (s + t)*(m2*s^2*(s - 6*t)*t^2 + 
        s^3*t^3 - 24*m2^2*s^2*t*(s + t) + 16*m2^3*(s + t)^2*(s + 2*t)) + 
      M2^2*s*(s^2*t*(s + 3*t) + m2*s*(s^2 - 19*s*t - 20*t^2) + 
        8*m2^2*(s^2 + 4*s*t + 3*t^2)) - M2*(16*m2^3*(s + t)^3 + 
        s^3*t^2*(2*s + 3*t) - m2*s^2*t*(14*s^2 + 25*s*t + 19*t^2) + 
        8*m2^2*s*(s^3 + 3*s^2*t + 5*s*t^2 + 3*t^3)))*
     Derivative[0, 0, 0, 1][\[Omega]0][s, t, M2, m2])/
    (s*(M2 - t)*t*(-M2 + s + t)*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
      (s*t - 4*m2*(s + t))^2)), Derivative[0, 0, 1, 0][\[Omega]0][s, t, M2, 
   m2] -> ((-(M2^2*s) + M2*s*(s + t) - m2*(s + t)^2)*\[Omega]0[s, t, M2, m2])/
    (M2*s*(M2 - t)*(M2 - s - t)) + 
   (m2*(-2*M2^2*s + M2*s*(3*s + t) + (s + t)*(s*t - 4*m2*(s + t)))*
     Derivative[0, 0, 0, 1][\[Omega]0][s, t, M2, m2])/
    (2*M2*s*(M2 - t)*(M2 - s - t)), 
 Derivative[0, 0, 1, 1][\[Omega]0][s, t, M2, m2] -> 
  (-2*(M2^3*s^2*(s - t) + m2*(s + t)^3*(s*t - 4*m2*(s + t)) - 
      M2^2*s*(6*m2*(s + t)^2 + s*(s^2 - 3*s*t - 2*t^2)) + 
      M2*s*(s + t)*(-(s*t*(3*s + t)) + m2*(7*s^2 + 12*s*t + 5*t^2)))*
     \[Omega]0[s, t, M2, m2])/(M2*s*(M2 - t)*(M2 - s - t)*
     (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)) + 
   ((-(M2^4*s^3) + M2^3*s^3*(s + 3*t) + m2*(s + t)^2*(s*t - 4*m2*(s + t))^2 + 
      M2^2*s*(16*m2^2*(s + t)^2 - s^2*t*(2*s + 3*t) + 
        m2*s*(s^2 - 14*s*t + t^2)) + M2*s*(s + t)*(2*m2*s*(7*s - t)*t + 
        s^2*t^2 - 8*m2^2*(3*s^2 + 4*s*t + t^2)))*
     Derivative[0, 0, 0, 1][\[Omega]0][s, t, M2, m2])/
    (M2*s*(M2 - t)*(M2 - s - t)*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
      (s*t - 4*m2*(s + t))^2)), Derivative[0, 0, 0, 2][\[Omega]0][s, t, M2, 
   m2] -> (2*(M2*s*(s - t) + (s + t)*(s*t - 6*m2*(s + t)))*
     \[Omega]0[s, t, M2, m2])/(m2*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
      (s*t - 4*m2*(s + t))^2)) - 
   ((M2^2*s^2 + s^2*t^2 - 16*m2*s*t*(s + t) + 48*m2^2*(s + t)^2 - 
      2*M2*s*(8*m2*(s - t) + s*t))*Derivative[0, 0, 0, 1][\[Omega]0][s, t, 
      M2, m2])/(m2*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
      (s*t - 4*m2*(s + t))^2)), Derivative[0, 0, 0, 1][G1][s, t, M2, m2] -> 
  (-s - t)*\[Omega]0[s, t, M2, m2], 
 Derivative[0, 1, 0, 0][G1][s, t, M2, m2] -> 
  -1/2*(m2*(s + t)*(-(M2^2*s) + M2*s*(s - t) + 4*m2*M2*(s + t) + 
       s*t*(3*s + 2*t) - 4*m2*(s^2 + 3*s*t + 2*t^2))*\[Omega]0[s, t, M2, m2])/
     (s*(M2 - t)*t*(-M2 + s + t)) - 
   (m2*(M2 - s - 2*t)*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
      (s*t - 4*m2*(s + t))^2)*Derivative[0, 0, 0, 1][\[Omega]0][s, t, M2, 
      m2])/(4*s*(M2 - t)*t*(-M2 + s + t)), 
 Derivative[0, 0, 1, 0][G1][s, t, M2, m2] -> 
  -1/2*(m2*(s + t)*(-2*M2^2*s + M2*s*(3*s + t) + 
       (s + t)*(s*t - 4*m2*(s + t)))*\[Omega]0[s, t, M2, m2])/
     (M2*s*(M2 - t)*(M2 - s - t)) + 
   (m2*(s + t)*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
      (s*t - 4*m2*(s + t))^2)*Derivative[0, 0, 0, 1][\[Omega]0][s, t, M2, 
      m2])/(4*M2*s*(M2 - t)*(M2 - s - t)), 
 Derivative[1, 0, 0, 0][G1][s, t, M2, m2] -> 
  (m2*(2*(s + t)*(-(M2*s) + s*t + 4*m2*(s + t))*\[Omega]0[s, t, M2, m2] + 
     (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
      Derivative[0, 0, 0, 1][\[Omega]0][s, t, M2, m2]))/
   (4*s^2*(-M2 + s + t)), Derivative[0, 0, 0, 1][G2][s, t, M2, m2] -> 
  (m2^2*(M2^3*s*(-4*m2 + s) + 4*m2*s^2*t^2 - s^3*t^2 - 64*m2^3*(s + t)^2 - 
     16*m2^2*s*(3*s^2 + 2*s*t - t^2) - M2^2*(32*m2^2*(2*s + t) - 
       4*m2*s*(s + 2*t) + s^2*(s + 4*t)) + 
     M2*(64*m2^3*(s + t) + s^2*t*(5*s + 2*t) - 4*m2*s*t*(5*s + 4*t) + 
       16*m2^2*(7*s^2 + 7*s*t + 2*t^2)))*\[Omega]0[s, t, M2, m2]*r[1][s, m2]*
    r[3][t, m2]*r[5][M2, m2]*r[6][M2, m2]*r[7][s, t, M2, m2])/
   ((-4*m2 + M2)^2*s*(4*m2*M2 + s*t - 4*m2*(s + t))^2), 
 Derivative[0, 1, 0, 0][G2][s, t, M2, m2] -> 
  -1/4*(m2^3*r[1][s, m2]*r[3][t, m2]*r[5][M2, m2]*r[6][M2, m2]*
     r[7][s, t, M2, m2]*(-2*(2*M2^4*s^2*(4*m2 + s) + 
        2*M2^3*s*(2*m2*s*(-13*s + t) + 24*m2^2*(s + t) - s^2*(2*s + 3*t)) - 
        M2^2*(64*m2^3*(s + t)^2 - 4*m2*s^2*(20*s^2 + 5*s*t - 9*t^2) + 
          16*m2^2*s*(3*s^2 + 4*s*t + t^2) - s^3*(2*s^2 + 7*s*t + 11*t^2)) + 
        (s + t)*(-64*m2^3*(s + t)^2*(s + 2*t) + s^3*t^2*(11*s + 2*t) - 
          4*m2*s^2*t*(6*s^2 + 19*s*t + 6*t^2) + 16*m2^2*s*(3*s^3 + 10*s^2*t + 
            13*s*t^2 + 6*t^3)) + M2*(64*m2^3*(s + t)^2*(2*s + 3*t) - 
          s^3*t*(s^2 + 20*s*t + 9*t^2) - 16*m2^2*s*(3*s^3 + 12*s^2*t + 
            16*s*t^2 + 7*t^3) + 4*m2*s^2*(-9*s^3 + 28*s*t^2 + 13*t^3)))*
       \[Omega]0[s, t, M2, m2] - (4*m2*M2 + s*t - 4*m2*(s + t))*
       (M2^3*s^2*(-4*m2 + 3*s) + (s*t - 4*m2*(s + t))^2*
         (4*m2*(s + 2*t) - s*(3*s + 2*t)) - M2^2*s*(20*m2*s*(s - 2*t) - 
          32*m2^2*(s - t) + s^2*(3*s + 8*t)) + 
        M2*(-64*m2^3*(s + t)^2 + 16*m2^2*s*(s + 3*t)^2 + s^3*t*(6*s + 7*t) + 
          4*m2*s^2*(6*s^2 - 10*s*t - 15*t^2)))*
       Derivative[0, 0, 0, 1][\[Omega]0][s, t, M2, m2]))/
    ((-4*m2 + M2)*s^2*(M2 - t)*t*(-M2 + s + t)*(4*m2*M2 + s*t - 4*m2*(s + t))^
      2), Derivative[0, 0, 1, 0][G2][s, t, M2, m2] -> 
  (m2^3*r[1][s, m2]*r[3][t, m2]*r[5][M2, m2]*r[6][M2, m2]*r[7][s, t, M2, m2]*
    (2*(2*M2^5*s^2*(4*m2 + s) - 2*M2^4*s*(4*m2*s*(11*s - t) - 
         32*m2^2*(2*s + t) + s^2*(s + 3*t)) - 
       4*M2^3*s*(s^2*(2*s - 3*t)*t + 32*m2^3*(s + t) + 
         12*m2^2*(s^2 + 10*s*t + t^2) + m2*s*(-31*s^2 - 40*s*t + 11*t^2)) + 
       2*(s + t)*(s^4*t^3 + 128*m2^4*(s + t)^3 - 32*m2^3*s*(s + t)^2*
          (3*s + 7*t) - 2*m2*s^3*t^2*(11*s + 9*t) + 8*m2^2*s^2*t*
          (12*s^2 + 25*s*t + 13*t^2)) + 
       M2^2*(s^3*t*(11*s^2 + 4*s*t - 11*t^2) + 64*m2^3*t*(-s^2 + t^2) - 
         4*m2*s^2*(11*s^3 + 29*s^2*t + 27*s*t^2 - 15*t^3) - 
         16*m2^2*s*(11*s^3 - 19*s^2*t - 29*s*t^2 + 5*t^3)) - 
       M2*(256*m2^4*(s + t)^3 + s^3*t^2*(s^2 - 3*t^2) - 
         64*m2^3*(s + t)^2*(5*s^2 + 9*s*t - t^2) + 4*m2*s^2*t*
          (5*s^3 - 17*s^2*t - 13*s*t^2 + 7*t^3) - 
         16*m2^2*s*(6*s^4 - 11*s^3*t - 41*s^2*t^2 - 19*s*t^3 + 5*t^4)))*
      \[Omega]0[s, t, M2, m2] + (-4*m2 + M2)*(4*m2*M2 + s*t - 4*m2*(s + t))*
      (4*M2^3*s^3 + (4*m2 - 3*s)*(s + t)*(s*t - 4*m2*(s + t))^2 - 
       M2^2*s^2*(4*m2*(7*s - 9*t) + s*(3*s + 11*t)) + 
       2*M2*s*(s^2*t*(3*s + 5*t) + 4*m2*s*(3*s^2 - 5*s*t - 8*t^2) + 
         16*m2^2*(s^2 + 4*s*t + 3*t^2)))*Derivative[0, 0, 0, 1][\[Omega]0][s, 
       t, M2, m2]))/(4*M2*(-4*m2 + M2)^2*s^2*(M2 - t)*(M2 - s - t)*
    (4*m2*M2 + s*t - 4*m2*(s + t))^2), 
 Derivative[1, 0, 0, 0][G2][s, t, M2, m2] -> 
  -1/4*(m2^3*r[1][s, m2]*r[3][t, m2]*r[5][M2, m2]*r[6][M2, m2]*
     r[7][s, t, M2, m2]*(-2*(2*M2^3*(4*m2 - s)*s^2 + 
        2*M2^2*s*(2*m2*s*(s - 7*t) + 24*m2^2*(s + t) + s^2*(s + 5*t)) + 
        (s + t)*(5*s^3*t^2 + 64*m2^3*(s + t)^2 - 4*m2*s^2*t*(2*s + 9*t) + 
          16*m2^2*s*(5*s^2 + 8*s*t + 3*t^2)) - 
        M2*(64*m2^3*(s + t)^2 + s^3*t*(7*s + 13*t) + 
          4*m2*s^2*(3*s^2 - 4*s*t - 13*t^2) + 16*m2^2*s*(8*s^2 + 15*s*t + 
            7*t^2)))*\[Omega]0[s, t, M2, m2] + 
      (4*m2 + s)*(4*m2*M2 + s*t - 4*m2*(s + t))*(M2^2*s^2 - 
        2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
       Derivative[0, 0, 0, 1][\[Omega]0][s, t, M2, m2]))/
    ((-4*m2 + M2)*s^3*(M2 - s - t)*(4*m2*M2 + s*t - 4*m2*(s + t))^2), 
 Derivative[0, 0, 0, 1][G3][s, t, M2, m2] -> 
  ((m2^3*s*(3*s^2 + 7*s*t + 4*t^2) - s^2*t^2*(M2^2 - 4*M2*t + 
       t*(3*s + 2*t)) + m2^2*t*(-9*s^3 - 49*s^2*t - 72*s*t^2 - 32*t^3 + 
       4*M2*(5*s^2 + 14*s*t + 8*t^2)) + m2*s*t*(-(M2^2*(s - 4*t)) - 
       4*M2*t*(s + 2*t) + t*(9*s^2 + 26*s*t + 16*t^2)))*
    \[Omega]0[s, t, M2, m2]*r[1][s, m2]*r[8][s, t, M2, m2])/
   (s*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)^2), 
 Derivative[1, 0, 0, 0][G3][s, t, M2, m2] -> 
  -1/2*(m2*(2*M2^3*s^2*t*(s*t - m2*(s + 4*t)) - 
       2*M2^2*s*t*(6*m2^2*t*(3*s + 4*t) + s^2*t*(s + 5*t) - 
         m2*s*(s^2 + s*t + 14*t^2)) - (s + t)*(5*s^3*t^4 - 
         3*m2*s^2*t^3*(5*s + 12*t) - 4*m2^4*s*(3*s^2 + 7*s*t + 4*t^2) + 
         m2^2*s*t^2*(21*s^2 + 56*s*t + 48*t^2) + 
         m2^3*t*(s^3 + 80*s^2*t + 144*s*t^2 + 64*t^3)) + 
       M2*(s^3*t^3*(7*s + 13*t) + m2*s^2*t^2*(3*s^2 - 27*s*t - 52*t^2) + 
         m2^2*s*t*(-7*s^3 + 69*s^2*t + 176*s*t^2 + 112*t^3) + 
         m2^3*(-3*s^4 + 25*s^3*t + 140*s^2*t^2 + 176*s*t^3 + 64*t^4)))*
      \[Omega]0[s, t, M2, m2]*r[1][s, m2]*r[8][s, t, M2, m2])/
     (s^3*(-M2 + s + t)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)^2) - 
   (m2*(3*m2*s + 4*m2*t + s*t)*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
      (s*t - 4*m2*(s + t))^2)*r[1][s, m2]*r[8][s, t, M2, m2]*
     Derivative[0, 0, 0, 1][\[Omega]0][s, t, M2, m2])/
    (4*s^3*(-M2 + s + t)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)), 
 Derivative[0, 1, 0, 0][G3][s, t, M2, m2] -> 
  -1/2*(m2*(2*M2^4*s^2*t*(s*t + m2*(s + 4*t)) - 
       2*M2^3*s*t*(s^2*t*(s + 3*t) - 6*m2^2*t*(3*s + 4*t) + 
         m2*s*(s^2 + 25*s*t - 2*t^2)) + M2^2*(s^3*t^3*(s + 11*t) + 
         m2*s^2*t^2*(49*s^2 + 15*s*t - 36*t^2) + 
         m2^2*s*t*(-9*s^3 + 55*s^2*t + 56*s*t^2 - 16*t^3) + 
         m2^3*(3*s^4 - 25*s^3*t - 140*s^2*t^2 - 176*s*t^3 - 64*t^4)) + 
       (s + t)*(s^3*t^4*(9*s + 2*t) - m2*s^2*t^3*(39*s^2 + 86*s*t + 24*t^2) + 
         4*m2^4*s*(3*s^3 + 13*s^2*t + 18*s*t^2 + 8*t^3) + 
         m2^2*s*t^2*(63*s^3 + 242*s^2*t + 288*s*t^2 + 96*t^3) - 
         m2^3*t*(45*s^4 + 174*s^3*t + 352*s^2*t^2 + 352*s*t^3 + 128*t^4)) - 
       M2*(4*m2^4*s*(s + t)^2*(3*s + 4*t) + s^3*t^3*(-3*s^2 + 14*s*t + 
           9*t^2) + m2*s^2*t^2*(9*s^3 - 38*s^2*t - 123*s*t^2 - 52*t^3) + 
         m2^2*s*t*(-9*s^4 + 152*s^3*t + 461*s^2*t^2 + 424*s*t^3 + 112*t^4) + 
         m2^3*(3*s^5 - 64*s^4*t - 363*s^3*t^2 - 728*s^2*t^3 - 624*s*t^4 - 
           192*t^5)))*\[Omega]0[s, t, M2, m2]*r[1][s, m2]*r[8][s, t, M2, m2])/
     (s^2*(M2 - t)*t*(-M2 + s + t)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)^
       2) + (m2*(s*t*(3*s + 2*t) + M2*(3*m2*s + 4*m2*t - 3*s*t) - 
      m2*(3*s^2 + 10*s*t + 8*t^2))*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
      (s*t - 4*m2*(s + t))^2)*r[1][s, m2]*r[8][s, t, M2, m2]*
     Derivative[0, 0, 0, 1][\[Omega]0][s, t, M2, m2])/
    (4*s^2*(M2 - t)*t*(-M2 + s + t)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + 
      s*t^2)), Derivative[0, 0, 1, 0][G3][s, t, M2, m2] -> 
  -1/2*(m2*(2*M2^4*s^2*t*(-(m2*s) + 4*m2*t + s*t) + 
       2*M2^3*s*t*(-(s^2*t*(s + 3*t)) + m2*s*(s^2 - 29*s*t + 4*t^2) + 
         4*m2^2*(5*s^2 + 14*s*t + 8*t^2)) + 2*M2^2*s*(-3*s^2*(s - 2*t)*t^3 + 
         m2*s*t^2*(37*s^2 + 38*s*t - 22*t^2) + m2^3*s*(3*s^2 + 7*s*t + 
           4*t^2) - m2^2*t*(37*s^3 + 83*s^2*t + 82*s*t^2 + 24*t^3)) + 
       (s + t)^2*(3*s^3*t^4 - 7*m2*s^2*t^3*(3*s + 4*t) + 
         5*m2^2*s*t^2*(3*s + 4*t)^2 + 4*m2^4*s*(3*s^2 + 7*s*t + 4*t^2) - 
         m2^3*t*(39*s^3 + 120*s^2*t + 144*s*t^2 + 64*t^3)) + 
       M2*(s + t)*(s^3*(9*s - 11*t)*t^3 + m2*s^2*t^2*(-27*s^2 - 19*s*t + 
           60*t^2) + m2^2*s*t*(27*s^3 - 19*s^2*t - 96*s*t^2 - 80*t^3) + 
         m2^3*(-9*s^4 + 49*s^3*t + 172*s^2*t^2 + 176*s*t^3 + 64*t^4)))*
      \[Omega]0[s, t, M2, m2]*r[1][s, m2]*r[8][s, t, M2, m2])/
     (M2*s^2*(M2 - t)*(M2 - s - t)*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)^
       2) - (m2*(m2*(3*s^2 + 7*s*t + 4*t^2) + s*t*(4*M2 - 3*(s + t)))*
     (M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
     r[1][s, m2]*r[8][s, t, M2, m2]*Derivative[0, 0, 0, 1][\[Omega]0][s, t, 
      M2, m2])/(4*M2*s^2*(M2 - t)*(M2 - s - t)*
     (m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)), 
 Derivative[0, 0, 0, 1][G4][s, t, M2, m2] -> 
  (-2*m2*s*(-M2 + s)*\[Omega]0[s, t, M2, m2]*r[1][s, m2]*r[2][s, m2])/
   (-4*m2 + s)^2, Derivative[1, 0, 0, 0][G4][s, t, M2, m2] -> 
  (m2^2*(2*M2^2*s^2 - M2*s*(12*m2*s + s^2 - 4*m2*t + 3*s*t) + 
      (s + t)*(4*m2*s*(s - 2*t) + s^2*t + 16*m2^2*(s + t)))*
     \[Omega]0[s, t, M2, m2]*r[1][s, m2]*r[2][s, m2])/
    (s^2*(-4*m2 + s)^2*(-M2 + s + t)) + 
   (m2^2*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
     r[1][s, m2]*r[2][s, m2]*Derivative[0, 0, 0, 1][\[Omega]0][s, t, M2, m2])/
    (2*(4*m2 - s)*s^2*(-M2 + s + t)), 
 Derivative[0, 1, 0, 0][G4][s, t, M2, m2] -> 
  (m2^2*(M2 - s)*(-(M2*s*(s - 3*t)) + (s + t)*(-3*s*t + 4*m2*(s + t)))*
     \[Omega]0[s, t, M2, m2]*r[1][s, m2]*r[2][s, m2])/
    ((4*m2 - s)*s*(M2 - t)*t*(-M2 + s + t)) - 
   (m2^2*(M2 - s)*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
      (s*t - 4*m2*(s + t))^2)*r[1][s, m2]*r[2][s, m2]*
     Derivative[0, 0, 0, 1][\[Omega]0][s, t, M2, m2])/
    (2*s*(-4*m2 + s)*(M2 - t)*t*(-M2 + s + t)), 
 Derivative[0, 0, 1, 0][G4][s, t, M2, m2] -> 
  (m2^2*(-4*M2^2*s*(s - t) + (s + t)^2*(s*t - 4*m2*(s + t)) + 
      M2*(s + t)*(s*(3*s - 5*t) + 8*m2*(s + t)))*\[Omega]0[s, t, M2, m2]*
     r[1][s, m2]*r[2][s, m2])/(M2*(4*m2 - s)*s*(M2 - t)*(M2 - s - t)) - 
   (m2^2*(-2*M2 + s + t)*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
      (s*t - 4*m2*(s + t))^2)*r[1][s, m2]*r[2][s, m2]*
     Derivative[0, 0, 0, 1][\[Omega]0][s, t, M2, m2])/
    (2*M2*(4*m2 - s)*s*(M2 - t)*(M2 - s - t))}


==> AncillaryFiles/RelSun3.txt <==
{Derivative[1, 0, 0, 0][\[Omega]0][s, m12, m22, m32] -> 
  -(((m12 + m22 - m32 - s)*(m32 - s)*\[Omega]0[s, m12, m22, m32])/
     (s*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
       2*m12*(m22 - m32 + s)))) + 
   (m32*(m12^2 + m22^2 - 2*m22*m32 + m32^2 - 2*m12*(m22 + m32 - s) + 
      2*m22*s + 2*m32*s - 3*s^2)*Derivative[0, 0, 0, 1][\[Omega]0][s, m12, 
      m22, m32])/(s*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + 
      s^2 - 2*m12*(m22 - m32 + s))), 
 Derivative[1, 0, 0, 1][\[Omega]0][s, m12, m22, m32] -> 
  ((-(m12^4*(m32 - 3*s)) - m22^4*(m32 - 3*s) + 4*m22*m32*(m32 - s)^2*
       (m32 + s) + 4*m12^3*(m32^2 - 3*m32*s + 2*(m22 - s)*s) + 
      4*m22^3*(m32^2 - 3*m32*s - 2*s^2) - (m32 - s)^3*
       (m32^2 + 4*m32*s - s^2) + m22^2*(-6*m32^3 + 14*m32^2*s + 2*m32*s^2 + 
        6*s^3) + 2*m12^2*(-3*m32^3 + m22^2*(m32 - 11*s) + 7*m32^2*s + 
        m32*s^2 + 3*s^3 + 2*m22*(m32^2 - m32*s + 4*s^2)) + 
      4*m12*(2*m22^3*s + m32*(m32 - s)^2*(m32 + s) + 
        m22^2*(m32^2 - m32*s + 4*s^2) - 2*m22*(m32^3 + 3*s^3)))*
     \[Omega]0[s, m12, m22, m32])/(s*(m12^2 + m22^2 - 3*m32^2 + 
      2*m22*(m32 - s) + 2*m32*s + s^2 - 2*m12*(m22 - m32 + s))*
     (m12^4 - 4*m12^3*(m22 + m32 + s) + (m22^2 + (m32 - s)^2 - 
        2*m22*(m32 + s))^2 + m12^2*(6*m22^2 + 6*m32^2 + 4*m32*s + 6*s^2 + 
        4*m22*(m32 + s)) - 4*m12*(m22^3 - m22^2*(m32 + s) + 
        (m32 - s)^2*(m32 + s) - m22*(m32^2 - 10*m32*s + s^2)))) + 
   ((m12^5*(m32 + s) + m22^5*(m32 + s) + m22^4*(-5*m32^2 + 14*m32*s - 
        5*s^2) - (m32 - s)^4*(m32^2 + 10*m32*s + s^2) + 
      2*m22^3*(5*m32^3 - 21*m32^2*s - 21*m32*s^2 + 5*s^3) + 
      m22*(m32 - s)^2*(5*m32^3 + 11*m32^2*s + 11*m32*s^2 + 5*s^3) + 
      m22^2*(-10*m32^4 + 32*m32^3*s + 20*m32^2*s^2 + 32*m32*s^3 - 10*s^4) - 
      m12^4*(5*m32^2 - 14*m32*s + 5*s^2 + 3*m22*(m32 + s)) + 
      2*m12^3*(5*m32^3 - 21*m32^2*s - 21*m32*s^2 + 5*s^3 + m22^2*(m32 + s) + 
        2*m22*(m32^2 + 10*m32*s + s^2)) + 2*m12^2*(-5*m32^4 + 16*m32^3*s + 
        10*m32^2*s^2 + 16*m32*s^3 - 5*s^4 + m22^3*(m32 + s) + 
        m22^2*(m32^2 - 54*m32*s + s^2) + m22*(3*m32^3 + 13*m32^2*s + 
          13*m32*s^2 + 3*s^3)) + m12*(-3*m22^4*(m32 + s) + 
        4*m22^3*(m32^2 + 10*m32*s + s^2) + (m32 - s)^2*
         (5*m32^3 + 11*m32^2*s + 11*m32*s^2 + 5*s^3) + 
        m22^2*(6*m32^3 + 26*m32^2*s + 26*m32*s^2 + 6*s^3) - 
        4*m22*(3*m32^4 + 16*m32^3*s - 6*m32^2*s^2 + 16*m32*s^3 + 3*s^4)))*
     Derivative[0, 0, 0, 1][\[Omega]0][s, m12, m22, m32])/
    (s*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
      2*m12*(m22 - m32 + s))*(m12^4 - 4*m12^3*(m22 + m32 + s) + 
      (m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))^2 + 
      m12^2*(6*m22^2 + 6*m32^2 + 4*m32*s + 6*s^2 + 4*m22*(m32 + s)) - 
      4*m12*(m22^3 - m22^2*(m32 + s) + (m32 - s)^2*(m32 + s) - 
        m22*(m32^2 - 10*m32*s + s^2)))), 
 Derivative[0, 1, 0, 0][\[Omega]0][s, m12, m22, m32] -> 
  -(((m12 - m32)*(m12 - m22 + m32 - s)*\[Omega]0[s, m12, m22, m32])/
     (m12*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
       2*m12*(m22 - m32 + s)))) + 
   (m32*(-3*m12^2 + m22^2 + (m32 - s)^2 - 2*m22*(m32 + s) + 
      2*m12*(m22 + m32 + s))*Derivative[0, 0, 0, 1][\[Omega]0][s, m12, m22, 
      m32])/(m12*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
      2*m12*(m22 - m32 + s))), Derivative[0, 1, 0, 1][\[Omega]0][s, m12, m22, 
   m32] -> 
  ((-m12^5 + 7*m12^4*m32 + 2*m12^3*(3*m22^2 - 7*m32^2 + 2*m22*(m32 - 6*s) + 
        2*m32*s + 3*s^2) - m32*(m22 - m32 + s)^2*(m22^2 + (m32 - s)^2 - 
        2*m22*(m32 + s)) - 2*m12^2*(4*m22^3 - 5*m32^3 + 2*m32^2*s - m32*s^2 + 
        4*s^3 - m22^2*(m32 + 8*s) + 2*m22*(m32^2 - 4*s^2)) + 
      m12*(3*m22^4 + m22^3*(-12*m32 + 8*s) + 2*m22^2*(7*m32^2 - 2*m32*s - 
          11*s^2) - (m32 - s)^2*(m32^2 + 6*m32*s - 3*s^2) - 
        4*m22*(m32^3 + m32*s^2 - 2*s^3)))*\[Omega]0[s, m12, m22, m32])/
    (m12*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
      2*m12*(m22 - m32 + s))*(m12^4 - 4*m12^3*(m22 + m32 + s) + 
      (m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))^2 + 
      m12^2*(6*m22^2 + 6*m32^2 + 4*m32*s + 6*s^2 + 4*m22*(m32 + s)) - 
      4*m12*(m22^3 - m22^2*(m32 + s) + (m32 - s)^2*(m32 + s) - 
        m22*(m32^2 - 10*m32*s + s^2)))) + 
   ((-m12^6 + m12^5*(5*m22 - 6*m32 + 5*s) + 
      m12^4*(-10*m22^2 + 33*m32^2 + m22*(m32 - 12*s) + m32*s - 10*s^2) + 
      m32*(m22 - m32 + s)*(m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))^2 + 
      2*m12^3*(5*m22^3 - 26*m32^3 - 3*m32^2*s + 16*m32*s^2 + 5*s^3 + 
        m22^2*(16*m32 + 3*s) + m22*(-3*m32^2 - 32*m32*s + 3*s^2)) + 
      m12^2*(-5*m22^4 + 33*m32^4 - 6*m32^3*s + 20*m32^2*s^2 - 42*m32*s^3 - 
        5*s^4 + m22^3*(-42*m32 + 4*s) + 2*m22^2*(10*m32^2 + 13*m32*s + s^2) + 
        m22*(-6*m32^3 + 24*m32^2*s + 26*m32*s^2 + 4*s^3)) + 
      m12*(m22^5 + m22^4*(14*m32 - 3*s) - (m32 - s)^3*(6*m32^2 + 17*m32*s + 
          s^2) + m22^3*(-42*m32^2 + 40*m32*s + 2*s^2) + 
        2*m22^2*(16*m32^3 + 13*m32^2*s - 54*m32*s^2 + s^3) + 
        m22*(m32^4 - 64*m32^3*s + 26*m32^2*s^2 + 40*m32*s^3 - 3*s^4)))*
     Derivative[0, 0, 0, 1][\[Omega]0][s, m12, m22, m32])/
    (m12*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
      2*m12*(m22 - m32 + s))*(m12^4 - 4*m12^3*(m22 + m32 + s) + 
      (m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))^2 + 
      m12^2*(6*m22^2 + 6*m32^2 + 4*m32*s + 6*s^2 + 4*m22*(m32 + s)) - 
      4*m12*(m22^3 - m22^2*(m32 + s) + (m32 - s)^2*(m32 + s) - 
        m22*(m32^2 - 10*m32*s + s^2)))), 
 Derivative[0, 0, 1, 0][\[Omega]0][s, m12, m22, m32] -> 
  ((m22 - m32)*(m12 - m22 - m32 + s)*\[Omega]0[s, m12, m22, m32])/
    (m22*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
      2*m12*(m22 - m32 + s))) + 
   (m32*(m12^2 - 3*m22^2 + 2*m12*(m22 - m32 - s) + (m32 - s)^2 + 
      2*m22*(m32 + s))*Derivative[0, 0, 0, 1][\[Omega]0][s, m12, m22, m32])/
    (m22*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
      2*m12*(m22 - m32 + s))), Derivative[0, 0, 1, 1][\[Omega]0][s, m12, m22, 
   m32] -> ((-m22^5 + m12^4*(3*m22 - m32) + 7*m22^4*m32 - m32*(m32 - s)^4 + 
      4*m12^3*(-2*m22^2 - 3*m22*m32 + m32^2 + 2*m22*s) - 
      m22*(m32 - s)^2*(m32^2 + 6*m32*s - 3*s^2) + 
      m22^3*(-14*m32^2 + 4*m32*s + 6*s^2) + 
      2*m22^2*(5*m32^3 - 2*m32^2*s + m32*s^2 - 4*s^3) + 
      2*m12^2*(3*m22^3 + m22^2*(m32 + 8*s) + m22*(7*m32^2 - 2*m32*s - 
          11*s^2) + m32*(-3*m32^2 + 2*m32*s + s^2)) + 
      4*m12*(m22^3*(m32 - 6*s) + m32^2*(m32 - s)^2 - m22^2*(m32^2 - 4*s^2) - 
        m22*(m32^3 + m32*s^2 - 2*s^3)))*\[Omega]0[s, m12, m22, m32])/
    (m22*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
      2*m12*(m22 - m32 + s))*(m12^4 - 4*m12^3*(m22 + m32 + s) + 
      (m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))^2 + 
      m12^2*(6*m22^2 + 6*m32^2 + 4*m32*s + 6*s^2 + 4*m22*(m32 + s)) - 
      4*m12*(m22^3 - m22^2*(m32 + s) + (m32 - s)^2*(m32 + s) - 
        m22*(m32^2 - 10*m32*s + s^2)))) + 
   ((-m22^6 + m12^5*(m22 + m32) - m32*(m32 - s)^5 + m22^5*(-6*m32 + 5*s) - 
      m12^4*(5*m22^2 - 14*m22*m32 + 5*m32^2 + 3*m22*s + 3*m32*s) + 
      m22^4*(33*m32^2 + m32*s - 10*s^2) - m22*(m32 - s)^3*
       (6*m32^2 + 17*m32*s + s^2) + m22^3*(-52*m32^3 - 6*m32^2*s + 
        32*m32*s^2 + 10*s^3) + m22^2*(33*m32^4 - 6*m32^3*s + 20*m32^2*s^2 - 
        42*m32*s^3 - 5*s^4) + 2*m12^3*(5*m22^3 + m22^2*(-21*m32 + 2*s) + 
        m32*(5*m32^2 + 2*m32*s + s^2) + m22*(-21*m32^2 + 20*m32*s + s^2)) + 
      2*m12^2*(-5*m22^4 + m22^3*(16*m32 + 3*s) + 
        m22^2*(10*m32^2 + 13*m32*s + s^2) + m22*(16*m32^3 + 13*m32^2*s - 
          54*m32*s^2 + s^3) + m32*(-5*m32^3 + 3*m32^2*s + m32*s^2 + s^3)) + 
      m12*(5*m22^5 + m22^4*(m32 - 12*s) + m32*(m32 - s)^3*(5*m32 + 3*s) + 
        m22^3*(-6*m32^2 - 64*m32*s + 6*s^2) + m22^2*(-6*m32^3 + 24*m32^2*s + 
          26*m32*s^2 + 4*s^3) + m22*(m32^4 - 64*m32^3*s + 26*m32^2*s^2 + 
          40*m32*s^3 - 3*s^4)))*Derivative[0, 0, 0, 1][\[Omega]0][s, m12, 
      m22, m32])/(m22*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + 
      s^2 - 2*m12*(m22 - m32 + s))*(m12^4 - 4*m12^3*(m22 + m32 + s) + 
      (m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))^2 + 
      m12^2*(6*m22^2 + 6*m32^2 + 4*m32*s + 6*s^2 + 4*m22*(m32 + s)) - 
      4*m12*(m22^3 - m22^2*(m32 + s) + (m32 - s)^2*(m32 + s) - 
        m22*(m32^2 - 10*m32*s + s^2)))), 
 Derivative[0, 0, 0, 2][\[Omega]0][s, m12, m22, m32] -> 
  ((m12^5 + m22^5 + (m32 - s)^3*(3*m32 - s)*(m32 + s) - m22^4*(5*m32 + 3*s) - 
      m12^4*(3*m22 + 5*m32 + 3*s) + 2*m22^3*(3*m32^2 + 4*m32*s + s^2) - 
      m22*(m32 - s)^2*(7*m32^2 - 2*m32*s + 3*s^2) + 
      2*m22^2*(m32^3 - 7*m32^2*s - 3*m32*s^2 + s^3) + 
      2*m12^3*(m22^2 + 3*m32^2 + 4*m32*s + s^2 + 4*m22*(m32 + s)) + 
      2*m12^2*(m22^3 + m32^3 - 7*m32^2*s - 3*m32*s^2 + s^3 - 
        m22^2*(3*m32 + 5*s) + m22*(-7*m32^2 + 4*m32*s - 5*s^2)) + 
      m12*(-3*m22^4 + 8*m22^3*(m32 + s) - (m32 - s)^2*(7*m32^2 - 2*m32*s + 
          3*s^2) - 2*m22^2*(7*m32^2 - 4*m32*s + 5*s^2) + 
        8*m22*(2*m32^3 + m32*s^2 + s^3)))*\[Omega]0[s, m12, m22, m32])/
    (m32*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
      2*m12*(m22 - m32 + s))*(m12^4 - 4*m12^3*(m22 + m32 + s) + 
      (m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))^2 + 
      m12^2*(6*m22^2 + 6*m32^2 + 4*m32*s + 6*s^2 + 4*m22*(m32 + s)) - 
      4*m12*(m22^3 - m22^2*(m32 + s) + (m32 - s)^2*(m32 + s) - 
        m22*(m32^2 - 10*m32*s + s^2)))) - 
   ((m12^6 - 2*m12^5*(3*m22 + 4*m32 + 3*s) + 
      m12^4*(15*m22^2 + 13*m32^2 + 24*m32*s + 15*s^2 + 6*m22*(4*m32 + 3*s)) - 
      4*m12^3*(5*m22^3 - 2*m32^3 + 9*m32^2*s + 4*m32*s^2 + 5*s^3 + 
        m22^2*(4*m32 + 3*s) + 3*m22*(3*m32^2 + 8*m32*s + s^2)) + 
      m12^2*(15*m22^4 - 37*m32^4 + 56*m32^3*s + 46*m32^2*s^2 - 16*m32*s^3 + 
        15*s^4 - 4*m22^3*(4*m32 + 3*s) + 2*m22^2*(23*m32^2 + 72*m32*s - 
          3*s^2) + 4*m22*(14*m32^3 - 31*m32^2*s + 36*m32*s^2 - 3*s^3)) + 
      (m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))*(m22^4 - 9*m32^4 + 14*m32^3*s - 
        6*m32*s^3 + s^4 + 6*m22^2*s*(m32 + s) - 2*m22^3*(3*m32 + 2*s) + 
        2*m22*(7*m32^3 - 16*m32^2*s + 3*m32*s^2 - 2*s^3)) - 
      2*m12*(3*m22^5 - 3*m22^4*(4*m32 + 3*s) + 
        6*m22^3*(3*m32^2 + 8*m32*s + s^2) - (m32 - s)^2*
         (16*m32^3 - 3*m32^2*s + 6*m32*s^2 - 3*s^3) + 
        m22^2*(-28*m32^3 + 62*m32^2*s - 72*m32*s^2 + 6*s^3) + 
        m22*(35*m32^4 - 72*m32^3*s + 62*m32^2*s^2 + 48*m32*s^3 - 9*s^4)))*
     Derivative[0, 0, 0, 1][\[Omega]0][s, m12, m22, m32])/
    (m32*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
      2*m12*(m22 - m32 + s))*(m12^4 - 4*m12^3*(m22 + m32 + s) + 
      (m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))^2 + 
      m12^2*(6*m22^2 + 6*m32^2 + 4*m32*s + 6*s^2 + 4*m22*(m32 + s)) - 
      4*m12*(m22^3 - m22^2*(m32 + s) + (m32 - s)^2*(m32 + s) - 
        m22*(m32^2 - 10*m32*s + s^2)))), 
 Derivative[1, 0, 0, 0][G1][s, m12, m22, m32] -> 
  (m32*(-((-m12^4 + m22^4 + 2*m12^3*(m22 + m32) + (m32 - 3*s)*(m32 - s)^3 + 
        6*m12^2*s*(-5*m22 + 3*m32 + s) + m22^3*(-4*m32 + 10*s) + 
        m22^2*(6*m32^2 - 26*m32*s - 20*s^2) + m22*(-4*m32^3 + 22*m32^2*s + 
          8*m32*s^2 + 6*s^3) - 2*m12*(m22^3 + m32^3 + 6*m32^2*s + 5*m32*s^2 + 
          4*s^3 - m22^2*(m32 + 10*s) - m22*(m32^2 - 4*m32*s + 11*s^2)))*
       \[Omega]0[s, m12, m22, m32]) - (m12^5 - m12^4*(5*m22 + 3*m32 + 5*s) - 
       (m22 - m32 + s)*(m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))^2 + 
       2*m12^3*(5*m22^2 + m32^2 + 2*m32*s + 5*s^2 + 2*m22*(m32 + 3*s)) - 
       2*m12^2*(5*m22^3 - m32^3 - 3*m22^2*(m32 - s) - m32^2*s - 3*m32*s^2 + 
         5*s^3 + m22*(-m32^2 + 22*m32*s + 3*s^2)) + 
       m12*(5*m22^4 - 4*m22^3*(3*m32 + s) - (m32 - s)^3*(3*m32 + 5*s) + 
         m22^2*(6*m32^2 + 44*m32*s - 2*s^2) + 4*m22*(m32^3 - 11*m32^2*s + 
           11*m32*s^2 - s^3)))*Derivative[0, 0, 0, 1][\[Omega]0][s, m12, m22, 
       m32]))/(s*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
      2*m12*(m22 - m32 + s))^2), Derivative[0, 1, 0, 0][G1][s, m12, m22, 
   m32] -> (m32*(-((3*m12^4 + m22^4 + 2*m12^3*(3*m22 - 5*m32 - 4*s) + 
        (m32 - s)^3*(m32 + s) - 2*m22^3*(2*m32 + s) + 
        2*m22^2*m32*(3*m32 + s) + m12^2*(-20*m22^2 + 8*m22*m32 + 12*m32^2 + 
          22*m22*s - 10*m32*s + 6*s^2) + 2*m22*(-2*m32^3 + m32^2*s + s^3) + 
        2*m12*(5*m22^3 + m22^2*(-13*m32 + 10*s) + 
          m22*(11*m32^2 - 4*m32*s - 15*s^2) - 3*m32*(m32^2 + 2*m32*s - 
            3*s^2)))*\[Omega]0[s, m12, m22, m32]) - 
     (-m12^5 + m12^4*(3*m22 + 5*(m32 + s)) - (m22 - m32 - s)*
        (m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))^2 - 
       2*m12^3*(m22^2 + 5*m32^2 + 6*m32*s + 5*s^2 + 2*m22*(m32 + s)) - 
       2*m12^2*(m22^3 - 5*m32^3 - 3*m32^2*s - 3*m32*s^2 - 5*s^3 + 
         m22^2*(m32 + s) + m22*(3*m32^2 - 22*m32*s + 3*s^2)) + 
       m12*(3*m22^4 - 4*m22^3*(m32 + s) + m22^2*(-6*m32^2 + 44*m32*s - 
           6*s^2) - (m32 - s)^2*(5*m32^2 + 6*m32*s + 5*s^2) + 
         4*m22*(3*m32^3 - 11*m32^2*s - 11*m32*s^2 + 3*s^3)))*
      Derivative[0, 0, 0, 1][\[Omega]0][s, m12, m22, m32]))/
   (m12*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
      2*m12*(m22 - m32 + s))^2), Derivative[0, 0, 1, 0][G1][s, m12, m22, 
   m32] -> (2*m32*((3*m22^4 + m12^3*(5*m22 - m32) + m32*(m32 - s)^3 - 
       m22^3*(10*m32 + s) + m22^2*(12*m32^2 - m32*s - 7*s^2) + 
       m22*(-6*m32^3 + 5*m32^2*s - 4*m32*s^2 + 5*s^3) + 
       m12^2*(-7*m22^2 + m32*(3*m32 + s) - m22*(4*m32 + 5*s)) - 
       m12*(m22^3 + m22^2*(m32 - 22*s) + m32*(3*m32^2 - 2*m32*s - s^2) + 
         m22*(-5*m32^2 + 8*m32*s + 5*s^2)))*\[Omega]0[s, m12, m22, m32] - 
     (m22 - m32)*(m12^4 - 4*m12^3*(m22 + m32 + s) + 
       (m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))^2 + 
       m12^2*(6*m22^2 + 6*m32^2 + 4*m32*s + 6*s^2 + 4*m22*(m32 + s)) - 
       4*m12*(m22^3 - m22^2*(m32 + s) + (m32 - s)^2*(m32 + s) - 
         m22*(m32^2 - 10*m32*s + s^2)))*Derivative[0, 0, 0, 1][\[Omega]0][s, 
       m12, m22, m32]))/(m22*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 
      2*m32*s + s^2 - 2*m12*(m22 - m32 + s))^2), 
 Derivative[0, 0, 0, 1][G1][s, m12, m22, m32] -> 
  (2*(m12^4 - 2*m22^4 - (m32 - s)^3*s - m12^3*(m22 + 3*m32 + 4*s) + 
     m22^3*(6*m32 + 5*s) - m22^2*(6*m32^2 + 11*m32*s + 3*s^2) + 
     m22*(2*m32^3 + 7*m32^2*s + 8*m32*s^2 - s^3) + 
     m12*(5*m22^3 - m32^3 - 14*m32^2*s + 3*m32*s^2 - 4*s^3 - 
       m22^2*(11*m32 + 2*s) + m22*(7*m32^2 + s^2)) + 
     m12^2*(-3*m22^2 + m22*(8*m32 + s) + 3*(m32^2 + m32*s + 2*s^2)))*
    \[Omega]0[s, m12, m22, m32])/(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 
     2*m32*s + s^2 - 2*m12*(m22 - m32 + s))^2, 
 Derivative[1, 0, 0, 0][G2][s, m12, m22, m32] -> 
  (m32*(-((m12^4 - m22^4 + 2*m22^3*m32 - 2*m12^3*(m22 + 2*m32 - 5*s) + 
        (m32 - 3*s)*(m32 - s)^3 + 6*m22^2*s*(3*m32 + s) - 
        2*m22*(m32^3 + 6*m32^2*s + 5*m32*s^2 + 4*s^3) + 
        2*m12^2*(3*m32^2 - 13*m32*s - 10*s^2 + m22*(m32 + 10*s)) + 
        2*m12*(m22^3 - 2*m32^3 - 15*m22^2*s + 11*m32^2*s + 4*m32*s^2 + 
          3*s^3 + m22*(m32^2 - 4*m32*s + 11*s^2)))*\[Omega]0[s, m12, m22, 
        m32]) - (-m12^5 + m12^4*(5*m22 + 5*m32 + 3*s) + 
       (m22 + m32 - s)*(m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))^2 - 
       2*m12^3*(5*m22^2 + 5*m32^2 + 2*m32*s + s^2 + 2*m22*(3*m32 + s)) + 
       2*m12^2*(5*m22^3 + 5*m32^3 + 3*m22^2*(m32 - s) - 3*m32^2*s - m32*s^2 - 
         s^3 + m22*(3*m32^2 + 22*m32*s - s^2)) + 
       m12*(-5*m22^4 + 4*m22^3*(m32 + 3*s) - (m32 - s)^3*(5*m32 + 3*s) + 
         2*m22^2*(m32^2 - 22*m32*s - 3*s^2) + 4*m22*(m32^3 - 11*m32^2*s + 
           11*m32*s^2 - s^3)))*Derivative[0, 0, 0, 1][\[Omega]0][s, m12, m22, 
       m32]))/(s*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
      2*m12*(m22 - m32 + s))^2), Derivative[0, 1, 0, 0][G2][s, m12, m22, 
   m32] -> (2*m32*((3*m12^4 - m12^3*(m22 + 10*m32 + s) - 
       m12^2*(7*m22^2 - 12*m32^2 + m22*(m32 - 22*s) + m32*s + 7*s^2) + 
       m12*(5*m22^3 - 6*m32^3 + 5*m32^2*s - 4*m32*s^2 + 5*s^3 - 
         m22^2*(4*m32 + 5*s) + m22*(5*m32^2 - 8*m32*s - 5*s^2)) + 
       m32*(-m22^3 + (m32 - s)^3 + m22^2*(3*m32 + s) + 
         m22*(-3*m32^2 + 2*m32*s + s^2)))*\[Omega]0[s, m12, m22, m32] - 
     (m12 - m32)*(m12^4 - 4*m12^3*(m22 + m32 + s) + 
       (m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))^2 + 
       m12^2*(6*m22^2 + 6*m32^2 + 4*m32*s + 6*s^2 + 4*m22*(m32 + s)) - 
       4*m12*(m22^3 - m22^2*(m32 + s) + (m32 - s)^2*(m32 + s) - 
         m22*(m32^2 - 10*m32*s + s^2)))*Derivative[0, 0, 0, 1][\[Omega]0][s, 
       m12, m22, m32]))/(m12*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 
      2*m32*s + s^2 - 2*m12*(m22 - m32 + s))^2), 
 Derivative[0, 0, 1, 0][G2][s, m12, m22, m32] -> 
  (m32*(-((m12^4 + 3*m22^4 + 2*m12^3*(5*m22 - 2*m32 - s) + 
        (m32 - s)^3*(m32 + s) - 2*m22^3*(5*m32 + 4*s) - 
        6*m22*m32*(m32^2 + 2*m32*s - 3*s^2) + 2*m22^2*(6*m32^2 - 5*m32*s + 
          3*s^2) + m12^2*(-20*m22^2 + 2*m32*(3*m32 + s) + 
          m22*(-26*m32 + 20*s)) + 2*m12*(3*m22^3 - 2*m32^3 + m32^2*s + s^3 + 
          m22^2*(4*m32 + 11*s) + m22*(11*m32^2 - 4*m32*s - 15*s^2)))*
       \[Omega]0[s, m12, m22, m32]) - (-m12^5 + m12^4*(3*m22 + 5*(m32 + s)) - 
       (m22 - m32 - s)*(m22^2 + (m32 - s)^2 - 2*m22*(m32 + s))^2 - 
       2*m12^3*(m22^2 + 5*m32^2 + 6*m32*s + 5*s^2 + 2*m22*(m32 + s)) - 
       2*m12^2*(m22^3 - 5*m32^3 - 3*m32^2*s - 3*m32*s^2 - 5*s^3 + 
         m22^2*(m32 + s) + m22*(3*m32^2 - 22*m32*s + 3*s^2)) + 
       m12*(3*m22^4 - 4*m22^3*(m32 + s) + m22^2*(-6*m32^2 + 44*m32*s - 
           6*s^2) - (m32 - s)^2*(5*m32^2 + 6*m32*s + 5*s^2) + 
         4*m22*(3*m32^3 - 11*m32^2*s - 11*m32*s^2 + 3*s^3)))*
      Derivative[0, 0, 0, 1][\[Omega]0][s, m12, m22, m32]))/
   (m22*(m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
      2*m12*(m22 - m32 + s))^2), Derivative[0, 0, 0, 1][G2][s, m12, m22, 
   m32] -> (-2*(2*m12^4 - m22^4 + (m32 - s)^3*s + m22^3*(3*m32 + 4*s) - 
     m12^3*(5*m22 + 6*m32 + 5*s) - 3*m22^2*(m32^2 + m32*s + 2*s^2) + 
     m12^2*(3*m22^2 + 11*m22*m32 + 6*m32^2 + 2*m22*s + 11*m32*s + 3*s^2) + 
     m22*(m32^3 + 14*m32^2*s - 3*m32*s^2 + 4*s^3) + 
     m12*(m22^3 - 2*m32^3 - 7*m32^2*s - 8*m32*s^2 + s^3 - m22^2*(8*m32 + s) - 
       m22*(7*m32^2 + s^2)))*\[Omega]0[s, m12, m22, m32])/
   (m12^2 + m22^2 - 3*m32^2 + 2*m22*(m32 - s) + 2*m32*s + s^2 - 
     2*m12*(m22 - m32 + s))^2}


==> AncillaryFiles/RotDB.txt <==
{{1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, \[Omega]0[s, t, M2, m2]^(-1), 0, 
  0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, s/(s + t), 0, 0, 0, 0, 0, 0, 0, 
  m2*s - (M2*s)/2 + 2*m2*t - (s*t)/2 + G1[s, t, M2, m2]/
    \[Omega]0[s, t, M2, m2], 0, 0, 1, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, (m2*r[5][M2, m2]*r[6][M2, m2])/(-2*m2 + M2), 0, 0, 0, 0, 0, 0, 
  (m2*r[5][M2, m2]*r[6][M2, m2])/(-4*m2 + 2*M2), 0, 0, 0, 0, 0, 
  G2[s, t, M2, m2]/\[Omega]0[s, t, M2, m2] + 
   (m2^2*(M2^2*s*(4*m2 + s) - 2*m2*(4*m2 - s)*(3*s*t + 4*m2*(s + t)) + 
      M2*(-14*m2*s^2 - s^2*t + 8*m2^2*(3*s + 2*t)))*r[1][s, m2]*r[3][t, m2]*
     r[5][M2, m2]*r[6][M2, m2]*r[7][s, t, M2, m2])/
    (2*(-4*m2 + M2)*(-2*m2 + M2)*s*(4*m2*M2 + s*t - 4*m2*(s + t))), 0, 
  -((m2^3*r[1][s, m2]*r[3][t, m2]*r[5][M2, m2]*r[6][M2, m2]*
     r[7][s, t, M2, m2])/(-2*m2 + M2)), 0, 0, 0, 0, 0}, 
 {0, -G1[s, t, M2, m2], 0, -G1[s, t, M2, m2], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, G1[s, t, M2, m2], 0, 0, 0, 0, 0, 5*G1[s, t, M2, m2] + 
   ((M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
     \[Omega]0[s, t, M2, m2])/(2*m2*(s + t)), -6*G1[s, t, M2, m2] - 
   ((M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
     \[Omega]0[s, t, M2, m2])/(2*m2*(s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, G4[s, t, M2, m2], 0, -G1[s, t, M2, m2], 2*G1[s, t, M2, m2], 0, 
  0, 0, 0, 0, 0, 0, 0, 0, G3[s, t, M2, m2] - 
   ((M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
     \[Omega]0[s, t, M2, m2]*r[1][s, m2]*r[8][s, t, M2, m2])/
    (2*s*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)), 
  (m2*(-2*G2[s, t, M2, m2]*r[5][M2, m2]*r[6][M2, m2] - 
     (M2*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
       \[Omega]0[s, t, M2, m2]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
      (s*t*(4*m2*M2 + s*t - 4*m2*(s + t)))))/(-2*m2 + M2), G1[s, t, M2, m2], 
  0, 0, 3*G1[s, t, M2, m2] + ((M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
      (s*t - 4*m2*(s + t))^2)*\[Omega]0[s, t, M2, m2])/(4*m2*(s + t)), 
  (4*s*G1[s, t, M2, m2] - ((M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
       (s*t - 4*m2*(s + t))^2)*\[Omega]0[s, t, M2, m2])/m2)/(2*(s + t)), 0, 
  (m2*(-2*G2[s, t, M2, m2]*r[5][M2, m2]*r[6][M2, m2] - 
     (M2*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
       \[Omega]0[s, t, M2, m2]*r[1][s, m2]*r[3][t, m2]*r[7][s, t, M2, m2])/
      (s*t*(4*m2*M2 + s*t - 4*m2*(s + t)))))/(2*(-2*m2 + M2)), 
  -2*G1[s, t, M2, m2], 0, 0, 0, 0, 
  -((M2*s + s*t - 2*m2*(s + 2*t))*G1[s, t, M2, m2]) + 
   G1[s, t, M2, m2]^2/\[Omega]0[s, t, M2, m2] - 
   G2[s, t, M2, m2]^2/\[Omega]0[s, t, M2, m2] + 
   ((M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
     (5*m2*M2^2*s + m2*s*(-5*s*t + 36*m2*(s + t)) - 
      M2*(-(s^2*t) + 4*m2^2*(9*s + t) + m2*s*(5*s + 7*t)))*
     \[Omega]0[s, t, M2, m2])/((-4*m2 + M2)*s*(4*m2*M2 + s*t - 
      4*m2*(s + t))) - ((M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + 
      (s*t - 4*m2*(s + t))^2)*(M2 + 2*M2*\[Epsilon] - 
      2*(m2 + 4*m2*\[Epsilon]))*\[Omega]0[s, t, M2, m2])/
    (2*(-2*m2 + M2)*\[Epsilon]) + 
   (m2^2*(-(M2^2*s*(4*m2 + s)) + 2*m2*(4*m2 - s)*(3*s*t + 4*m2*(s + t)) + 
      M2*(14*m2*s^2 + s^2*t - 8*m2^2*(3*s + 2*t)))*G2[s, t, M2, m2]*
     r[1][s, m2]*r[3][t, m2]*r[5][M2, m2]*r[6][M2, m2]*r[7][s, t, M2, m2])/
    ((-4*m2 + M2)*(-2*m2 + M2)*s*(4*m2*M2 + s*t - 4*m2*(s + t))) - 
   (m2*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
     Derivative[0, 0, 0, 1][\[Omega]0][s, t, M2, m2])/\[Epsilon], 
  (s*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
    \[Omega]0[s, t, M2, m2])/(2*\[Epsilon]), 
  (m2*M2*(M2^2*s^2 - 2*M2*s*(4*m2*(s - t) + s*t) + (s*t - 4*m2*(s + t))^2)*
     \[Omega]0[s, t, M2, m2] + 2*m2^3*G2[s, t, M2, m2]*r[1][s, m2]*
     r[3][t, m2]*r[5][M2, m2]*r[6][M2, m2]*r[7][s, t, M2, m2])/(-2*m2 + M2), 
  2*G1[s, t, M2, m2], 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 1, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -(G4[s, t, M2, m2]/\[Omega]0[s, t, M2, m2]), 0, 0, 0, 0, 1, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0}, 
 {0, 0, 0, \[Epsilon]/(1 - 2*\[Epsilon]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, \[Epsilon]/(-1 + 2*\[Epsilon]), 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, s/(M2 - s), 0, 0, 0, 0, 0, t/(M2 - s), 0, 0, 0, 
  M2/(-M2 + s) + (M2 - t)/(-M2 + s + t), 0, 0, 0, 0, 0, 0, 0, s/(-M2 + s), 0, 
  -(s/(s + t)), 0, 0, 0, 0, 0, 0, 0, 
  -(G1[s, t, M2, m2]/\[Omega]0[s, t, M2, m2]), 0, 0, 0, 0, 0, 0, 1}}


==> AncillaryFiles/RreplaceED.txt <==
{r[1][s, m2]^(a__) -> (-(s/m2))^Floor[a/2]*r[1][s, m2]^(a - 2*Floor[a/2]), 
 r[2][s, m2]^(a__) -> (4 - s/m2)^Floor[a/2]*r[2][s, m2]^(a - 2*Floor[a/2]), 
 r[3][t, m2]^(a__) -> (-(t/m2))^Floor[a/2]*r[3][t, m2]^(a - 2*Floor[a/2]), 
 r[4][t, m2]^(a__) -> (4 - t/m2)^Floor[a/2]*r[4][t, m2]^(a - 2*Floor[a/2]), 
 r[5][M2, m2]^(a__) -> (-(M2/m2))^Floor[a/2]*r[5][M2, m2]^(a - 2*Floor[a/2]), 
 r[6][M2, m2]^(a__) -> (4 - M2/m2)^Floor[a/2]*
   r[6][M2, m2]^(a - 2*Floor[a/2]), r[7][s, t, M2, m2]^(a__) -> 
  (4*m2*M2 + s*t - 4*m2*(s + t))^Floor[a/2]*r[7][s, t, M2, m2]^
    (a - 2*Floor[a/2]), r[8][s, t, M2, m2]^(a__) -> 
  (-(m2*(m2^2*s + 2*m2*(2*M2 - s - 2*t)*t + s*t^2)))^Floor[a/2]*
   r[8][s, t, M2, m2]^(a - 2*Floor[a/2]), r[9][s, t, M2, m2]^(a__) -> 
  (m2^2*(M2 - s)^2 + 2*m2*(M2 - s)*s*t + s*(-4*m2 + s)*t^2)^Floor[a/2]*
   r[9][s, t, M2, m2]^(a - 2*Floor[a/2])}

